Ricci Flow Preserves Positive Sectional Curvature on Homogeneous Spheres

We prove that the Ricci flow preserves positive sectional curvature on homogeneous spheres and complex projective spaces. In conjunction with prior results, this completes the classification of which homogeneous spaces have positively curved metrics flowing outside the set of positively curved metrics and which do not.

==> curve_data.csv <==
a,b
1.1,0.13281031129230994
1.0999943920091748,0.1328082808280828
1.0998799879987997,0.132766857121523
1.099870097515638,0.13276327632763274
1.0997599759975998,0.13272340564556467
1.0997457950606822,0.1327182718271827
1.0996399639963996,0.13267995686526943
1.0996214846403551,0.13267326732673265
1.0995199519951997,0.1326365107814003
1.0994971662509025,0.13262826282628262
1.0993999399939995,0.1325930673947613
1.0993728398884763,0.13258325832583256
1.0992799279927994,0.1325496267061412
1.0992485055492374,0.13253825382538253
1.0991599159915992,0.13250618871629455
1.0991241632294662,0.13249324932493245
1.099039903990399,0.13246275342604882
1.0989998129251972,0.13244824482448242
1.098919891989199,0.13241932083619032
1.0988754546326456,0.1324032403240324
1.098799879987999,0.13237589094748206
1.098751088348006,0.13235823582358236
1.0986798679867988,0.13233246376075358
1.0986267140673618,0.1323132313231323
1.0985598559855987,0.13228903927676888
1.0985023317869889,0.13226822682268224
1.0984398439843985,0.13224561749629854
1.0983779415029717,0.13222322232223221
1.0983198319831984,0.1322021984201803
1.0982535432114557,0.13217821782178216
1.0981998199819982,0.1321587820491855
1.098129136908604,0.13213321332133213
1.098079807980798,0.1321153683840887
1.0980047225905967,0.13208820882088207
1.0979597959795981,0.1320719574257024
1.0978803002536073,0.13204320432043204
1.097839783978398,0.13202854917477974
1.0977558698936938,0.13199819981998198
1.0977197719771978,0.13198514363217478
1.097631431507033,0.13195319531953192
1.0975997599759977,0.13194174079863713
1.0975069850897903,0.1319081908190819
1.0974797479747975,0.13189834067496894
1.097382530638125,0.13186318631863184
1.0973597359735974,0.13185494326194908
1.0972580681481647,0.1318181818181818
1.0972397239723972,0.13181154856036714
1.097133597615982,0.13177317731773175
1.0971197119711973,0.13176815657104968
1.097009119037825,0.13172817281728172
1.0969996999699971,0.13172476729474109
1.096884632409701,0.13168316831683166
1.096879687968797,0.13168138073227922
1.0967601377277987,0.13163816381638163
1.0967596759675968,0.13163799688443362
1.096639663966397,0.13159461527451174
1.0966356357413738,0.13159315931593157
1.0965196519651965,0.13155123632569157
1.0965111257797837,0.13154815481548154
1.0963996399639966,0.13150786009341267
1.0963866077530542,0.1315031503150315
1.0962796279627964,0.13146448657855847
1.0962620816570505,0.13145814581458146
1.0961596159615963,0.13142111578187873
1.0961375474880264,0.1314131413141314
1.0960396039603961,0.13137774770415978
1.0960130052421013,0.13136813681368134
1.095919591959196,0.13133438234620876
1.0958884549153527,0.1313231323132313
1.0957995799579958,0.13129101970884072
1.0957638965038567,0.13127812781278125
1.0956795679567957,0.13124765979281405
1.095639330003783,0.13123312331233122
1.0955595559555957,0.13120430259894572
1.095514755411206,0.13118811881188117
1.0954395439543956,0.13116094812800605
1.0953901727222566,0.13114311431143116
1.0953195319531954,0.1311175963808367
1.0952655819329982,0.13109810981098108
1.0951995199519953,0.13107424735818174
1.0951409830395127,0.13105310531053105
1.0950795079507951,0.13103090106087967
1.0950163760379632,0.131008100810081
1.094959495949595,0.1309875574896908
1.0948917609243813,0.13096309630963096
1.094839483948395,0.13094421664543027
1.0947671376949022,0.1309180918091809
1.0947194719471949,0.13090087852889135
1.0946425063456207,0.13087308730873085
1.0945994599459947,0.1308575431408418
1.0945178668725353,0.13082808280828082
1.0944794479447946,0.13081421048215713
1.0943932192718204,0.13078307830783076
1.0943594359435944,0.13077088055354238
1.0942685635395435,0.13073807380738073
1.0942394239423943,0.13072755335583522
1.0941438996717712,0.13069306930693067
1.094119411941194,0.1306842288898403
1.0940192276645806,0.13064806480648064
1.0939993999399942,0.13064090715633114
1.0938945475140414,0.13060306030603058
1.093879387938794,0.1305975881561265
1.0937698592162342,0.13055805580558055
1.0937593759375939,0.13055427189001392
1.0936451627672858,0.1305130513051305
1.0936393639363937,0.13051095835876833
1.0935204581631552,0.13046804680468047
1.0935193519351936,0.13046764756323032
1.0933993399339934,0.1304243390844306
1.0933957460551536,0.1304230423042304
1.093279327932793,0.1303810332133115
1.093271025985947,0.13037803780378035
1.0931593159315933,0.13033773007990557
1.0931462977498336,0.13033303330333032
1.0930393039303932,0.1302944296849627
1.0930215613429908,0.13028802880288026
1.092919291929193,0.1302511320293261
1.092896816761347,0.13024302430243023
1.0927992799279929,0.13020783711380543
1.0927720640009504,0.13019801980198017
1.0926792679267927,0.1301645449391795
1.0926473030579034,0.13015301530153012
1.0925592559255926,0.13012125550623604
1.09252253392826,0.1301080108010801
1.0924392439243926,0.13007796881578532
1.09239775660805,0.13006300630063006
1.0923192319231925,0.13003468486863473
1.092272971093318,0.13001800180018
1.0921992199219923,0.1299914036655782
1.0921481773801165,0.12997299729972997
1.0920792079207922,0.12994812520739685
1.0920233754644895,0.1299279927992799
1.091959195919592,0.1299048494949238
1.0918985653424234,0.12988298829882985
1.0918391839183919,0.12986157652894773
1.0917737470100155,0.12983798379837982
1.0917191719171917,0.12981830631025237
1.0916489204632824,0.12979297929792977
1.0915991599159918,0.12977503883964925
1.091524085698239,0.12974797479747974
1.0914791479147916,0.1297317741179494
1.0913992427108907,0.12970297029702968
1.0913591359135915,0.1296885121459553
1.0912743914973766,0.12965796579657965
1.0912391239123913,0.12964525292441903
1.0911495320535631,0.1296129612961296
1.0911191119111912,0.12960199645421258
1.091024664375573,0.12956795679567956
1.090999099909991,0.1295587427360929
1.0908997884593938,0.1295229522952295
1.090879087908791,0.12951549177087607
1.0907749043010944,0.12947794779477947
1.090759075907591,0.12947224355933887
1.0906500118966063,0.12943294329432942
1.0906390639063908,0.1294289981023246
1.0905251112420102,0.12938793879387936
1.0905190519051906,0.12938575540059702
1.090400202333274,0.12934293429342933
1.0903990399039905,0.1293425154549829
1.0902790279027903,0.1292992778355059
1.0902752858318112,0.1292979297929793
1.09015901590159,0.1292560428395162
1.0901503612750738,0.12925292529252924
1.0900390039003902,0.12921281060168166
1.0900254284522233,0.12920792079207918
1.0899189918991898,0.12916958112280344
1.0899004873592335,0.12916291629162915
1.08979897989799,0.12912635440371795
1.0897755379920588,0.1291179117911791
1.0896789678967898,0.1290831304451843
1.0896505803467795,0.12907290729072907
1.0895589558955896,0.12903990924800546
1.0895256144194183,0.129027902790279
1.0894389438943894,0.12899669081301285
1.0894006402058134,0.12898289828982898
1.0893189318931895,0.1289534751410094
1.0892756577021054,0.12893789378937892
1.0891989198919894,0.12891026223276666
1.089150666904168,0.1288928892889289
1.0890789078907892,0.128867052089135
1.0890256678080588,0.12884788478847883
1.088958895889589,0.12882384471086888
1.0889006604097382,0.12880288028802878
1.088838883888389,0.12878064009882206
1.0887756447051595,0.12875787578757875
1.0887188718871887,0.1287374382537535
1.0886506206903355,0.1287128712871287
1.0885988598859886,0.12869423917649228
1.0885255883612446,0.12866786678667866
1.0884788478847887,0.12865104286784634
1.0884005477137582,0.1286228622862286
1.0883588358835885,0.128607849328631
1.0882754987440257,0.12857785778577857
1.0882388238823884,0.12856465855959476
1.0881504414478338,0.1285328532853285
1.0881188118811882,0.12852147056162255
1.088025375821258,0.12848784878487848
1.087998799879988,0.1284782853354635
1.087900301860244,0.12844284428442843
1.087878787878788,0.1284351028819268
1.087775219560703,0.1283978397839784
1.0877587758775877,0.12839192320185366
1.0876501289186669,0.12835283528352834
1.0876387638763878,0.12834874629600657
1.0875250299300476,0.12830783078307828
1.0875187518751877,0.12830557216521596
1.087399922590792,0.12826282628262825
1.0873987398739875,0.12826240081028675
1.0872787278727873,0.1282192317870278
1.087274807577112,0.1282178217821782
1.087158715871587,0.12817606540660548
1.0871496844100033,0.12817281728172816
1.087038703870387,0.12813290180411993
1.0870245528800448,0.1281278127812781
1.086918691869187,0.12808974098040543
1.0868994129831362,0.12808280828082808
1.086798679867987,0.1280465829362464
1.086774264715246,0.12803780378037802
1.0866786678667868,0.12800342767246414
1.0866491080722942,0.12799279927992802
1.0865586558655866,0.1279602751898517
1.0865239430502704,0.12794779477947793
1.0864386438643865,0.12791712548921236
1.08639876964506,0.1279027902790279
1.0863186318631863,0.12787397857139277
1.0862735878525491,0.12785778577857784
1.0861986198619862,0.127830834437173
1.086148397668737,0.12781278127812779
1.0860786078607862,0.12778769308733878
1.0860231990895854,0.12776777677767776
1.085958595859586,0.12774455452274103
1.0858979921108909,0.1277227722772277
1.085838583858386,0.127701418744165
1.0857727767286995,0.12767776777677767
1.0857185718571858,0.1276582857524174
1.0856475529388159,0.1276327632763276
1.0855985598559856,0.12761515554834438
1.085522320737252,0.12758775877587758
1.0854785478547855,0.12757202813269766
1.0853970801198565,0.12754275427542752
1.0853585358535855,0.12752890350632543
1.0852718310826228,0.1274977497749775
1.0852385238523854,0.12748578167000268
1.0851465736213919,0.12745274527452743
1.0851185118511852,0.12744266262458023
1.0850213077320432,0.1274077407740774
1.084998499849985,0.12739954637085538
1.084896033410573,0.12736273627362735
1.084878487848785,0.12735643290961224
1.0847707506527935,0.1273177317731773
1.0847584758475848,0.12731332224169722
1.084645459454668,0.12727272727272726
1.0846384638463846,0.12727021436789157
1.0845201598120766,0.1272277227722772
1.0845184518451847,0.12722710928901523
1.0843984398439845,0.12718400660416104
1.0843948523286857,0.12718271827182717
1.0842784278427844,0.1271409065242372
1.0842695366819926,0.12713771377137711
1.0841584158415842,0.12709780924135566
1.0841442125783889,0.12709270927092708
1.084038403840384,0.12705471475636226
1.0840188800136614,0.12704770477047703
1.083918391839184,0.12701162307002228
1.0838935389838238,0.127002700270027
1.0837983798379838,0.1269685341831775
1.0837681894846902,0.12695769576957694
1.0836783678367838,0.12692544809663933
1.0836428315121123,0.1269126912691269
1.0835583558355837,0.12688236481120369
1.0835174650620298,0.12686768676867685
1.0834383438343835,0.12683928432769637
1.083392090130286,0.1268226822682268
1.0833183318331834,0.1267962066469134
1.0832667067127428,0.12677767776777676
1.0831983198319832,0.12675313176969266
1.0831413148052889,0.1267326732673267
1.083078307830783,0.1267100596968197
1.0830159144037637,0.12668766876687668
1.0829582958295831,0.12666699042914178
1.082890505504063,0.12664266426642662
1.082838283828383,0.12662392396742722
1.0827650881020405,0.1265976597659766
1.0827182718271828,0.12658086031252794
1.0826396621935355,0.12655265526552653
1.0825982598259827,0.12653779946522392
1.082514227774495,0.1265076507650765
1.0824782478247825,0.12649474142633454
1.0823887848406815,0.12646264626462644
1.0823582358235824,0.12645168619668914
1.0822633333879423,0.1264176417641764
1.0822382238223822,0.12640863377709932
1.082137873412244,0.12637263726372636
1.0821182118211823,0.126365584168347
1.0820124049092605,0.12632763276327633
1.0819981998199821,0.12632253737130167
1.0818869278749406,0.12628262826282627
1.081878187818782,0.12627949338674122
1.0817614423051207,0.1262376237623762
1.0817581758175818,0.12623645221548155
1.0816381638163817,0.12619341361353062
1.0816359485622298,0.12619261926192618
1.0815181518151813,0.12615037746514665
1.081510446816145,0.12614761476147612
1.0813981398139816,0.1261073441322017
1.0813849365219095,0.1261026102610261
1.0812781278127814,0.12606431361556042
1.0812594176752381,0.12605760576057604
1.0811581158115813,0.12602128591599407
1.081133890272066,0.126012601260126
1.0810381038103811,0.12597826103432735
1.0810083543081908,0.12596759675967595
1.080918091809181,0.12593523897138872
1.0808828097794223,0.12592259225922592
1.0807980798079808,0.12589221972798068
1.0807572566815993,0.12587758775877586
1.0806780678067807,0.12584920330494337
1.08063169501048,0.12583258325832583
1.0805580558055807,0.1258061897030464
1.0805061247620438,0.12578757875787577
1.0804380438043806,0.12576317892313926
1.0803805459319307,0.12574257425742572
1.0803180318031804,0.1257201709660441
1.0802549585160168,0.12569756975697569
1.0801980198019803,0.12567716583254768
1.0801293625101431,0.12565256525652563
1.0800780078007801,0.12563416352349824
1.0800037579100685,0.1256075607560756
1.07995799579958,0.12559116403969137
1.0798781447116763,0.12556255625562554
1.07983798379838,0.1255481673819384
1.0797525229106735,0.1255175517551755
1.0797179717971799,0.12550517355107488
1.0796268925029484,0.12547254725472545
1.0795979597959797,0.12546218254789715
1.0795012534842499,0.12542754275427542
1.0794779477947796,0.12541919437323495
1.0793756058503998,0.12538253825382537
1.0793579357935794,0.12537620902790353
1.0792499495971084,0.12533753375337534
1.0792379237923793,0.1253332265127364
1.0791242847202898,0.12529252925292528
1.079117911791179,0.1252902468285201
1.0789986112156802,0.12524752475247522
1.0789978997899792,0.12524726997608307
1.078877887788779,0.1252042954156429
1.0788729298799948,0.1252025202520252
1.0787578757875789,0.12516132361076399
1.0787472400228073,0.12515751575157513
1.0786378637863787,0.12511835463983095
1.078621541524972,0.1251125112511251
1.0785178517851786,0.12507538850369573
1.0784958343821758,0.12506750675067504
1.0783978397839784,0.1250324252031864
1.0783701185901802,0.12502250225022501
1.0782778277827783,0.12498946473908984
1.0782443941448194,0.12497749774977494
1.0781578157815783,0.124946507112244
1.078118661041854,0.12493249324932493
1.0780378037803782,0.12490355232347425
1.0779929192769975,0.12488748874887487
1.077917791779178,0.12486060037356603
1.077867168846123,0.12484248424842484
1.0777977797779779,0.12481765126337555
1.0777414097448932,0.12479747974797478
1.0776777677767777,0.12477470499369568
1.077615641969103,0.12475247524752472
1.0775577557755776,0.12473176156538421
1.077489865514521,0.1247074707470747
1.0774377437743776,0.12468882097920361
1.0773640803769058,0.12466246624662464
1.0773177317731775,0.1246458832360182
1.0772382865519685,0.12461746174617461
1.0771977197719773,0.12460294833663718
1.0771124840355468,0.12457245724572455
1.0770777077707772,0.12456001628186267
1.0769866728233142,0.12452745274527452
1.076957695769577,0.1245170870725293
1.0768608529110817,0.12448244824482446
1.0768376837683769,0.12447416070945011
1.0767350242945362,0.12443744374437443
1.0767176717671767,0.12443123719345392
1.0766091869694294,0.12439243924392437
1.0765976597659768,0.12438831652536218
1.0764833409314707,0.12434743474347434
1.0764776477647766,0.12434539870600303
1.0763576357635762,0.12430248372004553
1.0763574862001455,0.12430243024302429
1.0762376237623763,0.12425957097084211
1.0762316236469667,0.12425742574257423
1.0761176117611762,0.12421666107259537
1.076105752367807,0.1242124212421242
1.075997599759976,0.12417375402609096
1.0759798723584755,0.12416741674167414
1.075877587758776,0.12413084983216408
1.0758539836146743,0.12412241224122411
1.075757575757576,0.1240879484916653
1.0757280861320353,0.12407740774077405
1.0756375637563758,0.12404505000538249
1.0756021799063766,0.12403240324032402
1.0755175517551756,0.12400215437414225
1.0754762649334058,0.12398739873987397
1.0753975397539755,0.12395926159879223
1.0753503412088048,0.12394239423942394
1.0752775277527753,0.12391637168011045
1.0752244087283211,0.12389738973897388
1.0751575157515751,0.12387348461895481
1.0750984674876292,0.12385238523852385
1.0750375037503752,0.12383060041615135
1.0749725174824303,0.12380738073807379
1.074917491749175,0.1237877190724983
1.0748465587084852,0.12376237623762373
1.074797479747975,0.1237448405888337
1.0747205911614617,0.1237173717371737
1.0746774677467748,0.12370196496596197
1.0745946148370757,0.12367236723672365
1.0745574557455746,0.1236590922047355
1.0744686297309585,0.12362736273627362
1.0744374437443744,0.12361622230597023
1.0743426358389152,0.12358235823582356
1.0743174317431743,0.12357335527045958
1.0742166331565746,0.12353735373537353
1.0741974197419744,0.1235304910990582
1.0740906216796766,0.12349234923492347
1.0740774077407742,0.1234876297925639
1.0739646014038366,0.12344734473447344
1.073957395739574,0.1234447713518276
1.0738385723248174,0.12340234023402338
1.073837383738374,0.12340191577764767
1.0737173717371737,0.12335906255673736
1.0737125351840704,0.12335733573357335
1.0735973597359736,0.12331621207741121
1.0735864894145437,0.12331233123312328
1.0734773477347737,0.12327336446690784
1.0734604348284384,0.12326732673267327
1.0733573357335735,0.12323051972604457
1.0733343714214416,0.12322232223222321
1.0732373237323733,0.12318767785565943
1.0732082991892222,0.12317731773177314
1.0731173117311732,0.123144838856566
1.073082218127439,0.12313231323132312
1.072997299729973,0.12310200272959376
1.0729561282317635,0.12308730873087305
1.0728772877287729,0.12305916947555717
1.0728300294978779,0.12304230423042303
1.0727572757275727,0.12301633909530618
1.0727039219214234,0.12299729972997298
1.0726372637263728,0.12297351158964244
1.0725778054980666,0.12295229522952295
1.0725172517251726,0.12293068695940046
1.0724516802235131,0.12290729072907289
1.0723972397239725,0.1228878652053885
1.0723255460932961,0.12286228622862286
1.0722772277227723,0.12284504632848273
1.0721994031032038,0.1228172817281728
1.0721572157215722,0.12280223032943785
1.0720732512487976,0.12277227722772277
1.072037203720372,0.12275941720914602
1.0719470905257926,0.12272727272727271
1.071917191719172,0.12271660696837372
1.0718209209297318,0.12268226822682265
1.071797179717972,0.12267379960800852
1.0716947424564414,0.12263726372637263
1.0716771677167718,0.122630995128795
1.0715685551013443,0.12259225922592257
1.0715571557155716,0.12258819353164949
1.071442358860199,0.12254725472547254
1.0714371437143715,0.12254539481734797
1.0713171317131713,0.12250259888401471
1.0713161538760867,0.1225022502250225
1.0711971197119712,0.1224598052869936
1.0711899407837948,0.12245724572457244
1.0710771077107712,0.12241701457513152
1.0710637187918055,0.1224122412241224
1.070957095709571,0.12237422674922879
1.0709374878958147,0.12236723672367236
1.070837083708371,0.12233144181012802
1.0708112480914254,0.1223222322232223
1.0707170717071708,0.12228865975860587
1.0706849993743681,0.12227722772277227
1.0705970597059706,0.12224588059554996
1.0705587417401135,0.12223222322232222
1.0704770477047705,0.12220310432175899
1.070432475184365,0.12218721872187216
1.0703570357035705,0.12216033093807395
1.0703061997026624,0.12214221422142213
1.0702370237023704,0.12211756044531837
1.0701799152907054,0.12209720972097207
1.0701170117011702,0.12207479284429909
1.0700536219440513,0.12205220522052204
1.06999699969997,0.12203202813588201
1.069927319658324,0.12200720072007198
1.06987698769877,0.1219892663208679
1.0698010084291165,0.12196219621962195
1.0697569756975698,0.12194650740009727
1.069674688251988,0.1219171917191719
1.0696369636963696,0.12190375137440884
1.0695483591226385,0.12187218721872187
1.0695169516951697,0.12186099824458946
1.0694220210366028,0.12182718271827181
1.0693969396939695,0.12181824801150917
1.0692956739894355,0.12178217821782178
1.0692769276927694,0.12177550067599366
1.0691693179767627,0.12173717371737172
1.0691569156915692,0.1217327562388655
1.069042952994236,0.12169216921692166
1.0690369036903693,0.12169001470092723
1.068916891689169,0.1216472760305983
1.0689165790834556,0.12164716471647163
1.0687968796879685,0.12160453963299965
1.06879019708575,0.12160216021602156
1.0686768676867688,0.12156180613690887
1.0686638061044038,0.12155715571557155
1.0685568556855687,0.12151907554320007
1.0685374061348962,0.12151215121512149
1.0684368436843685,0.12147634785264638
1.0684109971729319,0.12146714671467147
1.0683168316831684,0.12143362306610506
1.0682845792140045,0.1214221422142214
1.0681968196819682,0.12139090118441914
1.068158152253661,0.12137713771377137
1.068076807680768,0.1213481822084143
1.0680317162875326,0.12133213321332131
1.0679567956795681,0.12130546613888593
1.0679052713111612,0.12128712871287128
1.067836783678368,0.12126275297670308
1.0677788173201175,0.12124212421242123
1.0677167716771678,0.12122004272268061
1.0676523543099379,0.12119711971197117
1.0675967596759677,0.1211773353776549
1.067525882276163,0.12115211521152114
1.0674767476747675,0.12113463094246621
1.067399401214385,0.12110711071107108
1.0673567356735674,0.12109192941792372
1.0672729111201387,0.12106210621062105
1.0672367236723672,0.121049230804876
1.0671464119890102,0.121017101710171
1.0671167116711673,0.12100653510413355
1.0670199038164674,0.12097209720972096
1.0669966996699671,0.12096384231655788
1.0668933865981176,0.1209270927092709
1.066876687668767,0.12092115244295595
1.0667668603294822,0.12088208820882088
1.0667566756675668,0.1208784654841699
1.066640325006148,0.12083708370837082
1.0666366636663667,0.12083578144101181
1.0665166516651665,0.12079310002010553
1.0665137810369347,0.12079207920792079
1.0663966396639666,0.12075042114088183
1.0663872285312141,0.12074707470747073
1.0662766276627664,0.12070774517964233
1.0662606669567634,0.1207020702070207
1.0661566156615663,0.1206650721372201
1.0661340963091255,0.12065706570657064
1.0660366036603661,0.12062240201443808
1.0660075165838419,0.1206120612061206
1.065916591659166,0.12057973481214801
1.0658809277763872,0.12056705670567056
1.0657965796579658,0.1205370705311599
1.065754329882338,0.1205220522052205
1.0656765676567657,0.1204944091723371
1.065627722897165,0.12047704770477047
1.0655565556555657,0.12045175073645387
1.0655011068164502,0.12043204320432042
1.0654365436543656,0.12040909522439688
1.0653744816356627,0.12038703870387038
1.0653165316531654,0.120366442636991
1.0652478473502638,0.12034203420342032
1.0651965196519653,0.12032379297506404
1.0651212039558429,0.12029702970297029
1.0650765076507651,0.12028114623943051
1.0649945514478552,0.12025202520252024
1.064956495649565,0.12023850243096429
1.0648678898218022,0.1202070207020702
1.0648364836483648,0.12019586155046093
1.0647412190731982,0.12016201620162015
1.0647164716471649,0.12015322359878106
1.064614539197549,0.12011701170117009
1.0645964596459647,0.12011058857673224
1.0644878501903086,0.12007200720072006
1.0644764476447646,0.12006795648517699
1.0643611520469873,0.12002700270027
1.0643564356435644,0.12002532732493686
1.0642364236423643,0.1199827008963906
1.064234445041674,0.11998199819981997
1.064116411641164,0.11994007692271702
1.064107729555136,0.11993699369936991
1.0639963996399642,0.11989745588268821
1.0639810049184417,0.11989198919891988
1.063876387638764,0.11985483777717275
1.063854271126976,0.11984698469846983
1.0637563756375639,0.11981222260703422
1.0637275281761658,0.11980198019801978
1.0636363636363637,0.11976961037304919
1.063600776061607,0.11975697569756974
1.0635163516351636,0.11972700107609044
1.063474014778674,0.11971197119711971
1.0633963396339634,0.11968439471698444
1.0633472443229004,0.11966696669666965
1.0632763276327633,0.11964179129656313
1.063220464689714,0.1196219621962196
1.0631563156315633,0.11959919081566886
1.0630936758745873,0.11957695769576956
1.0630363036303632,0.11955659327511552
1.0629668778730355,0.1195319531953195
1.062916291629163,0.11951399867575882
1.0628400706804382,0.11948694869486948
1.0627962796279629,0.1194714070184414
1.06271325429225,0.11944194419441942
1.0626762676267627,0.1194288183039942
1.0625864287039404,0.11939693969396939
1.0625562556255626,0.11938623253324819
1.0624595939110224,0.11935193519351933
1.0624362436243626,0.11934364970702162
1.062332749908916,0.1193069306930693
1.0623162316231625,0.11930106982617023
1.062205896693037,0.11926192619261924
1.0621962196219623,0.11925849289152408
1.0620790342588253,0.11921692169216921
1.0620762076207622,0.11921591890393071
1.061956195619562,0.11917334746053078
1.061952163156516,0.11917191719171916
1.0618361836183619,0.1191307786826602
1.0618252832152406,0.11912691269126909
1.0617161716171617,0.11908821285420627
1.0616983940413298,0.11908190819081907
1.0615961596159618,0.11904564997602422
1.0615714956301703,0.11903690369036903
1.0614761476147616,0.11900309004894233
1.0614445879772094,0.11899189918991898
1.0613561356135615,0.11896053307381341
1.061317671077813,0.11894689468946892
1.0612361236123613,0.11891797905148443
1.0611907449274494,0.1189018901890189
1.0611161116111612,0.11887542798274592
1.0610638095215643,0.11885688568856884
1.060996099609961,0.11883287986847908
1.0609368648555315,0.1188118811881188
1.060876087608761,0.11879033470951238
1.0608099109247888,0.11876687668766875
1.060756075607561,0.11874779250666252
1.0606829477247595,0.11872187218721872
1.0606360636063608,0.11870525326079073
1.0605559752508205,0.11867686768676866
1.0605160516051606,0.1186627169727251
1.0604289934983926,0.1186318631863186
1.0603960396039604,0.1186201836433138
1.0603020024628635,0.11858685868586857
1.0602760276027603,0.11857765327338997
1.0601750021396974,0.11854185418541852
1.0601560156015601,0.11853512586377422
1.0600479925242365,0.11849684968496849
1.0600360036003602,0.11849260141532636
1.059920973611906,0.11845184518451843
1.05991599159916,0.11845007992887376
1.05979597959796,0.11840756120395791
1.0597939456716803,0.1184068406840684
1.0596759675967597,0.11836504494930172
1.059666909095432,0.11836183618361834
1.0595559555955596,0.11832253165906459
1.0595398632077413,0.11831683168316831
1.0594359435943594,0.11828002133405903
1.05941280800405,0.11827182718271824
1.0593159315931593,0.11823751397515711
1.0592857434796592,0.11822682268226821
1.0591959195919594,0.11819500958319476
1.0591586696299682,0.11818181818181817
1.0590759075907592,0.11815250815898828
1.0590315864503932,0.11813681368136814
1.058955895589559,0.1181100097033993
1.0589044939362822,0.11809180918091808
1.058835883588359,0.11806751421725217
1.0587773920830152,0.11804680468046802
1.0587158715871587,0.11802502170139995
1.0586502808859342,0.11800180018001799
1.0585958595859586,0.11798253215667631
1.0585231603404488,0.11795679567956793
1.0584758475847587,0.11794004558391252
1.0583960304419255,0.1179117911791179
1.0583558355835585,0.11789756198395582
1.0582688911856408,0.11786678667866785
1.0582358235823583,0.1178550813576671
1.058141742567067,0.11782178217821782
1.0581158115811582,0.11781260370584054
1.058014584581514,0.11777677767776776
1.057995799579958,0.1177701290293467
1.057887417224284,0.11773177317731773
1.0578757875787579,0.11772765732903624
1.057760240490817,0.11768676867686767
1.0577557755775577,0.11768518860571812
1.057635763576358,0.1176427225952051
1.0576330547325818,0.11764176417641765
1.0575157515751576,0.11760025912623286
1.057505860175585,0.11759675967596758
1.0573957395739575,0.11755779863670959
1.057378656227559,0.11755175517551751
1.0572757275727573,0.11751534112746084
1.0572514428838786,0.1175067506750675
1.0571557155715572,0.11747288659936703
1.057124220139802,0.11746174617461744
1.057035703570357,0.11743043505321532
1.0569969879907548,0.11741674167416741
1.056915691569157,0.11738798648988645
1.0568697464320047,0.11737173717371734
1.0567956795679572,0.1173455409102157
1.056742495458863,0.11732673267326733
1.0566756675667568,0.11730309831504894
1.0566152350667464,0.11728172817281726
1.0565556555655566,0.11726065870518071
1.056487965250921,0.11723672367236723
1.0564356435643565,0.11721822208151886
1.0563606860066712,0.11719171917191717
1.0563156315631563,0.11717578844486853
1.0562333973294031,0.11714671467146714
1.0561956195619562,0.11713335779607002
1.0561060992143465,0.11710171017101709
1.0560756075607562,0.11709093013598512
1.0559787916568508,0.11705670567056703
1.055955595559556,0.11704850546543993
1.0558514746522003,0.117011701170117
1.055835583558356,0.11700608378529301
1.0557241481957853,0.11696669666966694
1.0557155715571558,0.11696366509634704
1.055596812282789,0.11692169216921691
1.0555955595559556,0.11692124939949486
1.0554755475547555,0.11687883610750584
1.055469467689637,0.11687668766876685
1.0553555355535553,0.11683642568799732
1.0553421137907915,0.11683168316831682
1.0552355235523554,0.11679401826300911
1.0552147504205187,0.11678667866786677
1.0551155115511552,0.11675161383340767
1.0550873775740524,0.11674167416741675
1.054995499549955,0.11670921240001483
1.054959995246727,0.11669666966696667
1.054875487548755,0.11666681396370394
1.05483260343377,0.11665166516651665
1.0547554755475548,0.11662441852529086
1.054705202130516,0.11660666066606659
1.0546354635463546,0.11658202608561652
1.054577791332285,0.11656165616561653
1.0545154515451547,0.1165396366455298
1.054450371034277,0.1165166516651665
1.0543954395439545,0.1164972502058902
1.054322941231764,0.11647164716471645
1.0542754275427544,0.11645486676753716
1.0541955019200961,0.11642664266426642
1.0541554155415542,0.11641248633128976
1.0540680530944952,0.11638163816381636
1.054035403540354,0.1163701088980055
1.0539405947502538,0.11633663366336633
1.053915391539154,0.11632773446852593
1.0538131268825848,0.11629162916291627
1.0537953795379538,0.11628536304371576
1.0536856494868345,0.11624662466246624
1.0536753675367538,0.1162429946243764
1.0535581625581514,0.11620162016201618
1.0535553555355537,0.11620062921140138
1.0534353435343535,0.11615826635823626
1.0534306666792632,0.11615661566156615
1.0533153315331534,0.11611590624442453
1.0533031616099977,0.1161116111611161
1.0531953195319532,0.11607354913945946
1.0531756469926985,0.11606660666066604
1.053075307530753,0.11603119504413378
1.0530481228227255,0.11602160216021601
1.0529552955295531,0.11598884395932474
1.052920589095255,0.11597659765976595
1.052835283528353,0.11594649588587957
1.0527930458054928,0.11593159315931591
1.0527152715271528,0.11590415082464904
1.052665492948721,0.11588658865886586
1.0525952595259527,0.11586180877645436
1.0525379305201739,0.11584158415841583
1.0524752475247525,0.1158194697421574
1.052410358515068,0.11579657965796578
1.0523552355235524,0.1157771337225941
1.0522827769286556,0.11575157515751575
1.0522352235223522,0.11573480071862985
1.0521551857561544,0.11570657065706569
1.0521152115211523,0.11569247073107031
1.0520275849927823,0.11566156615661566
1.0519951995199521,0.11565014376080747
1.0518999746337705,0.1156165616561656
1.051875187518752,0.11560781980865328
1.0517723546743074,0.11557155715571554
1.0517551755175518,0.11556549887547798
1.0516447251097185,0.11552655265526551
1.0516351635163517,0.11552318096207982
1.0515170859350982,0.11548154815481546
1.0515151515151515,0.11548086606935627
1.0513951395139516,0.11543855365880334
1.0513894378454722,0.11543654365436543
1.0512751275127514,0.11539624408748067
1.0512617803730457,0.11539153915391537
1.0511551155115513,0.11535393753933983
1.0511341132752858,0.11534653465346534
1.0510351035103511,0.11531163401519777
1.0510064365474645,0.11530153015301528
1.050915091509151,0.11526933351591556
1.0508787501847399,0.11525652565256525
1.0507950795079508,0.11522703604232107
1.0507510541823466,0.11521152115211519
1.0506750675067507,0.1151847415952913
1.0506233485354382,0.11516651665166516
1.0505550555055507,0.11514245017564229
1.0504956332392426,0.1151215121512151
1.0504350435043506,0.1151001617842411
1.0503679082888995,0.11507650765076508
1.0503150315031504,0.11505787642193088
1.050240173679627,0.11503150315031502
1.0501950195019503,0.11501559408955633
1.050112429406626,0.11498649864986496
1.0500750075007501,0.11497331478795281
1.0499846754649897,0.11494149414941493
1.04995499549955,0.11493103851799912
1.0498569118500305,0.11489648964896487
1.0498349834983498,0.11488876528049545
1.049729138556852,0.11485148514851484
1.0497149714971499,0.1148464950763131
1.0496013555805677,0.11480648064806478
1.0495949594959497,0.11480422790632121
1.0494749474947496,0.1147619636417435
1.0494735630826588,0.11476147614761475
1.0493549354935494,0.1147197018141208
1.0493457616594897,0.1147164716471647
1.0492349234923493,0.11467744302318159
1.0492179505378374,0.11467146714671467
1.049114911491149,0.11463518726978289
1.0490901297128266,0.11462646264626461
1.0489948994899492,0.11459293455478255
1.0489622991796028,0.11458145814581458
1.0488748874887492,0.11455068487902967
1.0488344589332943,0.11453645364536452
1.0487548754875489,0.1145084382433564
1.0487066089691193,0.11449144914491446
1.0486348634863487,0.114466194648629
1.0485787492821457,0.11444644464446443
1.0485148514851486,0.11442395409568375
1.048450879867589,0.11440144014401438
1.0483948394839484,0.11438171658537025
1.0483230007205853,0.11435643564356435
1.0482748274827483,0.11433948211852349
1.0481951118362507,0.11431143114311429
1.0481548154815483,0.11429725069601435
1.0480672132097246,0.11426642664266426
1.0480348034803482,0.11425502231867707
1.0479393048361008,0.1142214221422142
1.047914791479148,0.1142127969873867
1.0478113867105951,0.11417641764176417
1.0477947794779479,0.11417057470294698
1.0476834588283253,0.11413141314131411
1.0476747674767477,0.11412835546622112
1.0475555211843468,0.11408640864086408
1.0475547554755475,0.11408613927807908
1.0474347434743476,0.11404392547595593
1.0474275746140187,0.11404140414041401
1.0473147314731475,0.11400171465322076
1.0472996183610515,0.11399639963996397
1.0471947194719473,0.11395950688159577
1.0471716523307797,0.11395139513951394
1.0470747074707472,0.11391730216195176
1.0470436765182665,0.1139063906390639
1.046954695469547,0.11387510049511178
1.0469156909186774,0.11386138613861385
1.0468346834683468,0.11383290188194345
1.0467876955270798,0.11381638163816381
1.0467146714671467,0.1137907063232981
1.0466596903385768,0.11377137713771376
1.0465946594659468,0.11374851382002282
1.04653167534828,0.1137263726372637
1.0464746474647466,0.11370632437295587
1.0464036505513041,0.11368136813681368
1.0463546354635465,0.11366413798295555
1.0462756159427375,0.11363636363636362
1.0462346234623463,0.11362195465086483
1.0461475715176523,0.11359135913591359
1.0461146114611461,0.11357977437754904
1.0460195172711917,0.11354635463546353
1.045994599459946,0.11353759716383124
1.0458914531983885,0.11350135013501347
1.045874587458746,0.11349542301058273
1.0457633792943641,0.11345634563456344
1.045754575457546,0.11345325191864376
1.0456352955541857,0.11341134113411339
1.0456345634563458,0.11341108388886698
1.0455145514551456,0.113368918249395
1.0455072028144228,0.11336633663366336
1.0453945394539454,0.11332675560673224
1.0453791003115844,0.1133213321332133
1.0452745274527455,0.11328459602880415
1.0452509879567402,0.11327632763276327
1.0451545154515451,0.11324243951647289
1.0451228657449532,0.11323132313231321
1.0450345034503452,0.11320028607056842
1.0449947336713157,0.11318631863186317
1.044914491449145,0.11315813569194849
1.044866591730894,0.11314131413141311
1.044794479447945,0.11311598838146937
1.0447384399187445,0.1130963096309631
1.0446744674467447,0.11307384413997464
1.0446102782299131,0.11305130513051304
1.0445544554455446,0.11303170296831727
1.0444821066594838,0.11300630063006298
1.0444344434443444,0.11298956486733523
1.044353925202481,0.11296129612961295
1.0443144314431443,0.11294742983790332
1.0442257338539926,0.11291629162916289
1.0441944194419444,0.11290529788085159
1.0440975326090385,0.11287128712871286
1.0440744074407442,0.11286316899703586
1.0439693214626173,0.1128262826282628
1.043954395439544,0.11282104318732754
1.04384110040989,0.11278127812781277
1.043834383438344,0.1127789204525357
1.0437143714371437,0.11273680065747439
1.043712869613944,0.11273627362736272
1.0435943594359436,0.11269468333015306
1.0435846296535907,0.11269126912691269
1.0434743474347437,0.11265256908035412
1.0434563797708711,0.11264626462646264
1.0433543354335435,0.1126104579089453
1.0433281199607816,0.1126012601260126
1.0432343234323433,0.11256834981677848
1.0431998502183477,0.11255625562556254
1.0431143114311432,0.11252624480469055
1.0430715705386355,0.11251125112511251
1.042994299429943,0.11248414287353797
1.0429432809166186,0.11246624662466245
1.0428742874287429,0.1124420440241897
1.042814981347337,0.1124212421242124
1.0427542754275427,0.11239994825746868
1.042686671825806,0.11237623762376237
1.0426342634263428,0.11235785557424391
1.042558352347046,0.11233123312331231
1.0425142514251426,0.1123157659753659
1.0424300229060341,0.11228622862286228
1.0423942394239425,0.11227367946168851
1.0423016834978163,0.11224122412241222
1.0422742274227423,0.11223159603405036
1.0421733341173596,0.11219621962196219
1.0421542154215422,0.11218951569332047
1.0420449747596927,0.11215121512151213
1.042034203420342,0.11214743844033935
1.0419166054197888,0.1121062106210621
1.041914191419142,0.11210536427596653
1.041794179417942,0.11206329266755469
1.0417882267434302,0.11206120612061204
1.0416741674167418,0.11202122393305233
1.0416598383378566,0.11201620162016201
1.0415541554155416,0.11197915828977349
1.0415314399338553,0.11197119711971196
1.0414341434143415,0.11193709573855795
1.0414030315264324,0.1119261926192619
1.0413141314131413,0.1118950362802601
1.0412746131105763,0.11188118811881187
1.0411941194119412,0.11185297991575088
1.04114618468124,0.11183618361836181
1.0410741074107412,0.11181092664585907
1.041017746233441,0.11179117911791178
1.040954095409541,0.11176887647142567
1.0408892977621533,0.11174617461746172
1.040834083408341,0.11172682939334083
1.0407608392622762,0.1117011701170117
1.0407140714071408,0.1116847854124465
1.0406323707288476,0.11165616561656164
1.0405940594059406,0.11164274452957758
1.0405038921567888,0.1116111611161116
1.0404740474047405,0.11160070674561456
1.0403754035410542,0.11156615661566155
1.0403540354035403,0.11155867206139491
1.040246904876667,0.11152115211521152
1.0402340234023404,0.1115166404777602
1.0401183961585205,0.11147614761476146
1.0401140114011402,0.11147461199558349
1.0399939993999399,0.11143258625014398
1.039989877821836,0.1114311431143114
1.03987398739874,0.1113905632188457
1.0398613498889246,0.11138613861386139
1.0397539753975398,0.11134854329162089
1.0397328118859426,0.11134113411341132
1.0396339633963396,0.11130652646932646
1.039604263807817,0.11129612961296129
1.0395139513951395,0.11126451275282259
1.039475705649501,0.11125112511251123
1.0393939393939395,0.11122250214295087
1.0393471374058874,0.1112061206120612
1.0392739273927394,0.11118049464059351
1.0392185590719354,0.11116111611161114
1.0391539153915392,0.11113849024656286
1.0390899706426089,0.11111611161116111
1.039033903390339,0.11109648896174629
1.0389613721127813,0.11107110711071105
1.038913891389139,0.11105449078697945
1.0388327634774157,0.11102610261026102
1.0387938793879388,0.11101249572313253
1.0387041447314056,0.11098109810981097
1.0386738673867388,0.1109705037710404
1.038575515869693,0.11093609360936091
1.0385538553855387,0.11092851493157296
1.038446876887174,0.11089108910891088
1.0384338433843385,0.11088652920557693
1.0383182277787668,0.11084608460846082
1.0383138313831384,0.11084454659391069
1.0381938193819382,0.11080256672436951
1.0381895689827536,0.11080108010801079
1.038073807380738,0.11076058958488545
1.0380609005085268,0.11075607560756073
1.0379537953795381,0.11071861556237703
1.0379322218918936,0.1107110711071107
1.037833783378338,0.11067664465769583
1.037803533127762,0.11066606660666065
1.0377137713771378,0.11063467687171025
1.0376748342110127,0.11062106210621062
1.0375937593759377,0.11059271220523734
1.0375461251365923,0.11057605760576056
1.0374737473747375,0.11055075065918021
1.0374174058993124,0.11053105310531053
1.0373537353735374,0.11050879223436394
1.0372886764941216,0.11048604860486047
1.0372337233723372,0.11046683693165547
1.0371599369158566,0.11044104410441041
1.0371137113711373,0.11042488475190296
1.0370311871594804,0.11039603960396038
1.0369936993699371,0.11038293569596011
1.036902427219805,0.11035103510351033
1.036873687368737,0.11034098976467788
1.0367736570917225,0.1103060306030603
1.0367536753675368,0.1102990469589269
1.0366448767701166,0.11026102610261024
1.0366336633663367,0.11025710727954759
1.0365160862498353,0.11021602160216021
1.0365136513651365,0.11021517072740644
1.0363936393639366,0.11017323675159986
1.0363872861726402,0.11017101710171015
1.0362736273627364,0.11013130569327882
1.0362584761333933,0.11012601260126012
1.0361536153615363,0.11008937776485793
1.0361296558787978,0.11008100810081006
1.0360336033603361,0.11004745296718063
1.0360008254037245,0.11003600360036003
1.0359135913591362,0.11000553130112864
1.0358719847029842,0.10999099909990998
1.0357935793579358,0.10996361276753001
1.03574313377149,0.10994599459945995
1.0356735673567359,0.1099216973672606
1.0356142726040236,0.10990099009900989
1.0355535553555357,0.10987978510116811
1.0354854011954888,0.10985598559855983
1.0354335433543356,0.1098378759700994
1.0353565195406949,0.1098109810981098
1.0353135313531354,0.10979596997493293
1.035227627634522,0.10976597659765974
1.0351935193519353,0.10975406711648841
1.0350987254717676,0.10972097209720971
1.0350735073507351,0.10971216739565047
1.034969813047296,0.10967596759675965
1.034953495349535,0.10967027081326344
1.0348408903558952,0.10963096309630962
1.0348334833483348,0.10962837737019265
1.0347134713471349,0.1095864869371163
1.0347119575430286,0.10958595859585957
1.0345934593459347,0.10954459900799972
1.0345830151891298,0.10954095409540954
1.0344734473447346,0.10950271422085929
1.0344540625515182,0.10949594959495948
1.0343534353435344,0.10946083257657252
1.0343250996249678,0.10945094509450945
1.0342334233423343,0.10941895407599804
1.0341961264042518,0.10940594059405939
1.034113411341134,0.10937707871999885
1.034067142884236,0.10936093609360933
1.0339933993399342,0.10933520650940687
1.0339381490597326,0.1093159315931593
1.033873387338734,0.1092933374450801
1.033809144925541,0.10927092709270925
1.0337533753375339,0.10925147152790503
1.0336801304764387,0.10922592259225922
1.0336333633363337,0.10920960875870708
1.0335511057072637,0.10918091809180916
1.0335133513351336,0.10916774913834962
1.0334220706127697,0.10913591359135913
1.0333933393339334,0.10912589266770877
1.0332930251878232,0.10909090909090907
1.0332733273327332,0.10908403934759839
1.033163969427153,0.10904590459045904
1.0331533153315333,0.10904218917891438
1.0330349033254846,0.10900090009000898
1.0330333033303332,0.1090003421625243
1.032913291329133,0.10895849766434752
1.0329058276016778,0.10895589558955895
1.0327932793279329,0.10891665618413132
1.0327767416804694,0.1089108910891089
1.0326732673267327,0.10887481785888238
1.0326476454013247,0.10886588658865884
1.0325532553255325,0.10883298268946584
1.0325185387589992,0.10882088208820881
1.0324332433243326,0.10879115067674008
1.0323894217482699,0.10877587758775875
1.0323132313231325,0.10874932182154945
1.0322602943639105,0.10873087308730872
1.0321932193219323,0.10870749612477677
1.0321311566006766,0.10868586858685866
1.0320732073207322,0.10866567358723611
1.0320020084533716,0.10864086408640863
1.031953195319532,0.10862385420982437
1.0318728499166891,0.10859585958595858
1.0318331833183318,0.10858203799338643
1.031743680985433,0.10855085508550855
1.0317131713171317,0.1085402249387728
1.0316145016543776,0.10850585058505849
1.0315931593159318,0.10849841504682989
1.031485311918227,0.10846084608460846
1.0314731473147316,0.10845660831843802
1.0313561117717223,0.1084158415841584
1.0313531353135315,0.10841480475445253
1.0312331233123313,0.10837300383184803
1.0312269017985607,0.10837083708370834
1.0311131113111311,0.10833120582474981
1.031097681685205,0.10832583258325831
1.030993099309931,0.1082894109847744
1.0309684511443273,0.10828082808280826
1.0308730873087308,0.10824761931276401
1.0308392101706858,0.10823582358235823
1.030753075307531,0.10820583080959562
1.0307099587589736,0.10819081908190817
1.0306330633063308,0.10816404547610567
1.0305806969039557,0.10814581458145814
1.0305130513051306,0.1081222633131762
1.0304514246003071,0.10810081008100808
1.0303930393039304,0.10808048432164677
1.030322141842784,0.10805580558055805
1.0302730273027303,0.10803870850239941
1.030192848626096,0.108010801080108
1.0301530153015301,0.10799693585625059
1.0300635449449704,0.10796579657965796
1.0300330033003302,0.10795516638409268
1.0299342307941255,0.1079207920792079
1.02991299129913,0.10791340008676563
1.0298049061682564,0.10787578757875785
1.02979297929793,0.10787163696512911
1.0296755710620835,0.10783078307830782
1.0296729672967297,0.10782987702004457
1.0295529552955296,0.10778811969152652
1.029546226091618,0.10778577857785775
1.0294329432943294,0.10774636532430512
1.0294168708695108,0.10774077407740773
1.0293129312931293,0.10770461413638348
1.0292875051497115,0.10769576957695767
1.0291929192919294,0.10766286612858911
1.0291581289269687,0.10765076507650764
1.0290729072907292,0.10762112130182458
1.02902874219591,0.10760576057605759
1.028952895289529,0.10757937965689215
1.028899344951322,0.10756075607560756
1.028832883288329,0.10753764119468492
1.0287699371877825,0.1075157515751575
1.0287128712871287,0.10749590591607744
1.028640518899977,0.10747074707470747
1.0285928592859286,0.1074541738218982
1.0285110900826564,0.10742574257425741
1.0284728472847287,0.10741244491300789
1.0283816507304464,0.10738073807380735
1.0283528352835285,0.10737071919027674
1.0282522008380446,0.10733573357335732
1.0282328232823283,0.10732899665455022
1.0281227404001179,0.10729072907290726
1.0281128112811282,0.1072872773066875
1.0279932694113048,0.10724572457245724
1.027992799279928,0.10724556114755833
1.0278727872787279,0.10720384743571942
1.0278637886763302,0.10720072007200718
1.0277527752775277,0.10716213687569293
1.027734297420695,0.10715571557155715
1.0276327632763278,0.10712042950714809
1.0276047955966796,0.10711071107110709
1.0275127512751276,0.10707872533094046
1.0274752831989322,0.10706570657065706
1.0273927392739277,0.10703702434792997
1.0273457602220866,0.107020702070207
1.0272727272727273,0.10699532655897653
1.0272162266608,0.10697569756975697
1.0271527152715272,0.10695363196494462
1.0270866825097191,0.10693069306930691
1.027032703270327,0.10691194056667289
1.026957127763484,0.10688568856885688
1.026912691269127,0.10687025236503828
1.0268275624167607,0.10684068406840683
1.026792679267927,0.10682856736087457
1.0266979864641037,0.10679567956795677
1.0266726672667268,0.10678688555509452
1.0265683999001969,0.10675067506750674
1.0265526552655266,0.1067452069484986
1.0264388027196962,0.10670567056705668
1.0264326432643265,0.10670353154196373
1.0263126312631263,0.10666185905566197
1.0263091952189936,0.10666066606660665
1.0261926192619262,0.10662018926783826
1.0261795776312264,0.1066156615661566
1.0260726072607262,0.10657852268286139
1.0260499494091269,0.10657065706570656
1.025952595259526,0.10653685930156957
1.0259203105473609,0.1065256525652565
1.025832583258326,0.10649519912483363
1.0257906610404954,0.10648064806480648
1.0257125712571258,0.10645354215351555
1.0256610008831684,0.10643564356435642
1.0255925592559256,0.10641188838845622
1.0255313300699807,0.10639063906390639
1.0254725472547255,0.10637023783053176
1.0254016485955413,0.10634563456345633
1.0253525352535253,0.1063285904805858
1.025271956454446,0.10630063006300627
1.0252325232523254,0.1062869463394919
1.0251422536412738,0.10625562556255624
1.0251125112511252,0.10624530540809927
1.0250125401505863,0.10621062106210619
1.024992499249925,0.10620366768728787
1.024882815977069,0.10616561656165616
1.024872487248725,0.10616203317787455
1.0247530811152399,0.1061206120612061
1.0247524752475248,0.1061204018807493
1.0246324632463246,0.10607877305891888
1.024623336340469,0.10607560756075607
1.0245124512451247,0.10603714740226453
1.024493580916944,0.10603060306030601
1.0243924392439245,0.10599552496069664
1.0243638147872223,0.10598559855985598
1.0242724272427244,0.10595390573506594
1.0242340379459103,0.10594059405940592
1.0241524152415242,0.1059122897261944
1.0241042503876634,0.10589558955895588
1.024032403240324,0.10587067693497987
1.0239744521069332,0.10585058505850584
1.023912391239124,0.10582906736227705
1.0238446430983483,0.10580558055805578
1.0237923792379238,0.10578746100892769
1.0237148233564626,0.10576057605760575
1.0236723672367238,0.10574585787578991
1.0235849928758154,0.10571557155715569
1.0235523552355237,0.10570425796375213
1.0234551516509556,0.10567056705670566
1.0234323432343235,0.10566266127364389
1.0233252996764817,0.1056255625562556
1.0233123312331234,0.10562106780632916
1.0231954369468863,0.10558055805580557
1.0231923192319232,0.10557947756267563
1.023072307230723,0.10553789000374408
1.0230655640190287,0.10553555355535552
1.0229522952295231,0.10549630542067737
1.0229356805839156,0.10549054905490549
1.022832283228323,0.10545472406406811
1.0228057863757067,0.10544554455445543
1.0227122712271228,0.10541314593478382
1.0226758813889023,0.1054005400540054
1.0225922592259227,0.10537157103368788
1.0225459656180669,0.10535553555355534
1.0224722472247225,0.10532999936160356
1.022416039057772,0.10531053105310528
1.0223522352235224,0.10528843091941739
1.0222861017024454,0.10526552655265525
1.0222322232223222,0.10524686570801325
1.0221561535466412,0.1052205220522052
1.0221122112211223,0.10520530372820794
1.022026194584937,0.10517551755175517
1.0219921992199221,0.10516374498086782
1.021896224811735,0.10513051305130511
1.021872187218722,0.10512218946688943
1.021766244221661,0.10508550855085508
1.0217521752175218,0.10508063718707612
1.0216362528091576,0.10504050405040502
1.0216321632163217,0.10503908814232754
1.0215121512151215,0.10499754186582434
1.0215062510480992,0.10499549954995499
1.0213921392139214,0.10495599850200543
1.021376238784651,0.10495049504950493
1.0212721272127214,0.1049144583760488
1.0212462156806534,0.1049054905490549
1.0211521152115213,0.10487292148882175
1.021116181730578,0.10486048604860485
1.0210321032103211,0.10483138784118104
1.020986136928917,0.10481548154815479
1.020912091209121,0.1047898574339874
1.0208560812701652,0.10477047704770476
1.0207920792079208,0.10474833026810657
1.0207260147487744,0.1047254725472547
1.0206720672067207,0.10470680634438875
1.0205959373592863,0.10468046804680467
1.0205520552055207,0.10466528566369392
1.0204658490961331,0.10463546354635461
1.0204320432043206,0.10462376822688682
1.020335749953802,0.10459045904590458
1.0203120312031204,0.10458225403482296
1.020205639926799,0.10454545454545452
1.0201920192019203,0.10454074308835301
1.020075519009527,0.1045004500450045
1.02007200720072,0.10449923538835766
1.01995199519952,0.10445773041716915
1.0199453877191307,0.10445544554455444
1.0198319831983198,0.10441622841868389
1.0198152458038665,0.10441044104410441
1.0197119711971199,0.10437472966948305
1.0196850929800814,0.10436543654365435
1.0195919591959197,0.10433323417043379
1.0195549292422104,0.1043204320432043
1.0194719471947196,0.10429174192240073
1.0194247545846762,0.10427542754275426
1.0193519351935194,0.10425025292625337
1.0192945690019206,0.1042304230423042
1.0192319231923193,0.1042087671828302
1.0191643724884616,0.10418541854185417
1.019111911191119,0.10416728469299721
1.0190341650386747,0.10414041404140412
1.0189918991899192,0.10412580545761764
1.0189039466469991,0.10409540954095409
1.018871887188719,0.1040843294775638
1.0187737173078988,0.10405040504050403
1.0187518751875189,0.10404285675366871
1.0186434770158215,0.104005400540054
1.0186318631863187,0.10400138728679889
1.0185132257651723,0.10396039603960394
1.0185118511851186,0.10395992107781812
1.0183918391839184,0.10391845743813617
1.01838296423336,0.10391539153915391
1.0182718271827182,0.10387699695147926
1.0182526918360266,0.10387038703870385
1.0181518151815183,0.10383553972555747
1.018122408461657,0.10382538253825382
1.0180318031803182,0.10379408576123576
1.0179921141046613,0.10378037803780378
1.017911791179118,0.10375263505935284
1.0178618087594495,0.10373537353735371
1.0177917791779179,0.10371118762080518
1.0177314924204173,0.10369036903690368
1.0176717671767177,0.10366974344642238
1.0176011650819656,0.10364536453645362
1.0175517551755175,0.10362830253709104
1.0174708267385049,0.10360036003600359
1.0174317431743176,0.1035868648936376
1.0173404773844388,0.10355535553555353
1.0173117311731175,0.10354543051695055
1.0172101170141863,0.1035103510351035
1.0171917191719173,0.10350399940786205
1.0170797456221068,0.10346534653465345
1.0170717071707172,0.10346257156725147
1.016951695169517,0.10342114681653718
1.0169493633773492,0.10342034203420342
1.0168316831683168,0.1033797247172905
1.0168189707012811,0.10337533753375336
1.0167116711671167,0.1033383058893827
1.0166885669847674,0.10333033303330333
1.0165916591659168,0.10329689033364894
1.016558152222246,0.10328532853285327
1.0164716471647166,0.10325547805096957
1.0164277264079957,0.10324032403240321
1.0163516351635165,0.10321406904222502
1.0162972895364126,0.10319531953195318
1.0162316231623163,0.10317266330823571
1.0161668416018956,0.10315031503150313
1.0161116111611161,0.10313126084988747
1.016036382598809,0.1031053105310531
1.015991599159916,0.10308986166801834
1.0159059125214505,0.10306030603060304
1.0158715871587158,0.10304846576352251
1.0157754313642684,0.10301530153015301
1.015751575157516,0.10300707313721982
1.0156449391215638,0.10297029702970295
1.0156315631563158,0.10296568378999084
1.0155144357876495,0.10292529252925292
1.0155115511551156,0.10292429772270881
1.0153915391539154,0.10288291435595934
1.0153839219117946,0.10288028802880286
1.0152715271527153,0.10284153405126979
1.0152533971421378,0.10283528352835283
1.0151515151515151,0.1028001570293963
1.0151228612625076,0.10279027902790278
1.0150315031503152,0.10275878329118121
1.0149923142672783,0.10274527452745272
1.014911491149115,0.10271741283749913
1.0148617561507616,0.10270027002700269
1.014791479147915,0.10267604566920122
1.0147311869073041,0.10265526552655263
1.0146714671467147,0.1026346817871414
1.014600606531248,0.1026102610261026
1.0145514551455146,0.10259332119218698
1.0144700150169141,0.10256525652565254
1.0144314431443144,0.10255196388518466
1.0143394123586313,0.10252025202520251
1.0143114311431143,0.10251060986700224
1.0142087985506703,0.10247524752475246
1.0141914191419144,0.1024692591385103
1.0140781735873474,0.10243024302430243
1.0140714071407142,0.1024279117005656
1.013951395139514,0.1023865672629806
1.0139475377363034,0.10238523852385237
1.013831383138314,0.10234522560711205
1.0138168911969079,0.10234023402340232
1.0137113711371137,0.10230388724466583
1.013686233483269,0.10229522952295228
1.0135913591359136,0.10226255217650491
1.0135555645896623,0.10225022502250222
1.0134713471347137,0.1022212204034845
1.0134248845103955,0.10220522052205219
1.0133513351335135,0.10217989192649388
1.0132941932396815,0.10216021602160213
1.0132313231323133,0.10213856674637332
1.0131634907719262,0.1021152115211521
1.0131113111311132,0.10209724486395277
1.0130327771013612,0.10207020702070205
1.012991299129913,0.10205592628014458
1.0129020522222834,0.10202520252025202
1.0128712871287129,0.10201461099575732
1.0127713161289482,0.10198019801980196
1.0127512751275127,0.10197329901169591
1.0126405688156652,0.10193519351935193
1.0126312631263128,0.10193199032878326
1.0125112511251126,0.10189068484024169
1.0125098103758996,0.10189018901890187
1.0123912391239125,0.10184938195906955
1.0123790413448501,0.10184518451845184
1.0122712271227123,0.101808082381978
1.0122482610747114,0.10180018001800177
1.0121512151215122,0.10176678610979868
1.0121174695598227,0.10175517551755175
1.012031203120312,0.10172549314340273
1.0119866667943977,0.1017101710171017
1.0119111911191119,0.10168420348366525
1.0118558527726762,0.10166516651665164
1.011791179117912,0.10164291713142945
1.0117250274889737,0.10162016201620161
1.0116711671167118,0.10160163408753359
1.0115941909374788,0.10157515751575155
1.0115511551155116,0.10156035435288616
1.0114633431124878,0.10153015301530152
1.0114311431143115,0.10151907792829555
1.0113324840081839,0.10148514851485146
1.0113111311131113,0.10147780481466105
1.011201613618854,0.10144014401440143
1.0111911191119112,0.10143653501281845
1.0110711071107112,0.10139526849588394
1.0110707319637675,0.10139513951395138
1.010951095109511,0.10135400451565621
1.0109398397134903,0.10135013501350135
1.010831083108311,0.10131274385012073
1.0108089361589965,0.10130513051305129
1.0107110711071108,0.10127148650017949
1.0106780212943918,0.10126012601260126
1.0105910591059106,0.10123023246665994
1.0105470951139643,0.1012151215121512
1.0104710471047105,0.10118898175043359
1.0104161576119244,0.10117011701170114
1.0103510351035103,0.10114773435237273
1.0102852087824652,0.10112511251125111
1.0102310231023104,0.10110649027330454
1.0101542486198474,0.10108010801080106
1.0101110111011102,0.10106524951410342
1.0100232771182083,0.10103510351035103
1.00999099909991,0.10102401207564354
1.0098922942717858,0.10099009900990097
1.00987098709871,0.10098277795876834
1.0097613000748002,0.10094509450945094
1.0097509750975098,0.10094154716433013
1.0096309630963096,0.10090031964420103
1.0096302945648465,0.10090009000900088
1.0095109510951097,0.10085909469144379
1.0094992783623273,0.10085508550855084
1.0093909390939095,0.10081787306404766
1.0093682507898765,0.1008100810081008
1.0092709270927094,0.1007766547628759
1.0092372118416644,0.10076507650765076
1.0091509150915092,0.10073543978880779
1.009106161511798,0.1007200720072007
1.0090309030903093,0.10069422814269895
1.008975099794529,0.10067506750675065
1.008910891089109,0.10065301982537833
1.0088440266840515,0.10063006300630062
1.0087908790879088,0.10061181483772472
1.0087129421744532,0.10058505850585056
1.0086708670867088,0.10057061318061933
1.0085818462599578,0.10054005400540053
1.0085508550855087,0.10052941485488523
1.0084507389347557,0.10049504950495047
1.0084308430843085,0.10048821986138545
1.0083196201928986,0.10045004500450044
1.0083108310831084,0.10044702820101499
1.0081908190819082,0.1004058397055874
1.0081884901753273,0.10040504050405039
1.008070807080708,0.10036465390711544
1.0080573492820226,0.10036003600360036
1.0079507950795081,0.10032347144469839
1.007926196952564,0.1003150315031503
1.007830783078308,0.10028229231918555
1.0077950331811307,0.10027002700270027
1.0077107710771078,0.10024111653142878
1.0076638579618702,0.10022502250225021
1.0075907590759074,0.10019994408229663
1.007532671288921,0.10018001800180015
1.0074707470747075,0.10015877497263392
1.007401473156434,0.10013501350135012
1.0073507350735074,0.1001176092033159
1.0072702635585404,0.10009000900090007
1.0072307230723072,0.10007644677517177
1.0071390424893452,0.10004500450045004
1.0071107110711073,0.10003528768909487
1.0070078099429538,0.09999999999999998
1.0069906990699071,0.09999413194593944
1.0068765659135641,0.09995499549954995
1.006870687068707,0.09995297954653468
1.0067506750675068,0.0999118301063427
1.006745310722554,0.09990999099909989
1.0066306630663067,0.09987068358932717
1.0066140443941372,0.09986498649864985
1.0065106510651065,0.09982954041903544
1.0064827665629796,0.0998199819981998
1.0063906390639064,0.09978840059632609
1.0063514772232027,0.09977497749774977
1.0062706270627064,0.09974726412205485
1.0062201763689036,0.09972997299729972
1.0061506150615063,0.09970613099707229
1.006088863994208,0.09968496849684966
1.0060306030603061,0.09966500122224817
1.0059575400932144,0.09963996399639963
1.005910591059106,0.0996238747984236
1.0058262046599455,0.09959495949594957
1.0057905790579058,0.09958275172649353
1.0056948576885822,0.09954995499549954
1.0056705670567057,0.09954163200726852
1.0055634991731235,0.09950495049504948
1.0055505550555057,0.0995005156416542
1.0054321291077077,0.09945994599459945
1.0054305430543056,0.09945940263047513
1.0053105310531054,0.09941829227868075
1.0053007480643363,0.0994149414941494
1.0051905190519053,0.09937718517054016
1.0051693555509587,0.09936993699369935
1.005070507050705,0.09933608141979416
1.0050379514678027,0.09932493249324931
1.004950495049505,0.09929498102732318
1.0049065358088898,0.09927992799279928
1.0048304830483046,0.09925388399398438
1.0047751085682584,0.09923492349234922
1.0047104710471049,0.09921279032063188
1.0046436697400525,0.09918991899189919
1.0045904590459047,0.09917170000810724
1.0045122193182916,0.09914491449144913
1.0044704470447046,0.09913061305728046
1.004380757297055,0.09909990999099907
1.0043504350435044,0.09908952946900644
1.0042492836703152,0.09905490549054904
1.0042304230423043,0.09904844924415844
1.0041177984321852,0.09900990099009899
1.004110411041104,0.09900737238357721
1.0039903990399042,0.09896629859936261
1.0039863018112967,0.09896489648964896
1.003870387038704,0.09892522766053424
1.003854793988835,0.0989198919891989
1.0037503750375039,0.09888416008897415
1.0037232745349312,0.09887488748874887
1.0036303630363037,0.09884309588550508
1.0035917434437036,0.09882988298829881
1.0035103510351036,0.09880203505099638
1.003460200709158,0.09878487848784878
1.0033903390339034,0.09876097758630098
1.0033286463253144,0.09873987398739872
1.0032703270327032,0.09871992349229294
1.0031970802861756,0.0986948694869487
1.0031503150315033,0.09867887276981194
1.003065502585769,0.09864986498649864
1.0030303030303032,0.098637825419729
1.0029339132181236,0.09860486048604858
1.002910291029103,0.09859678144288755
1.0028023121772134,0.09855985598559855
1.0027902790279029,0.09855574084016208
1.0026706994571253,0.09851485148514849
1.0026702670267027,0.09851470361237921
1.0025502550255025,0.09847366898050111
1.0025390756702424,0.09846984698469846
1.0024302430243024,0.09843263769551724
1.0024074402139964,0.0984248424842484
1.0023102310231025,0.09839160978847905
1.0022757930583894,0.09837983798379837
1.0021902190219023,0.0983505852602505
1.002144134197393,0.09833483348334832
1.0020702070207022,0.0983095641116977
1.0020124636249998,0.09828982898289829
1.001950195019502,0.09826854634364748
1.0018807813351969,0.09824482448244823
1.0018301830183018,0.09822753195699017
1.0017490873219788,0.0981998199819982
1.0017101710171017,0.09818652095256225
1.001617381579317,0.09815481548154814
1.0015901590159018,0.09814551333122619
1.00148566410119,0.09810981098109808
1.0014701470147016,0.09810450909383217
1.001353934881565,0.09806480648064805
1.0013501350135015,0.0980635082412441
1.0012301230123013,0.09802251022637913
1.001222194338702,0.098019801980198
1.0011101110111011,0.09798151533564853
1.0010904422439577,0.09797479747974797
1.000990099009901,0.09794052383271484
1.0009586783874287,0.09792979297929791
1.0008700870087008,0.09789953571846971
1.0008269027630066,0.09788478847884788
1.000750075007501,0.09785855099372547
1.0006951153647483,0.09783978397839782
1.0006300630063008,0.0978175696593648
1.0005633161865704,0.09779477947794779
1.0005100510051006,0.09777659171619868
1.0004315052224193,0.09774977497749773
1.0003900390039004,0.09773561716515006
1.000299682466226,0.0977047704770477
1.0002700270027003,0.09769464600702338
1.0001678479119074,0.09765976597659765
1.0001500150015001,0.0976536782427076
1.0000360015534453,0.09761476147614759
1.0000300030003002,0.09761271387303366
0.9999099909991,0.09757175249858774
0.999904143687157,0.09756975697569756
0.9997899789979,0.09753079411002369
0.9997722743132664,0.0975247524752475
0.9996699669966999,0.09748983911913381
0.9996403931147531,0.09747974797479747
0.9995499549954997,0.09744888752674703
0.9995085000856113,0.09743474347434741
0.9994299429942997,0.09740793933373047
0.9993765952197121,0.09738973897389738
0.9993099309930995,0.09736699454095624
0.9992446785109104,0.09734473447344733
0.9991899189918995,0.09732605314926479
0.9991127499532229,0.0972997299729973
0.9990699069906994,0.09728511515951155
0.9989808095404538,0.09725472547254724
0.9989498949894992,0.09724418057256401
0.9988488572665639,0.09720972097209721
0.998829882988299,0.09720324938925992
0.9987168931254595,0.09716471647164715
0.9987098709870988,0.0971623216104569
0.9985898589858987,0.09712139690197519
0.9985849173576699,0.09711971197119709
0.9984698469846988,0.09708047512369375
0.998452930059592,0.09707470747074706
0.9983498349834986,0.09703955675293996
0.9983209308736943,0.097029702970297
0.9982298229822983,0.09699864179057746
0.9981889197938363,0.09698469846984697
0.9981098109810984,0.0969577302374524
0.9980568968139616,0.09693969396939692
0.9979897989798983,0.09691682209440997
0.9979248619279154,0.09689468946894689
0.997869786978698,0.09687591736232702
0.9977928151295234,0.09684968496849683
0.9977497749774978,0.09683501604205202
0.9976607564127363,0.0968046804680468
0.9976297629762979,0.09679411813442008
0.9975286857713317,0.09675967596759674
0.9975097509750978,0.09675322364031723
0.9973966031992112,0.09671467146714671
0.9973897389738976,0.0967123325605812
0.9972697269726974,0.09667144454565992
0.9972645089414262,0.09666966696669665
0.9971497149714974,0.09663055948600233
0.9971324030695566,0.0966246624662466
0.997029702970297,0.09658967784374863
0.9970002852462397,0.09657965796579657
0.9969096909690969,0.09654879961974824
0.9968681554653268,0.09653465346534651
0.9967896789678969,0.09650792481486511
0.9967360137206682,0.09648964896489648
0.996669666966697,0.09646705342993464
0.9966038600060863,0.09644464446444642
0.9965496549654966,0.09642618546583175
0.9964716943154326,0.09639963996399639
0.9964296429642966,0.09638532092339175
0.9963395166425271,0.09635463546354633
0.9963096309630964,0.09634445980348211
0.9962073269811925,0.0963096309630963
0.9961896189618963,0.09630360210695471
0.996075125325273,0.09626462646264625
0.9960696069606964,0.0962627478346533
0.9959495949594963,0.09622189654301887
0.9959429119783082,0.09621962196219622
0.995829582958296,0.0961810483105375
0.9958106868785257,0.09617461746174616
0.9957095709570959,0.09614020350535023
0.9956784497632346,0.09612961296129613
0.9955895589558956,0.09609936212827841
0.9955462006263084,0.09608460846084607
0.9954695469546957,0.09605852418020222
0.9954139394615038,0.09603960396039601
0.9953495349534955,0.09601768966195637
0.9952816662626649,0.09599459945994598
0.9952295229522955,0.0959768585744033
0.9951493810235406,0.09594959495949593
0.9951095109510953,0.09593603091839616
0.9950170837379526,0.0959045904590459
0.9949894989498952,0.09589520669478663
0.9948847743996748,0.09585958595859584
0.994869486948695,0.09585438590443013
0.9947524530025077,0.09581458145814581
0.9947494749474949,0.09581356854817512
0.9946294629462947,0.09577275401160026
0.9946201199566924,0.09576957695769575
0.9945094509450947,0.09573194271507537
0.9944877749702543,0.09572457245724572
0.9943894389438946,0.09569113485569411
0.9943554179039356,0.09567956795679566
0.9942694269426946,0.09565033043433122
0.994223048751461,0.09563456345634563
0.9941494149414944,0.0956095294518285
0.9940906675066217,0.09558955895589558
0.9940294029402942,0.09556873190903539
0.9939582741631376,0.09554455445544552
0.9939093909390941,0.09552793780683136
0.9938258687148145,0.09549954995499549
0.9937893789378939,0.09548714714603028
0.9936934511553807,0.09545454545454543
0.9936693669366939,0.09544635992751017
0.9935610214785582,0.0954095409540954
0.9935493549354938,0.09540557615212739
0.9934293429342937,0.09536479577090412
0.9934285797109151,0.09536453645364534
0.9933093309330935,0.09532401807307703
0.9932961263131181,0.09531953195319531
0.9931893189318933,0.09528324382143179
0.9931636607768345,0.09527452745274526
0.9930693069306931,0.09524247301684965
0.993031183095727,0.09522952295229524
0.992949294929493,0.09520170566014666
0.9928986932636168,0.09518451845184517
0.9928292829282931,0.09516094175219045
0.9927661912741863,0.09513951395139514
0.9927092709270928,0.09512018129383804
0.9926336771211346,0.09509450945094508
0.9925892589258928,0.09507942428594465
0.9925011507982512,0.09504950495049502
0.9924692469246926,0.09503867072933415
0.9923686122992038,0.09500450045004499
0.9923492349234925,0.0949979206248875
0.9922360616176914,0.09495949594959494
0.9922292229222923,0.09495717397344938
0.9921092109210924,0.0949164304067794
0.9921034989825501,0.0949144914491449
0.9919891989198922,0.09487568985311265
0.991970924432199,0.09486948694869486
0.991869186918692,0.09483495275551626
0.991838337678127,0.0948244824482448
0.991749174917492,0.09479421911485268
0.9917057387139878,0.09477947794779476
0.9916291629162917,0.09475348893198399
0.9915731275334789,0.09473447344734473
0.9915091509150915,0.09471276220773625
0.9914405041303218,0.09468946894689467
0.9913891389138915,0.0946720389429749
0.9913078684981746,0.09464446444644464
0.9912691269126916,0.0946313191385451
0.9911752206307299,0.09459945994599459
0.9911491149114914,0.09459060279530807
0.9910425605216608,0.09455445544554453
0.9910291029102913,0.09454988991410218
0.9909098881646573,0.0945094509450945
0.9909090909090911,0.09450918049577808
0.9907890789078909,0.09446847378152223
0.9907772040212078,0.09446444644464444
0.9906690669066908,0.09442777048134643
0.990644507646183,0.09441944194419441
0.9905490549054907,0.09438707064713656
0.9905117990017799,0.09437443744374435
0.9904290429042908,0.09434637427974826
0.9903790780816216,0.09432943294329432
0.9903090309030906,0.09430568138002865
0.9902463448793857,0.09428442844284426
0.9901890189018904,0.09426499194883424
0.9901135993886944,0.09423942394239423
0.9900690069006902,0.09422430598701016
0.9899808416032219,0.09419441944194418
0.9899489948994901,0.09418362349540182
0.9898480715166043,0.09414941494149415
0.9898289828982898,0.0941429444748683
0.9897152891224985,0.09410441044104409
0.98970897089709,0.09410226892624393
0.9895889588958898,0.09406159644067397
0.9895824946585714,0.09405940594059403
0.9894689468946897,0.09402092702848308
0.9894496881112139,0.094014401440144
0.9893489348934896,0.09398026109129627
0.9893168692347806,0.09396939693969394
0.9892289228922895,0.09393959862998816
0.9891840380228306,0.09392439243924391
0.9891089108910892,0.09389893964537499
0.989051194469051,0.09387938793879386
0.9889888988898893,0.09385828413833817
0.9889183385670224,0.09383438343834383
0.988868886888689,0.0938176321096993
0.9887854703103595,0.09378937893789377
0.9887488748874891,0.09377698356032949
0.9886525896926832,0.09374437443744374
0.9886288628862888,0.09373633849105892
0.9885196967075914,0.09369936993699368
0.9885088508850887,0.09369569690274561
0.9883888388838885,0.09365505866767256
0.9883867914226288,0.09365436543654365
0.9882688268826884,0.09361442323421033
0.9882538741479578,0.0936093609360936
0.9881488148814885,0.09357379128479719
0.9881209444841739,0.09356435643564356
0.9880288028802882,0.09353316282029654
0.98798800242481,0.0935193519351935
0.9879087908790881,0.09349253784155782
0.9878550479634529,0.09347434743474345
0.987788778877888,0.09345191634942028
0.9877220810937417,0.09342934293429342
0.9876687668766877,0.0934112983447223
0.9875891018091891,0.09338433843384336
0.9875487548754875,0.09337068382834017
0.9874561101033714,0.09333933393339333
0.9874287428742875,0.09333007280110711
0.9873231059698905,0.09329432943294327
0.9873087308730876,0.09328946526386263
0.9871900894022578,0.09324932493249324
0.9871887188718874,0.09324886121747639
0.9870687068706873,0.09320825993887866
0.9870570607945459,0.09320432043204319
0.9869486948694871,0.09316766206814708
0.9869240197845255,0.09315931593159316
0.9868286828682871,0.09312706769136062
0.9867909663185319,0.0931143114311431
0.9867086708670868,0.09308647680938648
0.9866579003900737,0.09306930693069307
0.9865886588658868,0.09304588942306172
0.9865248219927298,0.09302430243024301
0.9864686468646868,0.09300530553322428
0.9863917311200092,0.09297929792979295
0.9863486348634866,0.0929647251407427
0.9862586277654569,0.09293429342934292
0.9862286228622864,0.09292414824645062
0.986125511922606,0.09288928892889287
0.9861086108610863,0.09288357485119862
0.9859923835849633,0.09284428442844284
0.9859885988598861,0.09284300495583983
0.985868586858686,0.09280243798588456
0.9858592430522188,0.09279927992799278
0.9857485748574861,0.09276187428487892
0.9857260901335606,0.09275427542754275
0.9856285628562858,0.09272131408686889
0.985592924698138,0.09270927092709269
0.9855085508550856,0.09268075739271903
0.9854597467394391,0.09266426642664266
0.9853885388538857,0.09264020420326097
0.9853265562509659,0.0926192619261926
0.9852685268526854,0.09259965451935447
0.9851933532262097,0.09257425742574257
0.9851485148514854,0.09255910834184107
0.9850601376587204,0.09252925292529252
0.9850285028502853,0.09251856567155486
0.9849269095419619,0.09248424842484246
0.9849084908490852,0.09247802650935828
0.9847936688693919,0.09243924392439243
0.984788478847885,0.09243749085609614
0.9846684668466849,0.09239695822159107
0.984660415885279,0.09239423942394237
0.9845484548454847,0.09235642878150647
0.9845271504919773,0.09234923492349234
0.9844284428442847,0.09231590285348604
0.9843938725207407,0.09230423042304228
0.9843084308430843,0.09227538043836084
0.9842605819650547,0.09225922592259225
0.9841884188418845,0.0922348615369889
0.9841272788183635,0.0922142214221422
0.9840684068406843,0.0921943461502101
0.9839939630741655,0.09216921692169217
0.9839483948394842,0.09215383427887064
0.9838606347259058,0.09212421242124211
0.983828382838284,0.09211332592381478
0.98372729376705,0.09207920792079208
0.983708370837084,0.09207282108588842
0.9835939401910401,0.09203420342034202
0.9835883588358837,0.09203231976593859
0.9834683468346835,0.09199182149530398
0.9834605742208408,0.09198919891989195
0.9833483348334835,0.09195132640748574
0.9833271957832862,0.09194419441944193
0.9832283228322835,0.09191083484079221
0.9831938047062447,0.09189918991899187
0.9831083108310833,0.09187034679605163
0.9830604009832187,0.09185418541854184
0.9829882988298831,0.09182986227411062
0.9829269846076127,0.09180918091809179
0.982868286828683,0.09178938127581435
0.9827935555728766,0.09176417641764176
0.982748274827483,0.09174890380201023
0.9826601138724268,0.0917191719171917
0.9826282628262829,0.09170842985353264
0.9825266594996918,0.09167416741674167
0.9825082508250828,0.09166795943123217
0.9823931924480969,0.09162916291629161
0.9823882388238826,0.09162749253594892
0.9822682268226823,0.09158702865917516
0.9822597129488082,0.09158415841584158
0.9821482148214823,0.09154656801514226
0.982126220893634,0.09153915391539152
0.9820282028202821,0.09150611090126652
0.9819927161371771,0.09149414941494147
0.981908190819082,0.09146565731839343
0.9818591986728369,0.09144914491449144
0.9817881788178822,0.0914252072673751
0.9817256684939605,0.09140414041404138
0.9816681668166818,0.09138476074905452
0.9815921255939968,0.09135913591359135
0.9815481548154819,0.09134431776426039
0.9814585699663191,0.09131413141314129
0.9814281428142816,0.0913038783138478
0.9813250016042829,0.09126912691269126
0.9813081308130814,0.09126344239866385
0.9811914205013146,0.0912241224122412
0.9811881188118813,0.09122301001953621
0.9810681068106814,0.09118258056827748
0.9810578269213425,0.09117911791179119
0.9809480948094812,0.09114215445961826
0.9809242206717353,0.0911341134113411
0.9808280828082809,0.09110173189018617
0.9807906016585713,0.09108910891089109
0.980708070807081,0.091061312860811
0.9806569698752662,0.09104410441044103
0.9805880588058806,0.0910208973723349
0.9805233253151397,0.090999099909991
0.9804680468046806,0.09098048542559987
0.980389667971592,0.09095409540954094
0.9803480348034804,0.09094007702144931
0.980255997837937,0.09090909090909088
0.9802280228022805,0.09089967216072287
0.9801223149075406,0.09086408640864085
0.9801080108010803,0.09085927084426798
0.9799886191737147,0.0908190819081908
0.9799879987998802,0.09081887307292878
0.9798679867986799,0.09077847808040042
0.9798549109531318,0.09077407740774077
0.9797479747974799,0.09073808659888326
0.9797211899284738,0.09072907290729072
0.9796279627962798,0.09069769866563322
0.9795874560777129,0.09068406840684068
0.9795079507950799,0.09065731428149659
0.9794537093941336,0.09063906390639062
0.9793879387938796,0.09061693344730642
0.9793199498711125,0.09059405940594059
0.9792679267926794,0.0905765561639098
0.9791861775019243,0.09054905490549053
0.9791479147914793,0.09053618243215035
0.9790523922798913,0.0905040504050405
0.9790279027902792,0.09049581225286388
0.9789185941983543,0.09045904590459045
0.978907890789079,0.09045544562688554
0.9787878787878788,0.0904150823750817
0.9787847833225487,0.0904140414041404
0.9786678667866789,0.09037472205609899
0.9786509598209554,0.09036903690369036
0.9785478547854789,0.09033436529358371
0.9785171234370184,0.0903240324032403
0.9784278427842787,0.09029401208840196
0.9783832741639809,0.09027902790279027
0.9783078307830784,0.09025366244136733
0.9782494119951975,0.09023402340234021
0.9781878187818782,0.09021331635334114
0.9781155369238551,0.09018901890189018
0.9780678067806782,0.09017297382516073
0.9779816489433233,0.09014401440144013
0.9779477947794781,0.09013263485765362
0.977847748046852,0.0900990099009901
0.9778277827782781,0.09009229945166114
0.9777138342276728,0.09005400540054004
0.9777077707770779,0.09005196760804005
0.9775877587758778,0.09001163887564403
0.9775799076491234,0.09000900090009001
0.9774677467746776,0.08997131335860109
0.9774459682635882,0.08996399639963995
0.9773477347734774,0.08993099140709374
0.9773120159323676,0.08991899189918989
0.9772277227722772,0.08989067302197468
0.9771780506487282,0.08987398739873986
0.9771077107710773,0.089850358204041
0.977044072405975,0.0898289828982898
0.9769876987698772,0.08981004695416953
0.976910081197292,0.08978397839783978
0.976867686768677,0.08976973927317895
0.9767760770159565,0.08973897389738972
0.9767476747674769,0.08972943516191684
0.9766420598551969,0.08969396939693969
0.9766276627662768,0.08968913462121447
0.9765080297082607,0.08964896489648963
0.9765076507650766,0.08964883765190867
0.9763876387638765,0.08960854347680257
0.9763739868423141,0.0896039603960396
0.9762676267626765,0.08956825285380747
0.9762399309815107,0.08955895589558954
0.9761476147614765,0.08952796580541936
0.9761058621113385,0.08951395139513951
0.9760276027602761,0.08948768233243413
0.975971780225074,0.08946894689468946
0.975907590759076,0.08944740243572744
0.9758376853158912,0.0894239423942394
0.9757875787578759,0.08940712611610496
0.9757035773770714,0.08937893789378937
0.9756675667566759,0.08936685337440586
0.9755694564017425,0.08933393339333931
0.9755475547554759,0.08932658421148465
0.9754353223832077,0.08928892889288928
0.9754275427542757,0.08928631862814482
0.9753075307530755,0.08924605626639322
0.9753011754327171,0.08924392439243922
0.9751875187518753,0.08920579704689657
0.9751670155680654,0.08919891989198919
0.9750675067506752,0.08916554141018349
0.9750328426369006,0.08915391539153913
0.974947494749475,0.089125289357119
0.9748986566323342,0.0891089108910891
0.974827482748275,0.08908504088851205
0.9747644575476022,0.08906390639063905
0.974707470747075,0.08904479600521459
0.9746302453758771,0.08901890189018902
0.9745874587458748,0.08900455470804491
0.9744960201102935,0.08897389738973896
0.9744674467446747,0.08896431699785902
0.9743617817441029,0.0889288928892889
0.9743474347434745,0.08892408287546427
0.9742275302703984,0.08888388838883887
0.9742274227422744,0.08888385234171702
0.9741074107410742,0.08884362460678186
0.974093265923161,0.08883888388838881
0.973987398739874,0.0888034004568452
0.9739589884536747,0.08879387938793878
0.973867386738674,0.08876317989874516
0.9738246978532981,0.08874887488748873
0.973747374737474,0.08872296293331688
0.9736903941151391,0.0887038703870387
0.9736273627362738,0.08868274956140745
0.9735560772323701,0.08865886588658864
0.9735073507350737,0.08864253978382641
0.9734217471981271,0.08861386138613861
0.9733873387338735,0.08860233360143066
0.9732874040055283,0.08856885688568855
0.9732673267326734,0.08856213101503854
0.9731530476476773,0.08852385238523852
0.9731473147314734,0.08852193202550145
0.9730273027302733,0.08848173615601969
0.9730186782520099,0.08847884788478846
0.972907290729073,0.0884415435680124
0.9728842957642461,0.0884338433843384
0.9727872787278731,0.08840135458005705
0.9727499000877131,0.08838883888388838
0.9726672667266729,0.08836116919296727
0.9726154912155617,0.08834383438343832
0.9725472547254725,0.08832098740760905
0.9724810691408019,0.08829882988298829
0.9724272427242724,0.08828080922479643
0.9723466338566289,0.08825382538253823
0.9723072307230726,0.08824063464535901
0.9722121853561008,0.0882088208820882
0.9721872187218724,0.08820046367013346
0.9720777236323256,0.08816381638163814
0.9720672067206723,0.08816029629995367
0.9719471947194721,0.08812013231918028
0.9719432487340407,0.08811881188118811
0.971827182718272,0.08807997136836418
0.9718087607452431,0.08807380738073806
0.9717071707170718,0.08803981402581271
0.9716742595094849,0.08802880288028803
0.9715871587158719,0.08799966029235229
0.9715397450198698,0.08798379837983797
0.9714671467146717,0.08795951016880746
0.9714052172694736,0.08793879387938794
0.9713471347134716,0.08791936365601555
0.9712706762513608,0.08789378937893788
0.9712271227122714,0.087879220754806
0.9711361219586034,0.08784878487848782
0.9711071107110713,0.08783908146600924
0.9710015543842007,0.0878037803780378
0.9709870987098711,0.08779894579047097
0.970867086708671,0.08775881372283668
0.9708669735227526,0.08775877587758774
0.970747074707471,0.08771868448459207
0.9707323795473108,0.0877137713771377
0.9706270627062709,0.08767855886281073
0.9705977722664573,0.08766876687668765
0.9705070507050707,0.087638436858327
0.9704631516732244,0.08762376237623762
0.9703870387038706,0.08759831847197065
0.9703285177606544,0.08757875787578756
0.9702670267026704,0.08755820370455966
0.9701938705218018,0.08753375337533753
0.9701470147014702,0.08751809255694468
0.9700592099496756,0.08748874887488747
0.9700270027002703,0.0874779850299321
0.9699245360372759,0.08744374437443744
0.9699069906990702,0.08743788112437784
0.9697898487776965,0.08739873987398739
0.96978697869787,0.08739778084107777
0.9696669666966699,0.08735768354534168
0.9696551482950805,0.08735373537353733
0.9695469546954698,0.087317589719795
0.9695204344804231,0.0873087308730873
0.9694269426942697,0.08727749951975232
0.9693857072945663,0.08726372637263724
0.9693069306930695,0.08723741294603395
0.9692509667305295,0.08721872187218721
0.9691869186918695,0.08719732999946844
0.9691162127813047,0.08717371737173715
0.9690669066906693,0.08715725068088712
0.9689814454398777,0.08712871287128712
0.968946894689469,0.0871171749911195
0.9688466646992521,0.08708370837083707
0.968826882688269,0.0870771029309873
0.9687118705524485,0.08703870387038704
0.9687068706870688,0.08703703450131013
0.9685868586858687,0.08699696918123265
0.9685770630869154,0.08699369936993698
0.9684668466846684,0.08695690722747833
0.9684422422469331,0.08694869486948695
0.9683468346834685,0.08691684890742019
0.9683074079766346,0.08690369036903689
0.9682268226822685,0.08687679422188273
0.9681725602689886,0.08685868586858683
0.9681068106810683,0.08683674317171051
0.9680376991169501,0.0868136813681368
0.967986798679868,0.08679669575770263
0.9679028245134957,0.08676867686768674
0.967866786678668,0.08675665198070753
0.9677679364515503,0.08672367236723671
0.9677467746774678,0.08671661184154618
0.967633034924071,0.08667866786678666
0.967626762676268,0.08667657534104467
0.9675067506750678,0.08663654202479082
0.9674981199949177,0.08663366336633663
0.9673867386738675,0.08659651201844969
0.9673631916352996,0.08658865886588657
0.9672667266726676,0.0865564856540173
0.9672282497858735,0.08654365436543654
0.9671467146714674,0.08651646293230969
0.9670932944396511,0.08649864986498648
0.9670267026702671,0.08647644385413542
0.9669583255895069,0.08645364536453645
0.9669066906690669,0.08643642842035015
0.9668233432283891,0.0864086408640864
0.966786678667867,0.08639641663175347
0.9666883473492096,0.08636363636363634
0.9666666666666669,0.08635640848917907
0.9665533379448967,0.08631863186318631
0.9665466546654667,0.08631640399345009
0.9664266426642666,0.0862764027104186
0.9664183150647804,0.08627362736273625
0.9663066306630663,0.08623640472723607
0.9662832786882716,0.08622862286228622
0.9661866186618663,0.08619641039413904
0.9661482287622396,0.08618361836183616
0.9660666066606665,0.08615641971196641
0.9660131652796047,0.08613861386138613
0.9659465946594662,0.08611643268151165
0.9658780882332334,0.08609360936093607
0.9658265826582659,0.08607644930364367
0.9657429976159919,0.08604860486048604
0.9657065706570659,0.08603646957915682
0.9656078934208076,0.08600360036003599
0.9655865586558657,0.08599649350887169
0.9654727756405285,0.08595859585958596
0.9654665466546656,0.08595652109362611
0.9653465346534654,0.08591655187440539
0.965337644315598,0.0859135913591359
0.9652265226522656,0.08587658599016293
0.9652024994221738,0.08586858685868584
0.9651065106510652,0.08583662376420542
0.9650673409191712,0.08582358235823581
0.9649864986498653,0.08579666519734824
0.9649321687994181,0.08577857785778575
0.964866486648665,0.0857567102904331
0.9647969830557833,0.08573357335733572
0.9647464746474649,0.08571675904425335
0.9646617836811198,0.08568856885688567
0.9646264626462648,0.08567681145965729
0.9645265706682666,0.08564356435643564
0.9645064506450648,0.08563686753744491
0.9643913440101073,0.08559855985598558
0.9643864386438646,0.0855969272784429
0.9642664266426645,0.08555699015483063
0.9642561037398902,0.08555355535553555
0.9641464146414642,0.08551705644541638
0.9641208498266094,0.08550855085508549
0.9640264026402642,0.08547712640246646
0.9639855822433552,0.08546354635463546
0.9639063906390639,0.0854372000268101
0.9638503009829313,0.0854185418541854
0.9637863786378639,0.08539727731926625
0.9637150060381572,0.08537353735373537
0.9636663666366639,0.08535735828065481
0.9635796974018523,0.08532853285328532
0.9635463546354638,0.08531744291179583
0.9634443750668288,0.08528352835283526
0.9634263426342636,0.08527753121350835
0.9633090390258882,0.08523852385238523
0.9633063306330635,0.08523762318661293
0.9631863186318633,0.08519771819157278
0.9631736893034234,0.08519351935193517
0.9630663066306632,0.08515781673294279
0.9630383258644205,0.08514851485148515
0.962946294629463,0.0851179189489463
0.9629029486947898,0.08510351035103508
0.9628262826282632,0.08507802484042491
0.9627675577872352,0.08505850585058505
0.962706270627063,0.08503813440819415
0.9626321531345277,0.085013501350135
0.9625862586258627,0.08499824765307906
0.9624967347294716,0.08496849684968497
0.9624662466246626,0.08495836457589082
0.962361302564819,0.08492349234923491
0.9623462346234625,0.08491848517745393
0.9622262226222624,0.08487860944018084
0.9622258566338225,0.08487848784878488
0.9621062106210623,0.08483873662630939
0.9620903969449563,0.08483348334833482
0.9619861986198622,0.08479886749445109
0.9619549234716067,0.08478847884788475
0.961866186618662,0.08475900204542347
0.9618194362065011,0.08474347434743473
0.961746174617462,0.084719140280058
0.9616839351424276,0.08469846984698468
0.9616261626162618,0.08467928219913909
0.9615484202721003,0.08465346534653465
0.9615061506150615,0.08463942780352092
0.9614128915882618,0.08460846084608459
0.9613861386138615,0.08459957709399729
0.9612773490836988,0.08456345634563456
0.9612661266126615,0.08455973007137822
0.9611461146114614,0.0845198865215435
0.9611417927500834,0.0845184518451845
0.9610261026102611,0.08448004610237862
0.9610062225764597,0.08447344734473447
0.9609060906090611,0.08444020937338399
0.9608706385570573,0.08442844284428441
0.9607860786078609,0.08440037633541468
0.9607350406845409,0.08438343834383438
0.9606660666066607,0.08436054698924851
0.9605994289516491,0.08433843384338433
0.9605460546054608,0.08432072133573153
0.9604638033510793,0.08429342934293427
0.9604260426042607,0.08428089937565361
0.9603281638755463,0.08424842484248424
0.9603060306030605,0.08424108110984764
0.9601925105177308,0.08420342034203418
0.9601860186018604,0.08420126653912252
0.9600660066006601,0.08416145521316755
0.9600568432552883,0.08415841584158415
0.95994599459946,0.08412164726484833
0.9599211620826661,0.08411341134113408
0.95982598259826,0.08408184301487567
0.9597854670026135,0.08406840684068406
0.9597059705970601,0.08404204246409275
0.9596497580077492,0.084023402340234
0.9595859585958598,0.08400224561328234
0.9595140350908133,0.08397839783978397
0.9594659465946597,0.08396245246326874
0.9593782982444261,0.08393339333933392
0.9593459345934594,0.08392266301487658
0.9592425474612559,0.08388838883888389
0.9592259225922594,0.08388287726891373
0.9591067827340539,0.08384338433843383
0.9591059105910592,0.08384309522616351
0.958985898589859,0.08380331616173599
0.9589710040098618,0.08379837983798377
0.9588658865886591,0.08376354076046474
0.9588352113210662,0.08375337533753374
0.9587458745874589,0.08372376906571413
0.9586994046628233,0.08370837083708368
0.9586258625862587,0.08368400107830423
0.9585635840277812,0.08366336633663365
0.9585058505850588,0.0836442367990306
0.9584277494086066,0.0836183618361836
0.9583858385838586,0.08360447622871946
0.9582919007978864,0.08357335733573357
0.9582658265826584,0.08356471936817947
0.9581560381882908,0.08352835283528351
0.9581458145814584,0.0835249662182134
0.9580258025802582,0.083485216507343
0.9580201615478593,0.08348334833483348
0.9579057905790581,0.08344547001552552
0.9578842708470185,0.08343834383438342
0.9577857785778581,0.08340572723757315
0.9577483661218393,0.08339333933393339
0.9576657665766579,0.08336598817429565
0.9576124473649217,0.08334833483348333
0.9575457545754577,0.0833262528265186
0.9574765145688426,0.08330333033303328
0.9574257425742575,0.08328652119503474
0.9573405677262579,0.08325832583258325
0.9573057305730576,0.08324679328065814
0.9572046068297292,0.08321332133213319
0.9571857185718575,0.08320706908419594
0.9570686318718403,0.08316831683168316
0.9570657065706573,0.083167348606467
0.9569456945694571,0.083127631224788
0.9569326427701547,0.08312331233123312
0.9568256825682568,0.08308791742444911
0.9567966395723864,0.08307830783078307
0.9567056705670569,0.08304820734612793
0.9566606222876741,0.08303330333033301
0.956585658565857,0.08300850099063932
0.9565245909085945,0.08298829882988298
0.9564656465646567,0.08296879835878529
0.9563885454276819,0.08294329432943293
0.9563456345634567,0.0829290994513805
0.9562524858375345,0.0828982898289829
0.9562256225622564,0.08288940426922628
0.9561164121307094,0.08285328532853284
0.9561056105610563,0.0828497128131273
0.9559855985598561,0.08281002483433607
0.9559803242625897,0.08280828082808281
0.9558655865586558,0.08277034007248428
0.9558442221845065,0.08276327632763275
0.9557455745574561,0.08273065903998966
0.9557081059639951,0.0827182718271827
0.955625562556256,0.08269098173766588
0.9555719755936078,0.08267326732673266
0.9555055505550557,0.08265130816631341
0.955435831065863,0.0826282628262826
0.9553855385538556,0.08261163832673477
0.9552996723733509,0.08258325832583258
0.9552655265526554,0.08257197221973382
0.9551634995084995,0.08253825382538252
0.9551455145514554,0.08253230984613454
0.9550273124638915,0.08249324932493249
0.9550255025502553,0.0824926512067245
0.9549054905490552,0.08245299562911312
0.954891111110726,0.08244824482448243
0.9547854785478549,0.08241334370338455
0.9547548955443018,0.0824032403240324
0.9546654665466549,0.0823736955151422
0.9546186657722475,0.08235823582358234
0.9545454545454546,0.08233405106521025
0.9544824217870488,0.08231323132313231
0.9544254425442544,0.08229441035438154
0.9543461635811994,0.08226822682268226
0.9543054305430544,0.08225477338346389
0.9542098911471951,0.0822232223222322
0.9541854185418543,0.08221514015326473
0.9540736044774879,0.08217821782178217
0.9540654065406543,0.08217551066458796
0.9539453945394542,0.0821358845430784
0.9539373034859424,0.08213321332133211
0.9538253825382541,0.08209626178509581
0.9538009881613662,0.08208820882088208
0.953705370537054,0.08205664277193397
0.9536646585751243,0.08204320432043202
0.9535853585358536,0.08201702750440121
0.9535283147196651,0.08199819981998199
0.9534653465346535,0.08197741598331426
0.95339195658743,0.08195319531953194
0.9533453345334537,0.08193780820945601
0.9532555841709476,0.0819081908190819
0.9532253225322534,0.08189820418362445
0.9531191974626056,0.08186318631863185
0.9531053105310533,0.0818586039066385
0.9529852985298533,0.08181900726439667
0.9529827964273587,0.08181818181818183
0.9528652865286529,0.08177941373520824
0.9528463809302316,0.08177317731773176
0.9527452745274527,0.08173982395818172
0.952709951115108,0.0817281728172817
0.9526252625262528,0.08170023793409373
0.9525735069744932,0.08168316831683167
0.9525052505250529,0.08166065566375763
0.9524370485007355,0.08163816381638161
0.9523852385238527,0.08162107714798277
0.9523005756863037,0.08159315931593158
0.9522652265226524,0.08158150238755368
0.9521640885236006,0.08154815481548153
0.9521452145214523,0.0815419313832773
0.9520275870050414,0.0815031503150315
0.9520252025202521,0.08150236413595406
0.951905190519052,0.08146280000508443
0.9518910709481213,0.08145814581458144
0.951785178517852,0.08142323952525624
0.9517545404873937,0.08141314131413141
0.9516651665166518,0.08138368280570704
0.9516179956445204,0.08136813681368135
0.9515451545154519,0.08134412984721939
0.9514814364119191,0.08132313231323132
0.9514251425142516,0.08130458065059243
0.9513448627819369,0.08127812781278126
0.9513051305130513,0.08126503521664989
0.9512082747470066,0.0812331233123312
0.9511851185118514,0.0812254935461518
0.9510716722995033,0.08118811881188118
0.9510651065106513,0.08118595563991082
0.9509450945094512,0.0811464210472607
0.9509350552945725,0.0811431143114311
0.950825082508251,0.08110688992579168
0.9507984237692553,0.08109810981098109
0.950705070507051,0.08106736257190889
0.9506617778049229,0.08105310531053103
0.9505850585058507,0.0810278389864115
0.950525117393934,0.081008100810081
0.9504650465046506,0.08098831917008129
0.9503884425286775,0.08096309630963094
0.9503450345034504,0.080948803123727
0.950251753201482,0.08091809180918091
0.9502250225022505,0.08090929084812362
0.950115049404703,0.08087308730873086
0.9501050105010503,0.08086978234409463
0.9499849984998503,0.08083027731554716
0.9499783310310843,0.08082808280828081
0.9498649864986501,0.08079077561364129
0.949841598020021,0.08078307830783077
0.9497449744974499,0.08075127768661405
0.94970485051285,0.08073807380738071
0.9496249624962497,0.08071178353526598
0.9495680885018798,0.08069306930693068
0.9495049504950496,0.08067229316040356
0.9494313119793734,0.08064806480648062
0.9493849384938495,0.08063280656281568
0.949294520937728,0.0806030603060306
0.9492649264926495,0.08059332374328104
0.9491577153692026,0.08055805580558054
0.9491449144914493,0.08055384470261281
0.9490249024902492,0.08051436926495548
0.9490208952011774,0.0805130513051305
0.9489048904890489,0.08047489704383468
0.9488840602811144,0.08046804680468046
0.948784878487849,0.080435428604889
0.948747210807553,0.08042304230423042
0.9486648664866488,0.08039596394892512
0.948610346772726,0.08037803780378036
0.9485448544854488,0.08035650307674815
0.9484734681688913,0.08033303330333033
0.9484248424842486,0.08031704598913804
0.9483365749883907,0.08028802880288027
0.9483048304830484,0.08027759268688167
0.9481996672234881,0.08024302430243024
0.9481848184818483,0.08023814317077269
0.9480648064806482,0.08019869735164988
0.9480627448304019,0.08019801980198019
0.947944794479448,0.08015925467259129
0.9479258075758598,0.08015301530153013
0.9478247824782481,0.08011981578301863
0.9477888557101032,0.0801080108010801
0.9477047704770478,0.08008038068371057
0.947651889225388,0.08006300630063004
0.9475847584758478,0.08004094937547376
0.9475149081139711,0.08001800180018001
0.9474647464746477,0.0800015218590878
0.9473779123680368,0.07997299729972995
0.9473447344734475,0.07996209813535934
0.9472409019799216,0.07992799279927992
0.9472247224722473,0.07992267820504834
0.9471047104710474,0.07988326203297977
0.9471038769261294,0.07988298829882987
0.9469846984698472,0.07984384895730214
0.9469668369094438,0.07983798379837984
0.9468646864686472,0.079804439678399
0.9468297822235718,0.07979297929792978
0.9467446744674468,0.07976503419705935
0.9466927128607538,0.07974797479747975
0.9466246624662468,0.07972563251406777
0.9465556288131751,0.07970297029702969
0.9465046504650466,0.07968623463021518
0.9464185300731173,0.07965796579657963
0.9463846384638465,0.07964684054627938
0.9462814166326584,0.0796129612961296
0.9462646264626465,0.0796074502630722
0.9461446144614464,0.0795680637674176
0.9461442884776015,0.07956795679567955
0.9460246024602462,0.07952868035648603
0.9460071452688615,0.07952295229522952
0.9459045904590461,0.07948930074961125
0.9458699873327139,0.07947794779477946
0.9457845784578459,0.07944992494758067
0.9457328146613456,0.07943294329432943
0.9456645664566458,0.07941055295117183
0.9455956272469461,0.07938793879387937
0.9455445544554457,0.07937118476117051
0.9454584250817104,0.07934293429342934
0.9454245424542458,0.07933182037836944
0.9453212081577427,0.07929792979297928
0.9453045304530455,0.07929245980355748
0.9451845184518454,0.07925310301458838
0.9451839764557106,0.07925292529252925
0.9450645064506452,0.07921374932979396
0.9450467296228252,0.0792079207920792
0.9449444944494451,0.07917439945633216
0.9449094680040415,0.07916291629162914
0.944824482448245,0.07913505339497437
0.9447721915914982,0.07911791179117911
0.944704470447045,0.07909571114652167
0.9446349003773351,0.07907290729072905
0.9445844584458448,0.07905637271175193
0.9444975943536862,0.07902790279027902
0.9444644464446447,0.07901703809144396
0.9443602735126967,0.07898289828982896
0.9443444344434445,0.07897770728638326
0.9442244224422444,0.07893838023519478
0.944222937813094,0.07893789378937893
0.9441044104410442,0.07889905633795771
0.9440855869217639,0.07889288928892887
0.943984398439844,0.07885973625932952
0.9439482211856987,0.07884788478847884
0.943864386438644,0.07882042000007161
0.9438108405970786,0.07880288028802879
0.943744374437444,0.0787811075609878
0.9436734451479998,0.07875787578757876
0.9436243624362438,0.07874179894282157
0.9435360348305237,0.0787128712871287
0.9435043504350438,0.078702494146399
0.9433986096368003,0.07866786678667864
0.9433843384338435,0.07866319317247063
0.9432643264326434,0.07862389589104493
0.9432611694839146,0.07862286228622861
0.9431443144314434,0.07858460184283897
0.9431237140975136,0.07857785778577855
0.9430243024302434,0.07854531162049588
0.9429862438073602,0.07853285328532852
0.9429042904290431,0.07850602522476219
0.9428487586055743,0.07848784878487847
0.9427842784278431,0.07846674265646256
0.9427112584841718,0.07844284428442844
0.9426642664266428,0.07842746391634314
0.9425737434352406,0.07839783978397838
0.9425442544254427,0.0783881890052061
0.9424362134507815,0.07835283528352835
0.9424242424242425,0.07834891792383017
0.9423042304230426,0.07830965044500685
0.9422986683838676,0.07830783078307829
0.9421842184218424,0.07827038630729954
0.9421611080636471,0.07826282628262828
0.9420642064206424,0.07823112600269368
0.9420235327803548,0.0782178217821782
0.9419441944194422,0.0781918695319736
0.9418859425259782,0.07817281728172815
0.941824182418242,0.07815261689592826
0.9417483372925973,0.07812781278127812
0.9417041704170418,0.07811336809530402
0.9416107170722364,0.07808280828082806
0.9415841584158419,0.07807412313090255
0.9414730818568648,0.07803780378037803
0.9414641464146417,0.07803488200350395
0.9413441344134416,0.07799564436097742
0.94133543141013,0.07799279927992797
0.9412241224122414,0.07795641019528143
0.9411977657150132,0.07794779477947794
0.9411041104110414,0.07791717986993268
0.9410600849971869,0.07790279027902788
0.9409840984098411,0.07787795338570058
0.9409223892486517,0.07785778577857785
0.9408640864086408,0.07783873074338538
0.9407846784613717,0.0778127812781278
0.940744074407441,0.07779951194373907
0.9406469526273438,0.07776777677767777
0.940624062406241,0.07776029698755288
0.9405092117386001,0.07772277227722771
0.9405040504050407,0.07772108587557969
0.9403840384038405,0.07768187810388591
0.9403714554412296,0.07767776777677765
0.9402640264026404,0.07764267397172792
0.9402336839278945,0.07763276327632762
0.9401440144014404,0.07760347368716145
0.9400958973318931,0.07758775877587756
0.9400240024002401,0.077564277250954
0.9399580956452417,0.07754275427542753
0.9399039903990402,0.07752508466387303
0.9398202788598826,0.07749774977497748
0.93978397839784,0.07748589592669661
0.9396824469677735,0.07745274527452745
0.9396639663966398,0.07744671104019737
0.9395445999608498,0.07740774077407739
0.9395439543954397,0.07740753000514752
0.9394239423942394,0.07736835213968983
0.9394067373369038,0.07736273627362736
0.9393039303930394,0.07732917810261988
0.9392688595597329,0.0773177317731773
0.9391839183918396,0.0772900079203707
0.9391309666397123,0.07727272727272727
0.9390639063906393,0.0772508415937046
0.9389930585687645,0.07722772277227721
0.938943894389439,0.07721167912339302
0.9388551353388646,0.07718271827182718
0.938823882388239,0.0771725205101971
0.9387171969418925,0.07713771377137713
0.9387038703870388,0.07713336575489667
0.9385838583858388,0.07709421467694168
0.9385792432319611,0.07709270927092707
0.9384638463846386,0.07705506693527825
0.9384412739382507,0.07704770477047704
0.9383438343834386,0.07701592305487909
0.9383032894493039,0.07700270027002698
0.9382238223822384,0.0769767830365129
0.9381652897570361,0.07695769576957695
0.9381038103810382,0.07693764688093857
0.9380272748533545,0.07691269126912689
0.9379837983798381,0.07689851458892732
0.9378892447301235,0.07686768676867686
0.937863786378638,0.07685938616125433
0.9377511993792389,0.0768226822682268
0.9377437743774378,0.07682026159867393
0.9376237623762378,0.07678114048918679
0.9376131384622615,0.07677767776777678
0.9375037503750377,0.07674202295857188
0.9374750620672998,0.07673267326732672
0.9373837383738377,0.07670290929642169
0.9373369704164,0.07668766876687669
0.9372637263726374,0.07666379950350004
0.9371988635014363,0.07664266426642663
0.9371437143714373,0.07662469358058413
0.9370607413141769,0.07659765976597657
0.9370237023702371,0.07658559152844395
0.9369226038465783,0.07655265526552654
0.936903690369037,0.07654649334782088
0.9367844510904173,0.07650765076507648
0.936783678367837,0.07650739903949952
0.9366636663666369,0.07646830793634646
0.9366462824757207,0.07646264626462645
0.9365436543654367,0.07642922067837367
0.9365080985273222,0.0764176417641764
0.9364236423642366,0.0763901372960607
0.9363698992619645,0.07637263726372637
0.9363036303630364,0.07635105779018588
0.9362316846714278,0.07632763276327631
0.9361836183618362,0.07631198216150688
0.9360934547475815,0.07628262826282628
0.9360636063606363,0.07627291041078046
0.935955209482173,0.07623762376237622
0.9359435943594362,0.0762338425387833
0.935823582358236,0.07619477829395997
0.9358169486451605,0.07619261926192619
0.9357035703570358,0.07615571748815719
0.9356786720588292,0.07614761476147613
0.9355835583558357,0.07611666056443799
0.9355403801024476,0.07610261026102608
0.9354635463546355,0.07607760752358082
0.9354020727677734,0.07605760576057605
0.9353435343534354,0.07603855836633762
0.9352637500465668,0.07601260126012599
0.9352235223522355,0.07599951309348105
0.9351254119306408,0.07596759675967596
0.9351035103510354,0.07596047170576005
0.9349870584117401,0.0759225922592259
0.9349834983498352,0.07592143420394244
0.934863486348635,0.07588240003235536
0.9348486889686266,0.07587758775877587
0.934743474347435,0.07584336961525265
0.9347103039790052,0.07583258325832581
0.9346234623462346,0.07580434308742087
0.9345719035577338,0.07578757875787578
0.9345034503450346,0.07576532044962317
0.9344334876965428,0.07574257425742573
0.9343834383438347,0.07572630170263153
0.9342950563872148,0.0756975697569757
0.9342634263426345,0.0756872868471793
0.9341566096214408,0.07565256525652564
0.9341434143414343,0.07564827588404592
0.9340234023402343,0.07560926861838767
0.9340181472028879,0.0756075607560756
0.933903390339034,0.07557026475593288
0.9338796688362723,0.07556255625562555
0.9337833783378339,0.07553126478916802
0.9337411749844133,0.0755175517551755
0.9336633663366339,0.0754922687188565
0.9336026656390248,0.07547254725472546
0.9335433543354338,0.07545327654573683
0.9334641407918454,0.0754275427542754
0.9334233423342337,0.07541428827058097
0.9333256004345293,0.07538253825382538
0.9333033303330336,0.07537530389414658
0.9331870445588344,0.07533753375337532
0.9331833183318333,0.07533632341717157
0.9330633063306331,0.07529734629471377
0.9330484726073971,0.07529252925292529
0.9329432943294331,0.0752583729370786
0.9329098849793911,0.07524752475247523
0.9328232823282331,0.07521940348229773
0.9327712818040031,0.0752025202520252
0.9327032703270329,0.07518043793112611
0.9326326630729223,0.07515751575157514
0.9325832583258329,0.07514147628431347
0.9324940287778257,0.07511251125112509
0.9324632463246325,0.0751025185426099
0.9323553789103859,0.07506750675067506
0.9323432343234325,0.07506356470677354
0.9322232223222323,0.07502461454058211
0.9322167132140761,0.07502250225022501
0.9321032103210324,0.0749856678401788
0.9320780314627218,0.07497749774977497
0.9319831983198322,0.0749467250490268
0.931939334109936,0.07493249324932491
0.9318631863186322,0.07490778616786939
0.9318006211473556,0.07488748874887488
0.931743174317432,0.07486885119747168
0.9316618925666316,0.07484248424842482
0.9316231623162318,0.0748299201385761
0.9315231483594042,0.0747974797479748
0.9315031503150317,0.07479099299192679
0.9313843885172565,0.07475247524752474
0.9313831383138315,0.0747520697582949
0.9312631263126316,0.07471314980827663
0.9312456123428872,0.0747074707470747
0.9311431143114314,0.07467423372885251
0.9311068204637403,0.07466246624662465
0.9310231023102312,0.07463532156582664
0.9309680129204561,0.07461746174617462
0.9309030903090311,0.07459641331993325
0.9308291897046682,0.07457245724572456
0.9307830783078309,0.07455750899193025
0.9306903508079606,0.0745274527452745
0.9306630663066308,0.07451860858256695
0.9305514962219272,0.07448244824482447
0.9305430543054306,0.07447971209258722
0.9304230423042307,0.07444081915192505
0.9304126255167824,0.07443744374437442
0.9303030303030305,0.07440192983237492
0.9302737387606658,0.07439243924392439
0.9301830183018305,0.07436304443559759
0.9301348362858731,0.07434743474347433
0.9300630063006301,0.07432416296233868
0.9299959180839881,0.0743024302430243
0.92994299429943,0.07428528541333825
0.9298569841465417,0.07425742574257424
0.9298229822982299,0.07424641178936035
0.9297180344651239,0.07421242124212421
0.92970297029703,0.07420754209113535
0.9295829582958298,0.07416867618244145
0.9295790688696084,0.07416741674167417
0.9294629462946297,0.0741298136709133
0.9294400868843684,0.07412241224122412
0.9293429342934294,0.07409095508853196
0.929301089125641,0.07407740774077406
0.9292229222922294,0.0740521004360447
0.9291620755849946,0.07403240324032401
0.9291029102910291,0.07401324971419931
0.9290230462539604,0.07398739873987398
0.928982898289829,0.07397440292371535
0.9288840011240348,0.07394239423942392
0.9288628862886291,0.07393556006537053
0.9287449401867937,0.07389738973897389
0.928742874287429,0.07389672113988008
0.9286228622862288,0.07385788555653605
0.9286058627067391,0.07385238523852383
0.9285028502850287,0.07381905383672697
0.9284667693100609,0.0738073807380738
0.9283828382838285,0.07378022605316635
0.9283276600764154,0.07376237623762374
0.9282628262826284,0.0737414022066066
0.9281885349972818,0.07371737173717371
0.9281428142814284,0.07370258229778644
0.9280493940641523,0.07367236723672366
0.9280228022802283,0.07366376632745043
0.9279102372685194,0.07362736273627363
0.9279027902790281,0.073624954296331
0.927782778277828,0.07358614580202845
0.9277710640879991,0.07358235823582357
0.9276627662766278,0.07354734099297269
0.9276318746977081,0.07353735373537351
0.9275427542754276,0.07350854012652619
0.927492669415185,0.07349234923492348
0.9274227422742276,0.07346974320342554
0.9273534482318353,0.07344734473447342
0.9273027302730276,0.07343095022442467
0.9272142111391795,0.0734023402340234
0.9271827182718274,0.07339216119024501
0.9270749581286164,0.07335733573357334
0.9270627062706273,0.07335337610163241
0.9269426942694271,0.07331459472090578
0.926935688876509,0.0733123312331233
0.926822682268227,0.0732758168708015
0.9267964031353562,0.07326732673267325
0.9267026702670267,0.07323704296965762
0.9266571014464274,0.07322232223222322
0.9265826582658269,0.07319827301821093
0.926517783801134,0.07317731773177316
0.9264626462646266,0.07315950701720132
0.926378450190941,0.07313231323132313
0.9263426342634266,0.07312074496735835
0.9262391006072163,0.07308730873087307
0.9262226222622264,0.07308198686942673
0.9261026102610262,0.07304323262736011
0.9260997349088915,0.07304230423042302
0.9259825982598261,0.07300448178442653
0.92596035245795,0.07299729972997299
0.925862586258626,0.07296573489679554
0.9258209540034874,0.07295229522952293
0.9257425742574259,0.07292699196520369
0.9256815395368616,0.0729072907290729
0.9256225622562259,0.0728882529903828
0.9255421090495035,0.07286228622862284
0.9255025502550257,0.07284951797306165
0.9254026625327963,0.07281728172817281
0.9253825382538255,0.07281078691397534
0.9252631999781061,0.07277227722772275
0.9252625262526254,0.07277205981385469
0.9251425142514254,0.07273333604876246
0.925123720488567,0.07272727272727272
0.9250225022502251,0.07269461622286458
0.9249842249077838,0.07268226822682267
0.9249024902490253,0.07265590035933649
0.9248447132588171,0.07263726372637264
0.9247824782478249,0.07261718845890805
0.9247051855330619,0.07259225922592258
0.924662466246625,0.07257848052230045
0.9245656417218548,0.07254725472547252
0.9245424542454247,0.07253977655025377
0.924426081816535,0.07250225022502249
0.9244224422442245,0.0725010765434951
0.9243024302430244,0.0724623799793925
0.924286505038378,0.07245724572457243
0.9241824182418246,0.07242368726346299
0.9241469119688304,0.0724122412241224
0.9240624062406244,0.07238499851622496
0.9240073027748563,0.07236723672367235
0.9239423942394241,0.07234631373839898
0.9238676774478025,0.07232223222322232
0.923822382238224,0.0723076329307123
0.9237280359789488,0.07227722772277226
0.9237023702370238,0.07226895609390564
0.9235883783596264,0.07223222322232223
0.9235823582358236,0.0722302832286949
0.9234623462346235,0.07219161389257531
0.923448703906566,0.07218721872187217
0.9233423342334236,0.0721529483348663
0.9233090129841532,0.07214221422142214
0.9232223222322234,0.07211428675214267
0.9231693058808454,0.07209720972097208
0.9231023102310233,0.07207562914515131
0.9230295825879247,0.07205220522052205
0.9229822982298231,0.0720369755146037
0.9228898430966606,0.072007200720072
0.9228622862286229,0.07199832586122734
0.9227500873982782,0.07196219621962194
0.9227422742274228,0.0719596801857681
0.922622262226223,0.07192103810522742
0.9226103148803284,0.07191719171917191
0.9225022502250229,0.07188239975396804
0.9224705257393377,0.07187218721872185
0.9223822382238225,0.07184376538401649
0.922330720360705,0.07182718271827182
0.9222622262226224,0.07180513499608066
0.922190898735674,0.07178217821782176
0.9221422142214222,0.07176650859089698
0.9220510608554939,0.07173717371737173
0.9220222022202221,0.07172788616918321
0.9219112067113767,0.07169216921692168
0.921902190219022,0.0716892677316659
0.921782178217822,0.07165065293488238
0.9217713357348671,0.07164716471647165
0.921662166216622,0.07161204183835183
0.9216314480078325,0.07160216021602159
0.9215421542154218,0.07157343472940796
0.9214915439861968,0.07155715571557156
0.9214221422142216,0.07153483160878171
0.9213516236611645,0.0715121512151215
0.9213021302130215,0.07149623247718855
0.92121168702394,0.07146714671467144
0.9211821182118214,0.07145763733534335
0.9210717340657254,0.07142214221422141
0.9210621062106211,0.07141904618397395
0.9209420942094212,0.0713804586997472
0.9209317642331983,0.07137713771377135
0.9208220822082211,0.07134187490620958
0.9207917775510086,0.07133213321332132
0.920702070207021,0.07130329510652118
0.9206517745170713,0.07128712871287127
0.9205820582058207,0.07126471930143528
0.9205117551224555,0.07124212421242124
0.9204620462046205,0.07122614749166364
0.920371719358344,0.07119711971197118
0.9203420342034204,0.07118757967792443
0.9202316672159074,0.07115211521152115
0.9202220222022205,0.07114901586093354
0.9201020102010204,0.07111045571862246
0.9200915981262757,0.07110711071107109
0.9199819981998202,0.07107189927631763
0.9199515121182098,0.07106210621062106
0.9198619861986201,0.07103334683416672
0.9198114097008612,0.071017101710171
0.9197419741974199,0.07099479839287418
0.9196712908653725,0.07097209720972095
0.9196219621962197,0.0709562539531674
0.9195311556028853,0.07092709270927092
0.9195019501950195,0.07091771351574337
0.9193910039045321,0.07088208820882086
0.9193819381938196,0.07087917708132736
0.9192619261926195,0.07084064431093041
0.9192508351528299,0.07083708370837083
0.9191419141914193,0.07080211526813723
0.919110649446397,0.07079207920792077
0.9190219021902192,0.07076359023175792
0.9189704472729626,0.07074707470747074
0.918901890189019,0.0707250692025018
0.918830228623666,0.07070207020702068
0.9187818781878188,0.07068655218108706
0.9186899934895847,0.07065706570657065
0.9186618661866189,0.0706480391682124
0.918549741861802,0.0706120612061206
0.9185418541854188,0.07060953016460642
0.9184218421842186,0.0705710247966814
0.918409473039406,0.07056705670567058
0.9183018301830185,0.07053252320167827
0.9182691872603769,0.07052205220522051
0.9181818181818182,0.07049402561933024
0.9181288849564591,0.07047704770477045
0.9180618061806182,0.07045553205035082
0.9179885661186893,0.07043204320432042
0.9179417941794179,0.07041704249545704
0.9178482307380962,0.07038703870387036
0.917821782178218,0.07037855695536602
0.91770787880575,0.07034203420342033
0.9177017701770179,0.07034007543077325
0.9175817581758179,0.0703015974964789
0.9175675095002493,0.07029702970297028
0.9174617461746175,0.0702631233975242
0.9174271232727621,0.07025202520252025
0.9173417341734174,0.07022465331746391
0.9172867204622048,0.07020702070207019
0.9172217221722173,0.07018618725701337
0.9171463010595662,0.07016201620162016
0.9171017101710175,0.07014772521688284
0.9170058650558577,0.0701170117011701
0.9169816981698172,0.07010926719777909
0.9168654124420998,0.07007200720072007
0.9168616861686171,0.07007081320040918
0.9167416741674169,0.07003236273150402
0.9167249422372836,0.07002700270027001
0.9166216621662168,0.06999391617684853
0.9165844551837693,0.06998199819981996
0.9165016501650166,0.06995547364733083
0.9164439514887135,0.06993699369936993
0.9163816381638165,0.06991703514364811
0.9163034311430935,0.06989198919891987
0.9162616261626164,0.06987860066651568
0.9161628941379366,0.06984698469846984
0.9161416141614165,0.06984017021661404
0.916022340464158,0.06980198019801978
0.9160216021602162,0.0698017437946785
0.9159015901590161,0.06976332082350262
0.9158817689400556,0.06975697569756975
0.9157815781578159,0.06972490186140505
0.9157411806811855,0.0697119711971197
0.9156615661566158,0.06968648693066927
0.9156005757220769,0.06966696669666966
0.9155415541554155,0.06964807603198422
0.9154599540536921,0.0696219621962196
0.9154215421542157,0.06960966916605944
0.9153193156669768,0.06957695769576958
0.9153015301530156,0.06957126633359342
0.9151815181518154,0.06953286745288402
0.9151786603810064,0.06953195319531952
0.9150615061506152,0.06949447209474402
0.9150379872857783,0.06948694869486946
0.9149414941494151,0.06945608077346817
0.9148972974404624,0.06944194419441943
0.914821482148215,0.06941769348974988
0.9147565908360002,0.06939693969396937
0.9147014701470151,0.06937931024429078
0.9146158674632912,0.06935193519351934
0.9145814581458148,0.06934093103779092
0.9144751273132532,0.06930693069306929
0.9144614461446147,0.06930255587094733
0.9143414341434145,0.06926418454336462
0.9143343699443802,0.06926192619261926
0.9142214221422144,0.06922581686808618
0.9141935949390668,0.0692169216921692
0.9141014101410141,0.06918745323585233
0.9140528031245735,0.06917191719171917
0.9139813981398142,0.06914909364738511
0.9139119944917131,0.06912691269126911
0.9138613861386141,0.06911073810336127
0.9137711690314017,0.06908190819081908
0.913741374137414,0.06907238660449412
0.9136303267344565,0.06903690369036902
0.9136213621362138,0.0690340391514776
0.9135013501350138,0.06899569541105362
0.9134894668518087,0.06899189918991899
0.9133813381338135,0.06895735546685705
0.9133485895521829,0.06894689468946893
0.9132613261326132,0.06891901957191478
0.9132076953839225,0.06890189018901888
0.9131413141314134,0.06888068772690867
0.9130667843378755,0.06885688568856885
0.9130213021302134,0.06884235993254378
0.9129258564049159,0.06881188118811879
0.9129012901290131,0.06880403618949199
0.9127849115758072,0.06876687668766876
0.912781278127813,0.06876571649847633
0.9126612661266128,0.068727400379827
0.912643948744685,0.0687218721872187
0.9125412541254126,0.06868908821495792
0.9125029687646731,0.06867686768676867
0.9124212421242125,0.06865078010551479
0.9123619718563807,0.06863186318631861
0.9123012301230125,0.06861247605217649
0.9122209580106309,0.06858685868586858
0.9121812181218124,0.06857417605564942
0.9120799272181912,0.06854185418541853
0.9120612061206123,0.0685358801166145
0.9119411941194121,0.06849758817229866
0.9119388793210221,0.0684968496849685
0.911821182118212,0.0684592997740798
0.911797813251773,0.06845184518451844
0.9117011701170119,0.06842101543675227
0.9116567302035891,0.06840684068406838
0.9115811581158116,0.06838273516100832
0.9115156301672156,0.06836183618361835
0.9114611461146117,0.06834445894753968
0.9113745131334269,0.0683168316831683
0.9113411341134116,0.06830618679702957
0.9112333790929826,0.06827182718271826
0.9112211221122114,0.06826791871016652
0.9111011101110112,0.06822965444732569
0.9110922274560592,0.0682268226822682
0.9109810981098112,0.06819139391869244
0.91095105798921,0.06818181818181818
0.9108610861086109,0.06815313745710885
0.9108098714832735,0.06813681368136812
0.910741074107411,0.06811488506325342
0.910668667929019,0.06809180918091809
0.9106210621062109,0.06807663673781847
0.9105274473171197,0.06804680468046803
0.9105010501050107,0.06803839248149528
0.9103862096383071,0.068001800180018
0.9103810381038105,0.06800015229496181
0.9102610261026104,0.06796191574987807
0.9102449538159613,0.06795679567956794
0.9101410141014104,0.0679236831390224
0.9101036805604243,0.06791179117911789
0.91002100210021,0.06788545460136487
0.9099623902054041,0.06786678667866786
0.90990099009901,0.06784723013757901
0.9098210827416318,0.0678217821782178
0.90978097809781,0.0678090097483427
0.9096797581597698,0.06777677767776777
0.9096609660966098,0.06777079343434424
0.9095409540954098,0.06773258112933211
0.9095384162795133,0.06773177317731771
0.9094209420942095,0.0676943724058053
0.9093970559931751,0.06768676867686768
0.9093009300930093,0.06765616776092254
0.9092556785560335,0.06764176417641762
0.9091809180918095,0.06761796719535773
0.9091142839588262,0.0675967596759676
0.9090609060906093,0.06757977070977532
0.9089728721921724,0.06755175517551754
0.9089408940894091,0.06754157830487932
0.9088314432466897,0.0675067506750675
0.9088208820882089,0.06750338998133887
0.9087008700870088,0.0674652054569528
0.9086899963690354,0.06746174617461745
0.9085808580858087,0.06742702474143317
0.9085485315673155,0.06741674167416739
0.9084608460846084,0.06738884811067014
0.9084070495539778,0.06737173717371736
0.9083408340834086,0.06735067556532812
0.9082655503196381,0.0673267326732673
0.9082208220822083,0.06731250710610615
0.9081240338549207,0.06728172817281727
0.9081008100810083,0.06727434273365039
0.9079825001504082,0.06723672367236722
0.9079807980798081,0.06723618244866629
0.907860786078608,0.06719802574285472
0.9078409478185823,0.06719171917191719
0.9077407740774077,0.06715987308349254
0.9076993781052933,0.06714671467146713
0.9076207620762079,0.06712172451498359
0.9075577911192689,0.0671017101710171
0.9075007500750076,0.06708358003799987
0.9074161868510773,0.06705670567056704
0.9073807380738076,0.06704543965323052
0.9072745652912995,0.06701170117011701
0.9072607260726074,0.06700730336133073
0.9071407140714073,0.06696917096563768
0.9071329258819856,0.06696669666966695
0.9070207020702072,0.06693104231428174
0.9069912681837964,0.0669216921692169
0.9069006900690069,0.06689291775918835
0.9068495931609656,0.06687668766876687
0.906780678067807,0.06685479730104582
0.906707900803983,0.06683168316831681
0.9066606660666069,0.06681668094052312
0.9065661911034144,0.06678667866786678
0.9065406540654067,0.06677856867828486
0.9064244640497963,0.06674167416741672
0.9064206420642066,0.06674046051500397
0.9063006300630064,0.06670235600390072
0.9062827183535016,0.06669666966696669
0.9061806180618063,0.06666425549883878
0.9061409550075431,0.06665166516651663
0.9060606060606062,0.06662615909613062
0.9059991742753074,0.0666066606660666
0.9059405940594063,0.06658806679643753
0.9058573761472883,0.06656165616561655
0.905820582058206,0.06654997860044352
0.9057155606140023,0.06651665166516652
0.9057005700570059,0.06651189450879719
0.9055805580558057,0.06647381435368768
0.9055737271711989,0.06647164716471646
0.9054605460546056,0.06643573793526053
0.9054318752147075,0.06642664266426643
0.9053405340534055,0.06639766562458463
0.9052900058195852,0.06638163816381637
0.9052205220522055,0.0663595974223278
0.9051481189763171,0.06633663366336631
0.9051005100510054,0.066321533329147
0.9050062146753585,0.06629162916291628
0.9049804980498052,0.06628347334571784
0.9048642929071584,0.06624662466246622
0.904860486048605,0.06624541747270254
0.9047404740474049,0.06620736527022823
0.9047223523309404,0.0662016201620162
0.9046204620462046,0.0661693170881951
0.9045803939841717,0.06615661566156614
0.9045004500450047,0.0661312730199594
0.904438418136688,0.06611161116111611
0.9043804380438046,0.06609323306619166
0.9042964247788876,0.06606660666066605
0.9042604260426044,0.06605519722756642
0.9041544139012284,0.06602160216021602
0.9041404140414044,0.06601716550472002
0.9040204020402042,0.0659791377059542
0.9040123848975223,0.06597659765976596
0.903900390039004,0.065941113689162
0.9038703373092042,0.06593159315931593
0.9037803780378038,0.06590309379155875
0.903728272167375,0.06588658865886587
0.9036603660366039,0.06586507801380151
0.9035861894624677,0.06584158415841582
0.9035403540354038,0.06582706635653907
0.9034440891848379,0.06579657965796579
0.9034203420342037,0.06578905882044818
0.9033019713248954,0.06575157515751573
0.9033003300330035,0.06575105540617204
0.9031803180318032,0.06571305563012236
0.9031598343276137,0.0657065706570657
0.9030603060306033,0.06567505993975346
0.9030176796001859,0.06566156615661564
0.902940294029403,0.06563706837458916
0.9028755072566688,0.06561656165616561
0.9028202820282031,0.0655990809353031
0.9027333172874142,0.06557155715571555
0.9027002700270029,0.06556109762253394
0.902591109682767,0.06552655265526552
0.9025802580258027,0.06552311843694997
0.9024602460246026,0.0654851431141139
0.9024488835651202,0.06548154815481547
0.9023402340234026,0.0654471716675796
0.9023066389596555,0.06543654365436544
0.9022202220222022,0.06540920435162623
0.9021643766848872,0.06539153915391538
0.9021002100210022,0.06537124116688384
0.9020220967311952,0.06534653465346532
0.9019801980198022,0.06533328211402355
0.9018797990888263,0.06530153015301529
0.9018601860186021,0.06529532719369824
0.9017401740174019,0.06525737634461513
0.9017374835400848,0.06525652565256523
0.9016201620162018,0.06521942917852713
0.9015951487629866,0.0652115211521152
0.9015001500150016,0.06518148614835345
0.901452796263222,0.06516651665166515
0.9013801380138015,0.06514354725476204
0.9013104260310572,0.06512151215121512
0.9012601260126015,0.06510561249839027
0.9011680380568118,0.06507650765076506
0.9011401140114015,0.06506768187988102
0.9010256323307307,0.06503150315031503
0.9010201020102012,0.06502975539989883
0.900900090009001,0.06499183267644572
0.9008832075201663,0.06498649864986497
0.900780078007801,0.06495391396866501
0.9007407645004148,0.06494149414941494
0.9006600660066006,0.06491599940279882
0.9005983036946421,0.06489648964896488
0.9005400540054005,0.06487808897949163
0.9004558250931155,0.06485148514851483
0.9004200420042007,0.06484018269938308
0.9003133286861129,0.0648064806480648
0.9003000300030005,0.06480228056311452
0.9001800180018004,0.06476438236559984
0.9001708137338573,0.06476147614761474
0.9000600060006001,0.06472648801681569
0.9000282798979415,0.06471647164716471
0.8999399939994002,0.06468859781526526
0.8998857282222241,0.06467146714671465
0.8998199819982,0.06465071176159098
0.8997431586968994,0.06462646264626462
0.8996999699969999,0.06461282985644867
0.899600571312173,0.06458145814581456
0.8995799579957997,0.06457495210047101
0.8994599459945997,0.0645370784506555
0.899457965899351,0.06453645364536453
0.8993399339933995,0.06449920849745092
0.899315340949969,0.06449144914491448
0.8992199219921992,0.0644613426968032
0.8991726981067522,0.06444644464446445
0.8990999099909993,0.06442348104935289
0.8990300373598737,0.06440144014401439
0.8989798979897992,0.06438562355574023
0.8988873586995213,0.06435643564356433
0.898859885988599,0.06434777021660082
0.8987446621158502,0.0643114311431143
0.898739873987399,0.06430992103257896
0.8986198619861987,0.06427207561563372
0.8986019461431975,0.06426642664266424
0.8984998499849987,0.064234234252469
0.8984592118337755,0.06422142214221421
0.8983798379837985,0.06419639704780916
0.898316459566433,0.06417641764176416
0.8982598259825985,0.06415856400228484
0.8981736893313537,0.06413141314131413
0.8981398139813983,0.06412073511653436
0.8980309011186208,0.06408640864086407
0.8980198019801982,0.06408291039120016
0.8978997899789981,0.06404508957678483
0.8978880939570019,0.06404140414041404
0.897779777977798,0.06400727268768228
0.8977452678814565,0.06399639963996398
0.8976597659765978,0.06396945996237743
0.8976024237935645,0.06395139513951395
0.8975397539753978,0.06393165140149815
0.89745956168341,0.06390639063906389
0.8974197419741976,0.06389384700569344
0.8973166815411021,0.06386138613861386
0.8972997299729975,0.06385604677558109
0.8971797179717973,0.06381825058670015
0.8971737828633397,0.0638163816381638
0.8970597059705973,0.06378045820823056
0.8970308647205716,0.06377137713771375
0.8969396939693972,0.06374266999884365
0.8968879285107865,0.06372637263726372
0.896819681968197,0.06370488595917476
0.8967449742240644,0.06368136813681366
0.8966996699669969,0.06366710608984191
0.8966020018504879,0.06363636363636363
0.8965796579657968,0.06362933039148194
0.8964596459645966,0.06359155885155252
0.8964590113267014,0.06359135913591357
0.8963396339633966,0.06355379102028395
0.89631600081439,0.06354635463546354
0.8962196219621963,0.06351602736336669
0.8961729721802387,0.06350135013501348
0.8960996099609962,0.063478267881439
0.8960299254142483,0.06345634563456345
0.8959795979597961,0.06344051257512005
0.8958868605064425,0.0634113411341134
0.895859585958596,0.06340276144504875
0.8957437774468529,0.06336633663366337
0.8957395739573959,0.06336501449183703
0.8956195619561957,0.06332727133036141
0.8956006746187666,0.06332133213321331
0.8954995499549956,0.06328953226247236
0.8954575532564816,0.06327632763276325
0.8953795379537954,0.06325179737482872
0.8953144137072933,0.06323132313231322
0.8952595259525955,0.06321406666805063
0.8951712559611831,0.06318631863186316
0.8951395139513953,0.06317634014276458
0.8950280800080905,0.06314131413141313
0.8950195019501952,0.0631386177996059
0.894899489948995,0.06310089934534459
0.8948848845820255,0.06309630963096308
0.894779477947795,0.0630631849030169
0.8947416701867039,0.06305130513051305
0.8946594659465948,0.0630254746461853
0.8945984375491755,0.06300630063006299
0.8945394539453947,0.06298776857546876
0.8944551866593798,0.06296129612961296
0.8944194419441945,0.06295006669149
0.8943119175072567,0.0629162916291629
0.8942994299429945,0.06291236899487149
0.8941794179417943,0.0628746752724698
0.8941686291449558,0.06287128712871287
0.8940594059405943,0.06283698549223682
0.8940253214104497,0.06282628262826281
0.8939393939393941,0.06279929990273027
0.8938819953782421,0.06278127812781276
0.893819381938194,0.06276161850458167
0.8937386510382161,0.06273627362736273
0.8936993699369938,0.06272394129840465
0.8935952883802907,0.06269126912691267
0.8935793579357938,0.06268626828481498
0.8934593459345936,0.0626485993192991
0.8934519067408627,0.06264626462646264
0.8933393339333935,0.06261093423768076
0.8933085053597952,0.06260126012601258
0.8932193219321933,0.06257327335201428
0.8931650856253157,0.06255625562556255
0.8930993099309933,0.06253561666293524
0.8930216475272763,0.0625112511251125
0.8929792979297932,0.06249796417104078
0.8928781910555569,0.062466246624662464
0.892859285928593,0.062460315876958945
0.8927392739273929,0.06242267169375639
0.892734715795399,0.062421242124212406
0.8926192619261928,0.062385031347253234
0.892591220459186,0.06237623762376237
0.8924992499249926,0.06234739520192925
0.8924477067136374,0.06233123312331232
0.8923792379237926,0.06230976325839428
0.8923041745485845,0.06228622862286226
0.8922592259225924,0.0622721355172632
0.8921606239538415,0.06224122412241223
0.8921392139213923,0.06223451197915213
0.8920192019201922,0.062196892604071456
0.8920170547266945,0.06219621962196217
0.8918991899189921,0.06215927702918321
0.8918734651255067,0.06215121512151214
0.8917791779177919,0.06212166566068275
0.8917298570588423,0.062106210621062086
0.8916591659165918,0.06208405849917012
0.8915862305165203,0.062061206120612056
0.8915391539153916,0.06204645554526604
0.8914425854883309,0.062016201620162
0.8914191419141916,0.06200885679956476
0.8912991299129914,0.061971262258815114
0.8912989219452108,0.06197119711971197
0.8911791179117914,0.06193367149202649
0.8911552377679743,0.06192619261926191
0.8910591059105912,0.06189608493681423
0.8910115350689434,0.06188118811881188
0.8909390939093911,0.061858502593783685
0.8908678138378792,0.06183618361836182
0.8908190819081909,0.06182092446354612
0.8907240740645342,0.061791179117911765
0.8906990699069909,0.06178335054669877
0.8905803157386462,0.061746174617461735
0.8905790579057907,0.06174578084385394
0.8904590459045905,0.06170821494464788
0.8904365367881946,0.06170117011701168
0.8903390339033905,0.06167065323917806
0.8902927391442756,0.06165616561656165
0.8902190219021904,0.06163309575108153
0.8901489229117249,0.06161116111611159
0.8900990099009902,0.06159554248093858
0.8900050880802907,0.06156615661566156
0.8899789978997902,0.0615579934293682
0.8898612346396643,0.0615211521152115
0.88985898589859,0.06152044859696165
0.8897389738973899,0.06148290759622946
0.8897173605800585,0.06147614761476147
0.8896189618961897,0.06144537077695028
0.8895734676774759,0.061431143114311415
0.8894989498949897,0.0614078381802031
0.8894295561294855,0.061386138613861385
0.8893789378937895,0.06137030980658163
0.8892856259257705,0.06134113411341133
0.8892589258925895,0.06133278565668471
0.8891416770559906,0.0612961296129613
0.8891389138913893,0.061295265731114705
0.8890189018901893,0.06125774965626048
0.8889977075297628,0.06125112511251125
0.8888988898889889,0.061220237759593316
0.8888537190535001,0.06120612061206119
0.888778877887789,0.06118273009061051
0.888709711874849,0.06116111611161115
0.8886588658865888,0.06114522664989606
0.8885656859834017,0.061116111611161095
0.8885388538853887,0.06110772743807128
0.8884216413688173,0.061071107110711065
0.8884188418841886,0.06107023245570979
0.8882988298829885,0.06103274133452606
0.8882775760157698,0.06102610261026101
0.8881788178817883,0.06099525439687162
0.8881334916495722,0.06098109810981098
0.8880588058805883,0.06095777169204454
0.88798938852374,0.06093609360936092
0.8879387938793881,0.0609202932206348
0.8878452666278651,0.06089108910891089
0.887818781878188,0.06088281898323953
0.8877011259515873,0.06084608460846083
0.8876987698769878,0.06084534898043507
0.8875787578757878,0.060807882841103014
0.8875569644087815,0.0608010801080108
0.8874587458745875,0.06077042089885092
0.8874127838351025,0.060756075607560744
0.8873387338733875,0.060732963194552195
0.8872685844443415,0.06071107110711069
0.8872187218721874,0.06069550972880627
0.8871243662260966,0.06066606660666066
0.8870987098709873,0.060658060502182976
0.8869801291698932,0.0606210621062106
0.8869786978697871,0.0606206155152882
0.8868586858685871,0.060583174386360975
0.8868358710717006,0.06057605760576057
0.8867386738673869,0.06054573747587274
0.886691593971737,0.06053105310531051
0.8866186618661868,0.06050830480845923
0.8865472979970423,0.06048604860486048
0.8864986498649865,0.060470876384709375
0.8864029831371782,0.060441044104410424
0.8863786378637866,0.06043345220519183
0.886258649381632,0.060396039603960394
0.8862586258625864,0.06039603227051161
0.8861386138613863,0.06035861618093158
0.8861142943596532,0.060351035103510337
0.8860186018601861,0.06032120433855456
0.8859699204133191,0.06030603060306031
0.8858985898589861,0.060283796744365084
0.8858255275343889,0.06026102610261025
0.8857785778577858,0.060246393398926915
0.8856811157123881,0.06021602160216019
0.8856585658565859,0.060208994302826044
0.8855385538553857,0.060171599426373186
0.885536684753802,0.060171017101710154
0.8854185418541856,0.06013420843574907
0.885392232619848,0.060126012601260104
0.8852985298529854,0.060096821697811914
0.8852477615057766,0.060081008100810074
0.8851785178517854,0.060059439213142975
0.8851032714010476,0.060036003600360016
0.8850585058505852,0.06002206098231937
0.8849587622951252,0.059990999099909986
0.884938493849385,0.0599846870059165
0.884818481848185,0.0599473172169552
0.8848142337577691,0.05994599459945993
0.884698469846985,0.059909951361982045
0.8846696841917148,0.0599009900990099
0.8845784578457847,0.05987258976478309
0.8845251155872664,0.05985598559855984
0.8844584458445847,0.05983523242592571
0.884380527933874,0.05981098109810981
0.8843384338433845,0.05979787934599088
0.8842359212209252,0.05976597659765975
0.8842184218421845,0.05976053052554988
0.8840984098409843,0.05972318585411906
0.8840912947285732,0.059720972097209696
0.8839783978397842,0.05968584517109281
0.8839466474066898,0.059675967596759666
0.883858385838584,0.059648508750896806
0.8838019809879604,0.05963096309630961
0.8837383738373839,0.05961117659411543
0.8836572954617377,0.05958595859585958
0.8836183618361837,0.05957384870131843
0.8835125908174123,0.05954095409540952
0.8834983498349837,0.05953652507307045
0.8833783378337836,0.059499205549583156
0.8833678659910832,0.05949594959495949
0.8832583258325833,0.059461890074767085
0.8832231205883507,0.05945094509450943
0.8831383138313833,0.05942457886783954
0.8830783560300872,0.0594059405940594
0.8830183018301831,0.059387271929363605
0.8829335723056022,0.059360936093609346
0.8828982898289831,0.059349969259928956
0.8827887694042174,0.059315931593159316
0.882778277827783,0.05931267086008605
0.8826582658265829,0.059275376515332844
0.8826439458621622,0.05927092709270926
0.8825382538253828,0.05923808628495743
0.882499102052304,0.0592259225922592
0.8824182418241826,0.05920080032751443
0.8823542390279849,0.05918091809180917
0.8822982298229824,0.05916351864356194
0.8822093567784692,0.05913591359135911
0.8821782178217823,0.05912624123368325
0.8820644552930664,0.05909090909090908
0.8820582058205823,0.05908896809842736
0.8819381938193821,0.05905169896358053
0.8819195326507332,0.059045904590459025
0.881818181818182,0.05901443401385511
0.8817745901061441,0.059000900090008995
0.8816981698169819,0.05897717334208981
0.8816296282879295,0.05895589558955894
0.8815781578157817,0.058939916948851194
0.881484647185347,0.05891089108910891
0.8814581458145816,0.05890266483468719
0.881339646787637,0.05886588658865885
0.8813381338133816,0.05886541700017601
0.8812181218121815,0.05882817310677226
0.8811946246577271,0.05882088208820882
0.8810981098109814,0.058790933473884255
0.8810495830494637,0.058775877587758756
0.8809780978097811,0.05875369812397157
0.8809045221082137,0.058730873087308705
0.880858085808581,0.058716467057581864
0.8807594418231879,0.058685868586858675
0.8807380738073809,0.058679240275288355
0.8806180618061807,0.05864201772490396
0.8806143417964075,0.05864086408640862
0.8804980498049807,0.05860479915758896
0.8804692201760103,0.05859585958595859
0.8803780378037805,0.058567584877696074
0.88032407917382,0.05855085508550852
0.8802580258025804,0.05853037488576644
0.880178918779069,0.0585058505850585
0.8801380138013803,0.058493169182368354
0.8800337389809134,0.05846084608460844
0.8800180018001802,0.05845596776804098
0.87989798979898,0.05841877051213189
0.8798885387764596,0.05841584158415841
0.87977797779778,0.05838157732895144
0.8797433174903421,0.05837083708370835
0.8796579657965798,0.058344388438156876
0.8795980767627111,0.058325832583258325
0.8795379537953798,0.05830720384032803
0.8794528165826588,0.05828082808280827
0.8794179417941796,0.05827002353600283
0.8793075369393485,0.05823582358235824
0.8792979297929795,0.05823284752573402
0.8791779177917795,0.05819567559691801
0.8791622361619286,0.05819081908190818
0.8790579057905792,0.05815850783395861
0.8790169148774749,0.05814581458145812
0.8789378937893793,0.058121344368371845
0.8788715740914681,0.05810081008100809
0.878817881788179,0.05808418520071473
0.8787262137930144,0.058055805580558034
0.8786978697869788,0.05804703033152394
0.8785808339711987,0.058010801080108004
0.8785778577857788,0.05800987976135979
0.8784578457845786,0.05797273319261504
0.8784354322227554,0.05796579657965795
0.8783378337833785,0.057935590885950114
0.8782900106059711,0.05792079207920792
0.8782178217821783,0.05789845288162197
0.8781445694273711,0.05787578757875786
0.8780978097809783,0.05786131918018189
0.8779991086760462,0.05783078307830783
0.8779777977797781,0.057824189782162624
0.877857785778578,0.05778706463384409
0.8778536278939033,0.05778577857785777
0.8777377737773779,0.05774994351278612
0.8777081252206954,0.05774077407740774
0.8776177617761778,0.05771282669846536
0.8775626029362077,0.057695769576957684
0.8774977497749776,0.05767571419142535
0.8774170610294583,0.057650765076507626
0.8773777377737776,0.0576386059922056
0.8772714994895077,0.057605760576057596
0.8772577257725774,0.057601502101340726
0.8771377137713774,0.05756440236885267
0.8771259170262127,0.05756075607560754
0.8770177017701771,0.057527306771209104
0.8769803134092854,0.05751575157515751
0.8768976897689771,0.057490215485230346
0.8768346901204467,0.05747074707470745
0.8767776777677769,0.05745312851145891
0.8766890471486566,0.05742574257425742
0.8766576657665768,0.05741604585043581
0.8765433844829211,0.057380738073807364
0.8765376537653767,0.05737896750268956
0.8764176417641766,0.0573418932200808
0.8763976999323347,0.057335733573357334
0.8762976297629764,0.057304823181834885
0.876251995033897,0.057290729072907276
0.8761776177617764,0.05726775746016559
0.8761062704026641,0.057245724572457246
0.8760576057605762,0.057230696055625085
0.8759605260275806,0.05720072007200719
0.8759375937593761,0.05719363896872888
0.875817581758176,0.05715658616556767
0.8758147615870032,0.05715571557155713
0.8756975697569759,0.057119537401705375
0.8756689748507432,0.057110711071107094
0.8755775577557756,0.057082492958791586
0.875523168331666,0.05706570657065704
0.8754575457545756,0.05704545283736959
0.8753773420186519,0.05702070207020701
0.8753375337533755,0.05700841703797176
0.8752314959006302,0.056975697569756956
0.8752175217521754,0.056971385561116375
0.8750975097509753,0.05693435826557892
0.875085628647756,0.056930693069306926
0.8749774977497751,0.0568973351280734
0.8749397400116348,0.05688568856885687
0.8748574857485749,0.056860316316417386
0.8747938315313742,0.05684068406840684
0.8747374737473748,0.05682330183113246
0.8746479031958467,0.05679567956795678
0.8746174617461748,0.05678629167275194
0.8745019549939173,0.05675067506750675
0.8744974497449747,0.05674928584179649
0.8743774377437745,0.056712284088982066
0.8743559845145238,0.05670567056705669
0.8742574257425744,0.056675286613717415
0.8742099936369084,0.056660666066606635
0.8741374137413743,0.05663829346918202
0.8740639828535987,0.056615661566156605
0.8740174017401741,0.056601304655891
0.8739179521534358,0.05657065706570655
0.873897389738974,0.05656432017436835
0.873777377737774,0.056527339962725597
0.8737719009081677,0.056525652565256525
0.8736573657365738,0.05649036385050723
0.8736258274022364,0.05648064806480646
0.8735373537353737,0.056453392073337556
0.8734797339400876,0.05643564356435643
0.8734173417341736,0.056416424631754405
0.873333620510473,0.05639063906390637
0.8732973297329734,0.05637946152626884
0.8731874871021893,0.05634563456345634
0.8731773177317733,0.05634250275740378
0.8730573057305733,0.05630554814821457
0.8730413318903479,0.056300630063006285
0.8729372937293732,0.056268597765046974
0.8728951555174698,0.056255625562556255
0.872817281728173,0.05623165172177565
0.8727489591263873,0.0562106210621062
0.8726972697269728,0.056194710018935994
0.8726027427058285,0.05616561656165614
0.8725772577257728,0.05615777265703155
0.8724572457245726,0.056120839628548615
0.8724565061599917,0.05612061206120611
0.8723372337233725,0.05608391066598611
0.872310246643756,0.05607560756075605
0.8722172217221724,0.05604698604764736
0.8721639670583836,0.05603060306030602
0.8720972097209723,0.0560100657740432
0.8720176673925917,0.055985598559855965
0.8719771977197721,0.05597314984568702
0.8718713476350843,0.055940594059405935
0.8718571857185721,0.055936238263093685
0.8717371737173718,0.05589933089808655
0.8717250063727945,0.05589558955895588
0.8716171617161718,0.05586242773126932
0.8715786433595475,0.05585058505850585
0.8714971497149717,0.055825528913498366
0.8714322602147402,0.05580558055805579
0.8713771377137716,0.055788634445278006
0.8712858569270583,0.05576057605760576
0.8712571257125714,0.05575174432711863
0.8711394334851928,0.0557155715571557
0.8711371137113713,0.055714858559519645
0.8710171017101712,0.055677976894800876
0.8709929870787538,0.055670567056705665
0.8708970897089712,0.05564109955944932
0.8708465202203753,0.055625562556255614
0.8707770777077709,0.05560422657793561
0.8707000331678221,0.05558055805580556
0.8706570657065709,0.05556735795077318
0.8705535259097005,0.05553555355535553
0.8705370537053707,0.05553049367846167
0.8704170417041704,0.05549363366059733
0.870406997260803,0.055490549054905476
0.8702970297029706,0.055456777834250966
0.8702604464534598,0.05544554455445544
0.8701770177017704,0.05541992636601908
0.8701138754004848,0.05540054005400538
0.8700570057005702,0.05538307925641797
0.8699672840904309,0.05535553555355535
0.86993699369937,0.055346236505943086
0.8698206725119011,0.055310531053105294
0.86981698169817,0.05530939811509573
0.8696969696969699,0.05527256386049863
0.8696740379537482,0.055265526552655264
0.8695769576957696,0.055235733932114436
0.8695273826640066,0.055220522052205206
0.8694569456945697,0.05519890836663195
0.8693807070655225,0.05517551755175518
0.8693369336933696,0.0551620871645314
0.8692340111468356,0.05513051305130512
0.8692169216921694,0.055125270326334706
0.8690969096909693,0.05508845776100394
0.8690872937568093,0.05508550855085506
0.8689768976897692,0.05505164939902271
0.8689405539931618,0.05504050405040503
0.868856885688569,0.05501484540419843
0.8687937938689307,0.054995499549954974
0.8687368736873688,0.05497804577702588
0.8686470133726256,0.054950495049504944
0.8686168616861688,0.05494125051799604
0.868500212492788,0.054905490549054886
0.8684968496849687,0.05490445962759526
0.8683768376837685,0.05486767288976151
0.8683533884185175,0.054860486048604856
0.8682568256825685,0.05483089049214459
0.8682065435304027,0.0548154815481548
0.8681368136813683,0.05479411246642017
0.8680596782181969,0.05477047704770477
0.8680168016801681,0.054757338813076685
0.867912792470367,0.05472547254725471
0.8678967896789681,0.05472056953261085
0.867776777677768,0.05468380452757284
0.8677658849663963,0.05468046804680468
0.8676567656765678,0.05464704375369025
0.8676189550754754,0.05463546354635462
0.8675367536753675,0.054610287355929245
0.8674720047082645,0.054590459045904566
0.8674167416741676,0.0545735353347918
0.8673250338531783,0.054545454545454536
0.8672967296729674,0.05453678769075488
0.8671780424986492,0.05450045004500448
0.8671767176717673,0.05450004442431216
0.8670567056705673,0.05446330531227135
0.8670310275254363,0.05445544554455445
0.866936693669367,0.05442657056899323
0.8668839918632887,0.05441044104410439
0.8668166816681669,0.05438984020655799
0.8667369356608599,0.05436543654365436
0.8666966696669669,0.054353114225446614
0.8665898589065486,0.0543204320432043
0.8665766576657667,0.05431639262613923
0.8664566456645666,0.05427967529154644
0.8664427598973115,0.05427542754275427
0.8663366336633666,0.054242962229249334
0.8662956386995035,0.054230423042304216
0.8662166216621663,0.0542062535520009
0.866148496908831,0.054185418541854186
0.8660966096609662,0.05416954926029393
0.8660013345136769,0.05414041404140413
0.8659765976597662,0.054132849354592096
0.865856585658566,0.05409615381535975
0.8658541512039182,0.05409540954095407
0.8657365736573659,0.05405946246054106
0.8657069442288486,0.05405040504050404
0.8656165616561657,0.05402277549496967
0.8655597166082172,0.05400540054005398
0.8654965496549657,0.0539860929191226
0.8654124683303098,0.05396039603960395
0.8653765376537655,0.053949414733493496
0.8652651993834148,0.053915391539153895
0.8652565256525654,0.05391274093854768
0.8651365136513653,0.053876071386911285
0.8651179074590449,0.053870387038703865
0.8650165016501651,0.05383940615948301
0.8649705937658698,0.05382538253825381
0.864896489648965,0.05380274532597271
0.8648232593624923,0.05378037803780378
0.8647764776477649,0.05376608888684782
0.8646759042371588,0.05373537353735372
0.8646564656465648,0.0537294368425937
0.8645364536453647,0.05369278913261119
0.8645285273934794,0.05369036903690369
0.8644164416441644,0.05365614566978465
0.8643811273843769,0.05364536453645363
0.8642964296429645,0.05361950660504601
0.8642337066119656,0.053600360036003575
0.8641764176417643,0.053582871938875606
0.8640862650644574,0.053555355535553545
0.8640564056405642,0.05354624167173733
0.8639388027300603,0.05351035103510349
0.8639363936393641,0.053509615804105605
0.863816381638164,0.053472994150297666
0.8637913164620237,0.05346534653465346
0.863696369636964,0.05343637688077732
0.863643809076171,0.0534203420342034
0.8635763576357638,0.05339976401397517
0.8634962808619189,0.05337533753375337
0.8634563456345636,0.05336315555037168
0.863348731807422,0.05333033303330331
0.8633363336333635,0.05332655149042734
0.8632163216321633,0.05328995172566235
0.8632011599927285,0.05328532853285328
0.8630963096309633,0.05325335627776749
0.8630535657482346,0.053240324032403225
0.8629762976297631,0.053216765236750806
0.8629059506218328,0.053195319531953195
0.8628562856285631,0.05318017860308141
0.8627583146016644,0.05315031503150314
0.8627362736273629,0.05314359637721278
0.8626162616261628,0.05310701852067824
0.8626106569661691,0.053105310531053114
0.8624962496249626,0.05307044492082766
0.862462975616937,0.05306030603060305
0.8623762376237625,0.053033875731994334
0.8623152733321533,0.05301530153015299
0.8622562256225624,0.05299731095463473
0.8621675500999184,0.05297029702970296
0.8621362136213622,0.052960750589216184
0.8620198059083121,0.052925292529252904
0.8620162016201621,0.052924194636195326
0.8618961896189621,0.05288764293494755
0.861872037666726,0.052880288028802874
0.8617761776177619,0.05285109562466979
0.8617242479764957,0.05283528352835282
0.8616561656165618,0.052814552730002004
0.8615764372849106,0.05279027902790279
0.8615361536153617,0.05277801425139604
0.8614286055800666,0.05274527452745273
0.8614161416141616,0.052741480189304
0.8612961296129614,0.05270495044528976
0.8612807508777265,0.0527002700270027
0.8611761176117614,0.052668425039949604
0.8611328735340775,0.05265526552655264
0.8610561056105612,0.05263190405432258
0.8609849751350642,0.05261026102610261
0.8609360936093611,0.05259538748887758
0.8608370556686997,0.052565256525652554
0.860816081608161,0.052558875344047476
0.8606960696069608,0.05252236757722862
0.8606891142256088,0.052520252025202496
0.8605760576057608,0.05248586410316587
0.8605411489798028,0.052475247524752466
0.8604560456045606,0.05244936505292595
0.8603931626244061,0.05243024302430241
0.8603360336033605,0.05241287042696239
0.8602451551474091,0.05238523852385238
0.8602160216021604,0.05237638022571171
0.8600971265367681,0.05234023402340232
0.8600960096009602,0.05233989444963523
0.8599759975997602,0.05230341293984053
0.8599490732841458,0.05229522952295229
0.85985598559856,0.052266935851316476
0.8598009987225592,0.052250225022502234
0.8597359735973599,0.05223046319114179
0.8596529029849521,0.052205220522052204
0.8596159615961598,0.052193994959776446
0.859504786059231,0.052160216021602146
0.8594959495949597,0.05215753115766243
0.8593759375937594,0.05212107167565683
0.8593566454132464,0.052115211521152116
0.8592559255925594,0.05208461657515076
0.8592084823947959,0.05207020702070206
0.8591359135913593,0.05204816590707309
0.8590602981457129,0.052025202520252
0.8590159015901593,0.05201171967188475
0.8589120926539003,0.05198019801980197
0.858895889588959,0.051975277870004236
0.858775877587759,0.05193884043650151
0.8587638643287064,0.05193519351935191
0.8586558655865588,0.05190240735030024
0.8586156126018907,0.05189018901890188
0.8585358535853587,0.05186597870059986
0.8584673395896669,0.051845184518451826
0.8584158415841585,0.05182955448783919
0.8583190452798914,0.051800180018001796
0.8582958295829584,0.05179313471245175
0.8581758175817582,0.05175671934839214
0.8581707289878432,0.05175517551755174
0.8580558055805583,0.051720308302767415
0.8580223883002845,0.05171017101710171
0.8579357935793581,0.05168390169770815
0.8578740262723363,0.05166516651665165
0.857815781578158,0.051647499533629425
0.8577256428918522,0.05162016201620162
0.8576957695769578,0.05161110181097495
0.8575772381466392,0.05157515751575156
0.8575757575757578,0.05157470853016867
0.8574557455745576,0.05153831955874207
0.857428808441911,0.0515301530153015
0.8573357335733575,0.05150193502456071
0.8572803571448213,0.051485148514851475
0.8572157215721574,0.0514655549353997
0.8571318844400302,0.05144014401440142
0.8570957095709573,0.05142917929169059
0.8569833903152881,0.05139513951395139
0.8569756975697571,0.051392808093868425
0.8568556855685571,0.05135644124457358
0.856834871974259,0.05135013501350133
0.8567356735673568,0.05132007880748134
0.8566863311537621,0.0513051305130513
0.8566156615661568,0.05128372081945045
0.8565377688701756,0.05126012601260124
0.8564956495649566,0.05124736728089489
0.8563891851112688,0.05121512151215121
0.8563756375637566,0.05121101819223425
0.8562556255625565,0.051174673486751705
0.8562405778403931,0.051170117011701155
0.8561356135613563,0.05113833317297065
0.8560919472412828,0.051125112511251125
0.8560156015601562,0.051101997312252914
0.8559432951235815,0.05108010801080107
0.8558955895589561,0.05106566590502315
0.8557946214749621,0.05103510351035101
0.8557755775577559,0.05102933895170235
0.8556555655565559,0.0509930164119494
0.855645924978836,0.05099009900990098
0.8555355535553558,0.050956698247656765
0.8554972043450799,0.05094509450945092
0.8554155415541556,0.050920384540429985
0.8553484621370193,0.05090009000900089
0.8552955295529554,0.05088407529068947
0.8551996983423039,0.050855085508550835
0.8551755175517554,0.050847770498846145
0.8550555055505552,0.05081147014698573
0.8550509123236296,0.050810081008100805
0.854935493549355,0.05077517415834142
0.8549021013983182,0.05076507650765075
0.854815481548155,0.05073888263075244
0.854753268842809,0.05072007200720072
0.8546954695469549,0.05070259556463155
0.8546044146446931,0.05067506750675066
0.8545754575457547,0.050666312960402825
0.854455538791597,0.05063006300630063
0.8544554455445547,0.05063003481846379
0.8543354335433545,0.050593761031962774
0.8543066373296692,0.05058505850585057
0.8542154215421542,0.050557491710139686
0.8541577141687184,0.050540054005400514
0.8540954095409543,0.050521226853763784
0.8540087693090409,0.050495049504950484
0.8539753975397542,0.05048496646324289
0.8538598027382425,0.05045004500450043
0.853855385538554,0.0504487105389783
0.8537353735373538,0.05041245899561532
0.8537108110632626,0.0504050405040504
0.8536153615361539,0.05037621190566853
0.8535617970379858,0.05036003600360034
0.8534953495349537,0.050339969285125616
0.853412761257718,0.05031503150315031
0.8533753375337535,0.05030373113439149
0.8532637037099507,0.05027002700270025
0.8532553255325535,0.0502674974538768
0.8531353135313533,0.05023126817653331
0.8531146215186907,0.05022502250225022
0.8530153015301531,0.05019504334454803
0.8529655163693225,0.050180018001800164
0.8528952895289531,0.050158822985911046
0.8528163894084968,0.050135013501350134
0.852775277527753,0.05012260710102524
0.8526672406236779,0.050090009000900076
0.8526552655265528,0.050086395690292676
0.8525352535253526,0.050050188702101046
0.8525180676109689,0.050045004500450053
0.8524152415241526,0.050013986154130094
0.852368871076889,0.04999999999999999
0.8522952295229524,0.049977788083441374
0.8522196526746576,0.04995499549954993
0.8521752175217523,0.04994159449044391
0.8520704123917222,0.0499099909990999
0.8520552055205523,0.049905405375525305
0.8519351935193521,0.04986922069982541
0.8519211482505885,0.049864986498649844
0.8518151815181519,0.04983304046191039
0.851771860070205,0.049819981998199814
0.8516951695169519,0.04979686470520207
0.8516225499648364,0.049774977497749756
0.8515751575157517,0.049760693430099076
0.8514732179218776,0.049729972997299726
0.8514551455145516,0.04972452663698571
0.8513351335133515,0.04968836429736318
0.8513238623434066,0.04968496849684967
0.8512151215121515,0.04965220639551536
0.8511744822542787,0.04963996399639964
0.8510951095109512,0.04961605297877898
0.8510250801831497,0.04959495949594958
0.8509750975097512,0.04957990404755322
0.8508756561173485,0.04954995499549955
0.850855085508551,0.049543759602219614
0.8507350735073509,0.049507619622496814
0.8507262087907023,0.04950495049504949
0.8506150615061507,0.04947148408269368
0.8505767365294977,0.049459945994599436
0.8504950495049506,0.04943535303191567
0.8504272422290251,0.049414941494149406
0.8503750375037507,0.0493992264705243
0.850277725876656,0.04936993699369935
0.8502550255025504,0.04936310439892075
0.8501350135013503,0.049326986803129184
0.8501281864891646,0.04932493249324931
0.8500150015001501,0.04929087365135296
0.8499786217915629,0.04927992799279926
0.84989498949895,0.04925476499246176
0.8498290349973481,0.04923492349234923
0.8497749774977499,0.04921866082684545
0.849679426093777,0.04918991899189917
0.84965496549655,0.04918256115488358
0.8495349534953497,0.049146465967308386
0.8495297943307986,0.04914491449144914
0.8494149414941494,0.049110375229480335
0.8493801369316654,0.049099909990999085
0.8492949294929495,0.049074288988403866
0.8492304573783114,0.049054905490549056
0.8491749174917493,0.04903820724447423
0.849080755657959,0.049009900990099
0.8490549054905492,0.04900212999805957
0.8489348934893491,0.048966057243193584
0.8489310312029936,0.04896489648964895
0.8488148814881491,0.04892998894521582
0.8487812808362564,0.0489198919891989
0.8486948694869489,0.04889392514785259
0.8486315082574898,0.04887488748874885
0.8485748574857488,0.048857865851488484
0.8484817134539012,0.04882988298829882
0.8484548454845486,0.04882181105648087
0.8483348334833485,0.048785760759063435
0.8483318959884861,0.048784878487848765
0.8482148214821483,0.04874971492682201
0.848182052387118,0.048739873987398735
0.8480948094809483,0.04871367359903682
0.8480321865157491,0.04869486948694868
0.8479747974797482,0.048677636776085706
0.8478822983615553,0.04864986498649865
0.8478547854785481,0.048641604458327034
0.8477347734773479,0.04860557664330839
0.8477323875653516,0.0486048604860486
0.8476147614761478,0.048569553302658226
0.8475824504614146,0.04855985598559856
0.8474947494749476,0.0485335344702907
0.8474324910293344,0.0485148514851485
0.8473747374737477,0.048497520146578016
0.8472825092562108,0.048469846984698445
0.8472547254725474,0.04846151033187891
0.8471347134713473,0.04842550502445411
0.8471325048069046,0.048424842484248415
0.8470147014701472,0.04838950420121685
0.8469824739315651,0.04837983798379836
0.8468946894689471,0.04835350789006917
0.8468324206697406,0.04833483348334833
0.8467746774677469,0.04831751609138933
0.8466823450084623,0.04828982898289827
0.8466546654665468,0.04828152880553129
0.8465346534653467,0.048245546031104786
0.846532246581861,0.04824482448244824
0.8464146414641466,0.04820956775107006
0.8463821216653424,0.04819981998199818
0.8462946294629464,0.048173593986935895
0.8462319743037664,0.04815481548154815
0.8461746174617464,0.04813762473905481
0.8460818044841719,0.048109810981098095
0.8460546054605462,0.04810166000779212
0.845934593459346,0.048065699792003536
0.8459316117541086,0.048064806480648065
0.8458145814581459,0.048029744080942585
0.8457813925256867,0.04801980198019801
0.8456945694569458,0.04799379288955725
0.845631150793489,0.04797479747974795
0.8455745574557457,0.04795784621821666
0.8454808865444673,0.04792979297929792
0.8454545454545456,0.04792190406726895
0.8453345334533455,0.047885966435974925
0.8453305991828771,0.04788478847884786
0.8452145214521454,0.04785003331961707
0.845180285370914,0.047839783978397825
0.8450945094509452,0.04781410472671134
0.8450299489962381,0.047794779477947774
0.8449744974497451,0.04777818065760482
0.844879590045772,0.047749774977497744
0.844854485448545,0.04774226111266466
0.8447344734473449,0.047706346091959985
0.8447292077225914,0.04770477047704768
0.8446144614461448,0.04767043559600686
0.8445787990545017,0.04765976597659766
0.8444944494449447,0.04763452962726157
0.84442836776457,0.0476147614761476
0.8443744374437445,0.04759862818607756
0.8442779138396637,0.04756975697569757
0.8442544254425444,0.04756273127280307
0.8441344134413443,0.047526838888987386
0.8441274362229415,0.04752475247524751
0.8440144014401442,0.04749095103910621
0.8439769324252151,0.04747974797479748
0.843894389438944,0.04745506772018028
0.84382640594629,0.047434743474347424
0.843774377437744,0.047419188932557185
0.8436758567730538,0.047389738973897366
0.8436543654365438,0.047383314676567055
0.8435343534353437,0.04734744495618711
0.8435252835288126,0.047344734473447336
0.8434143414341436,0.04731157977802212
0.8433746843269512,0.04729972997299728
0.8432943294329436,0.04727571913453723
0.8432240623843927,0.04725472547254725
0.8431743174317433,0.047239863026075704
0.8430734176879265,0.04720972097209719
0.843054305430543,0.0472040114529777
0.8429342934293431,0.047168164422777034
0.8429227484803028,0.04716471647164716
0.842814281428143,0.0471323219419303
0.8427720535988845,0.047119711971197104
0.8426942694269428,0.04709648399947953
0.842621335917062,0.047074707470747074
0.8425742574257428,0.04706065059576018
0.8424705954215562,0.047029702970297016
0.8424542454245426,0.04702482173110911
0.8423342334233425,0.04698899741806439
0.8423198299126894,0.046984698469846986
0.8422142214221424,0.046953177660106815
0.8421690390753489,0.04693969396939693
0.8420942094209423,0.04691736244424809
0.8420182253776498,0.04689468946894687
0.8419741974197421,0.046881551770816904
0.8418673888063519,0.04684968496849684
0.841854185418542,0.046845745640135335
0.8417341734173419,0.0468099440714439
0.8417165266564096,0.04680468046804678
0.8416141614161416,0.04677414706192006
0.8415656395857867,0.04675967596759675
0.8414941494149416,0.046738354598169135
0.841414729594724,0.046714671467146696
0.8413741374137416,0.04670256668052549
0.8412637966698749,0.046669666966696666
0.8412541254125414,0.04666678330931311
0.8411341134113413,0.04663100451239469
0.8411128375370488,0.04662466246624661
0.8410141014101413,0.046595230276798974
0.8409618539548598,0.04657965796579658
0.8408940894089411,0.04655946059065123
0.8408108473919149,0.04653465346534652
0.840774077407741,0.0465236954542685
0.8406598178348201,0.04648964896489649
0.8406540654065409,0.0464879348679811
0.8405340534053408,0.04645217887046722
0.8405087613753397,0.04644464446444643
0.8404140414041407,0.0464164274342683
0.8403576810023272,0.046399639963996375
0.8402940294029404,0.046380680551174044
0.8402065775880143,0.046354635463546345
0.8401740174017404,0.04634493822149571
0.8400554511190077,0.04630963096309629
0.8400540054005402,0.04630920044555348
0.8399339933993399,0.04627346727529728
0.8399042969871201,0.04626462646264626
0.83981398139814,0.04623773866392909
0.839753119543027,0.0462196219621962
0.8396939693969399,0.04620201460930201
0.8396019189969356,0.04617461746174617
0.8395739573957397,0.04616629511172408
0.8394539453945397,0.046130580177779816
0.839450694830252,0.04612961296129611
0.8393339333933394,0.046094869856586985
0.839299443183323,0.04608460846084608
0.8392139213921394,0.046059164095446664
0.839148168386951,0.046039603960396025
0.8390939093909393,0.04602346289466259
0.8389968704276674,0.045994599459945995
0.8389738973897392,0.04598776625454992
0.8388538853885389,0.04595207419333429
0.8388455479902883,0.04594959495949594
0.8387338733873388,0.04591638674411409
0.8386941987699685,0.04590459045904588
0.8386138613861388,0.045880703858551336
0.8385428263391497,0.04585958595859585
0.8384938493849385,0.04584502553695664
0.8383914306842769,0.04581458145814579
0.8383738373837385,0.04580935177963533
0.8382538253825385,0.04577368261963241
0.8382400096248118,0.04576957695769576
0.8381338133813383,0.045738018067715616
0.8380885625481551,0.045724572457245705
0.8380138013801381,0.045702358083052064
0.8379370921997159,0.045679567956795675
0.8378937893789381,0.04566670266594837
0.8377855985658901,0.04563456345634562
0.837773777377738,0.04563105181670547
0.8376537653765378,0.04559540558661068
0.8376340785309684,0.04558955895589559
0.8375337533753375,0.04555976395729302
0.8374825333140252,0.04554455445544553
0.8374137413741376,0.045524126898812536
0.8373309647638009,0.0454995499549955
0.8372937293729374,0.04548849441146482
0.8371793728666627,0.04545454545454544
0.8371737173717373,0.04545286649555031
0.8370537053705374,0.04541724322427566
0.837027753500893,0.045409540954095384
0.8369336933693371,0.045381624542812055
0.8368761098587418,0.045364536453645354
0.8368136813681369,0.04534601043575451
0.83672444282161,0.0453195319531953
0.8366936693669369,0.04531040090338407
0.8365736573657367,0.04527479594872532
0.8365727522319115,0.04527452745274527
0.8364536453645366,0.04523919566268146
0.8364210333217823,0.04522952295229521
0.8363336333633364,0.04520359995429949
0.8362692909684715,0.04518451845184518
0.8362136213621365,0.04516800882386132
0.8361175251582716,0.04513951395139512
0.8360936093609361,0.04513242227166751
0.8359735973597361,0.04509684032328099
0.8359657346219128,0.04509450945094509
0.835853585358536,0.045061263031953125
0.8358139167757797,0.045049504950495034
0.8357335733573359,0.04502569032182169
0.835662075424408,0.045004500450045004
0.8356135613561357,0.044990122193165664
0.8355102105540252,0.044959495949594946
0.8354935493549357,0.04495455864628507
0.8353735373537354,0.04491899973370344
0.8353583197099268,0.04491449144914492
0.8352535253525353,0.04488344546224849
0.8352064026400701,0.04486948694869486
0.8351335133513353,0.044847895775499094
0.8350544620026927,0.0448244824482448
0.8350135013501352,0.04481235067375723
0.834902497783998,0.04477947794779477
0.834893489348935,0.04477681015728863
0.8347734773477349,0.04474127431025779
0.8347505062690457,0.044734473447344714
0.834653465346535,0.04470574308378255
0.8345984896867389,0.044689468946894684
0.8345334533453347,0.044670216445522215
0.8344464494744489,0.044644464446444626
0.8344134413441345,0.04463469439575594
0.834294385618287,0.044599459945994596
0.8342934293429345,0.044599176934770376
0.8341734173417343,0.04456366418324061
0.8341422930673557,0.04455445544554454
0.8340534053405342,0.04452815602681022
0.8339901766828872,0.04450945094509451
0.833933393339334,0.0444926524620862
0.8338380366057206,0.04446444644464445
0.8338133813381341,0.044457153489345154
0.8336933693369337,0.044421659139251966
0.8336858716035754,0.04441944194419442
0.8335733573357338,0.04438616948299181
0.8335336788678631,0.04437443744374436
0.8334533453345336,0.04435068442163555
0.8333814623904918,0.044329432943294306
0.8333333333333335,0.04431520395545528
0.8332292221575051,0.044284428442844276
0.8332133213321333,0.04427972808473003
0.8330933093309334,0.04424425687955287
0.833076955485791,0.04423942394239422
0.832973297329733,0.04420879033988945
0.8329246624284938,0.04419441944194419
0.832853285328533,0.044173328398589624
0.8327723455664608,0.04414941494149413
0.8327332733273329,0.04413787105592587
0.8326200048856756,0.0441044104410441
0.8326132613261328,0.04410241831216363
0.8324932493249326,0.04406697028246235
0.8324676361735087,0.04405940594059404
0.8323732373237325,0.04403152688434671
0.8323152425020702,0.04401440144014401
0.8322532253225324,0.043996088088049494
0.8321628249625646,0.043969396939693955
0.8321332133213323,0.04396065389382578
0.832013201320132,0.04392522431508974
0.8320103830771719,0.043924392439243926
0.8318931893189321,0.04388979947846575
0.8318579124154523,0.04387938793879387
0.8317731773177319,0.043854379246825226
0.8317054178362533,0.04383438343834381
0.8316531653165318,0.04381896362041445
0.8315528993255181,0.04378937893789378
0.8315331533153317,0.043783552599501896
0.8314131413141317,0.04374814624679928
0.831400354755592,0.04374437443744372
0.8312931293129313,0.04371274459809856
0.831247782955175,0.04369936993699369
0.8311731173117314,0.0436773475577859
0.8310951871736234,0.043654365436543635
0.8310531053105312,0.043641955126118744
0.8309425673968037,0.043609360936093605
0.8309330933093311,0.043606567303351766
0.8308130813081309,0.04357118420784307
0.830789919765657,0.04356435643564354
0.8306930693069309,0.0435358057718963
0.830637246531124,0.04351935193519352
0.8305730573057307,0.04350043194773767
0.8304845492515611,0.04347434743474346
0.8304530453045306,0.04346506273561594
0.8303330333033305,0.04342969814215203
0.8303318277118586,0.04342934293429343
0.8302130213021304,0.043394338328829246
0.8301790768416769,0.04338433843384337
0.8300930093009302,0.043358983130432856
0.830026301876533,0.043339333933393315
0.8299729972997302,0.04332363254720803
0.8298735028022681,0.043294329432943285
0.82985298529853,0.04328828657938663
0.8297329732973299,0.04325294529479908
0.8297206775467275,0.04324932493249323
0.8296129612961298,0.043217608740406324
0.8295678247127052,0.0432043204320432
0.8294929492949297,0.04318227680430242
0.8294149477194704,0.04315931593159314
0.8293729372937295,0.043146949486728065
0.829262046552769,0.04311431143114311
0.8292529252925294,0.0431116267879244
0.8291329132913293,0.04307630884396973
0.8291091171988476,0.04306930693069305
0.8290129012901293,0.0430409955732214
0.8289561621026609,0.04302430243024302
0.828892889288929,0.043005686924103795
0.8288031827827734,0.042979297929792964
0.828772877287729,0.04297038289686594
0.8286528652865288,0.04293508350756338
0.8286501787715705,0.042934293429342935
0.8285328532853286,0.04289978892038506
0.8284971453879166,0.04288928892889288
0.8284128412841285,0.042864498957938826
0.828344087730197,0.04284428442844282
0.8282928292829286,0.04282921362046248
0.8281910057840234,0.04279927992799279
0.8281728172817284,0.04279393290819456
0.8280528052805282,0.042758656912328476
0.8280378970091843,0.04275427542754273
0.8279327932793281,0.04272338565475718
0.8278847608284323,0.0427092709270927
0.827812781278128,0.04268811902523936
0.827731600308713,0.042664266426642644
0.8276927692769278,0.042652857024004474
0.8275784154356427,0.042619261926192614
0.8275727572757278,0.042617599651277344
0.8274527452745276,0.04258234708120867
0.8274252015086863,0.04257425742574255
0.8273327332733275,0.042547099177832864
0.8272719622295662,0.04252925292529253
0.8272127212721274,0.0425118559058059
0.8271186985463589,0.04248424842484247
0.8270927092709273,0.042476617265363364
0.8269726972697271,0.04244138330405218
0.8269654091999716,0.04243924392439244
0.826852685268527,0.04240615414498773
0.8268120909750709,0.04239423942394238
0.8267326732673269,0.042370929620338435
0.8266587482952529,0.042349234923492324
0.8266126612661268,0.042335709730325306
0.826505381146023,0.042304230423042294
0.8264926492649266,0.042300494475170224
0.8263726372637266,0.04226528399357456
0.8263519859715104,0.042259225922592236
0.8262526252625264,0.0422300782344513
0.8261985641080336,0.042214221422142206
0.8261326132613263,0.04219487711301844
0.8260451177241062,0.04216921692169215
0.8260126012601262,0.04215968062948593
0.8258925892589261,0.042124488790561763
0.8258916466429629,0.04212421242124212
0.8257725772577258,0.042089301815117046
0.8257381454082265,0.04207920792079206
0.8256525652565259,0.04205411948039402
0.8255846196019199,0.04203420342034203
0.8255325532553257,0.04201894178660329
0.8254310692094246,0.041989198919891974
0.8254125412541256,0.041983768733973165
0.8252925292529254,0.04194860042939812
0.825277491617204,0.041944194419441944
0.8251725172517254,0.04191343689950994
0.8251238862002404,0.041899189918991886
0.8250525052505252,0.04187827801358525
0.8249702561457735,0.041854185418541856
0.824932493249325,0.04184312377183144
0.8248166014391499,0.0418091809180918
0.824812481248125,0.041807974174464066
0.8246924692469249,0.041772829437543735
0.8246629169376491,0.04176417641764174
0.8245724572457247,0.041737689377585194
0.824509207032279,0.04171917191719171
0.8244524452445247,0.041702553964806786
0.8243554724232519,0.04167416741674165
0.8243324332433245,0.0416674231994191
0.8242124212421243,0.041632297161776195
0.8242017112304838,0.04162916291629162
0.8240924092409241,0.04159717594586664
0.8240479212847567,0.041584158415841566
0.8239723972397242,0.041562059380152214
0.8238941065837215,0.041539153915391536
0.823852385238524,0.041526947464816055
0.8237402671126498,0.04149414941494148
0.8237323732373238,0.041491840200074834
0.8236123612361239,0.04145673778581441
0.8235863983167787,0.04144914491449145
0.8234923492349235,0.04142164008522302
0.8234325033335923,0.04140414041404139
0.8233723372337235,0.04138654703800699
0.8232785835285504,0.04135913591359136
0.8232523252325235,0.04135145864436235
0.8231323132313233,0.0413163749648911
0.8231246375397101,0.0413141314131413
0.8230123012301231,0.04128129614749029
0.8229706620836728,0.041269126912691245
0.822892289228923,0.041246221986439326
0.822816661753816,0.041224122412241215
0.822772277227723,0.041211152481937324
0.8226626365353168,0.04117911791179116
0.8226522652265228,0.04117608763417361
0.8225322532253226,0.0411410276345263
0.8225085822424887,0.04113411341134113
0.8224122412241226,0.04110597237767934
0.8223545011964525,0.04108910891089107
0.8222922292229224,0.04107092178034198
0.8222003952096353,0.04104410441044104
0.8221722172217223,0.041035875842704767
0.8220522052205222,0.04100083461399284
0.8220462632163733,0.04099909990999098
0.8219321932193221,0.04096579827937556
0.8218921012622363,0.04095409540954095
0.8218121812181218,0.040930766607217894
0.8217379143150345,0.040909090909090895
0.8216921692169219,0.04089573959771124
0.8215837023598689,0.040864086408640865
0.8215721572157217,0.04086071725103013
0.8214521452145216,0.04082569975929103
0.8214294613546398,0.04081908190819081
0.8213321332133214,0.04079068703031812
0.8212751932544416,0.04077407740774075
0.8212121212121214,0.0407556789669319
0.8211209000938171,0.04072907290729072
0.8210921092109214,0.04072067556930831
0.8209720972097211,0.04068567688528617
0.82096658087489,0.04068406840684066
0.820852085208521,0.040650683117481726
0.8208122314285511,0.04063906390639063
0.8207320732073209,0.0406156940181963
0.8206578568691454,0.040594059405940575
0.8206120612061207,0.04058070958760405
0.8205034571816809,0.040549054905490545
0.8204920492049206,0.04054572982587989
0.8203720372037204,0.040510754936655645
0.8203490282357551,0.04050405040504049
0.8202520252025204,0.04047578481943853
0.8201945720837245,0.04045904590459046
0.8201320132013203,0.040440819373825765
0.8200400907508504,0.0404140414041404
0.8200120012001202,0.040405858599993016
0.8198919891989201,0.040370902555880175
0.8198855830721841,0.04036903690369037
0.8197719771977199,0.04033595143868032
0.8197310451331183,0.04032403240324031
0.8196519651965197,0.0403010049959902
0.8195764819602883,0.040279027902790254
0.8195319531953197,0.040266063227976275
0.8194218935385679,0.040234023402340224
0.8194119411941195,0.040231126134810814
0.8192919291929195,0.040196193944039636
0.81926727541064,0.04018901890189017
0.8191719171917193,0.04016126652219869
0.8191126302027183,0.04014401440144014
0.8190519051905192,0.040126343777928154
0.8189579596927987,0.04009900990099008
0.8189318931893191,0.04009142571138592
0.8188118811881189,0.040056512403741085
0.8188032623072528,0.04005400540054005
0.8186918691869188,0.040021604020661274
0.8186485348685804,0.04000900090008999
0.8185718571857187,0.03998670031802927
0.8184937820746455,0.03996399639963996
0.8184518451845186,0.03995180129600595
0.8183390039102726,0.039918991899189904
0.8183318331833185,0.0399169069547404
0.8182118211821183,0.0398820175596663
0.8181841953460226,0.039873987398739874
0.8180918091809183,0.039847132916564804
0.8180293600716874,0.039828982898289816
0.8179717971797181,0.03981225295693366
0.8178744993734581,0.03978397839783976
0.817851785178518,0.03977737768092653
0.8177317731773179,0.03974250720759309
0.8177196110208964,0.03973897389738972
0.8176117611761177,0.039707641641898175
0.8175646930692089,0.03969396939693967
0.8174917491749176,0.039672780762523674
0.8174097496400465,0.03964896489648964
0.8173717371737176,0.03963792456962112
0.8172547807181104,0.039603960396039584
0.8172517251725174,0.039603073063340904
0.8171317131713173,0.039568226562494445
0.8170997804501579,0.039558955895589554
0.8170117011701171,0.03953338478122144
0.8169447540924211,0.039513951395139496
0.8168916891689171,0.0394985476892576
0.816789702188092,0.039468946894689466
0.8167716771677169,0.03946371528676179
0.8166516651665168,0.03942888774689537
0.8166346215951976,0.03942394239423941
0.8165316531653167,0.03939406508156252
0.8164795121106239,0.03937893789378938
0.8164116411641166,0.03935924710836322
0.8163243770255727,0.03933393339333932
0.8162916291629164,0.03932443382744742
0.8161716171617164,0.03928962526374142
0.8161692158826368,0.03928892889288929
0.8160516051605162,0.03925482173215489
0.8160140230724654,0.03924392439243923
0.8159315931593161,0.03922002289552783
0.8158588046077269,0.039198919891989176
0.8158115811581159,0.03918522875399027
0.8157035604730091,0.039153915391539146
0.8156915691569158,0.03915043930768628
0.8155715571557157,0.03911565480172332
0.8155482863533081,0.039108910891089095
0.8154515451545155,0.03908087511944736
0.8153929843093977,0.03906390639063906
0.8153315331533155,0.03904610013506626
0.8152376565412301,0.039018901890189
0.8152115211521154,0.03901132984871371
0.8150915091509152,0.03897656435905295
0.8150823013262327,0.03897389738973897
0.8149714971497152,0.038941803848900995
0.8149269155030587,0.03892889288928891
0.814851485148515,0.03890704803943882
0.8147715039012051,0.03888388838883888
0.8147314731473149,0.038872296930790765
0.8146160665051578,0.038838883888388825
0.8146114611461147,0.03883755052308572
0.8144914491449147,0.0388028091527376
0.8144605975589104,0.038793879387938796
0.8143714371437145,0.03876807253593913
0.814305101922558,0.03874887488748874
0.8142514251425144,0.038733340622728776
0.8141495804374036,0.03870387038703868
0.8141314131413143,0.03869861341323376
0.8140114011401142,0.038663891099907685
0.8139940298447247,0.03865886588658865
0.8138913891389141,0.038629173693494966
0.8138384499724963,0.03861386138613859
0.813771377137714,0.03859446099343868
0.8136828441967082,0.03856885688568856
0.8136513651365138,0.038559752999853134
0.8135313531353137,0.038525049759428664
0.8135272117259499,0.038523852385238505
0.8134113411341136,0.03849035158111185
0.8133715474158831,0.038478847884788475
0.8132913291329135,0.03845565811190373
0.8132158571473411,0.03843384338433842
0.8131713171317133,0.03842096935192167
0.8130601409046812,0.03838883888388839
0.8130513051305132,0.038386285301270445
0.8129312931293131,0.038351606267869216
0.8129043936152218,0.03834383438343833
0.812811281128113,0.03831693204719383
0.8127486186512252,0.0382988298829883
0.8126912691269128,0.038282262538480355
0.8125928176580066,0.03825382538253824
0.8125712571257127,0.03824759774182997
0.8124512451245126,0.038212937822939
0.812436987930606,0.038208820882088185
0.8123312331233126,0.03817828286845225
0.8122811280678888,0.038163816381638155
0.8122112211221124,0.038143632628655263
0.8121252421206948,0.0381188118811881
0.8120912091209123,0.03810898710364263
0.8119711971197121,0.03807434631553844
0.8119693297198427,0.03807380738073807
0.8118511851185121,0.038039710644893795
0.8118133847545068,0.03802880288028801
0.8117311731173119,0.03800507969164575
0.811657413649296,0.03798379837983798
0.8116111611161118,0.03797045345589935
0.8115014163883871,0.03793879387938792
0.8114911491149116,0.03793583193775484
0.8113711371137116,0.03790121544581789
0.811345388065828,0.03789378937893789
0.8112511251125114,0.03786660379673668
0.8111893315979857,0.037848784878487834
0.8111311131113113,0.03783199686785502
0.8110332489188613,0.037803780378037805
0.8110111011101112,0.03779739465926518
0.8108910891089111,0.037762797340597176
0.8108771373542188,0.03775877587758775
0.810771077107711,0.037728205013274015
0.8107209953185636,0.03771377137713769
0.8106510651065109,0.0376936174088372
0.8105648270158627,0.03766876687668766
0.8105310531053107,0.03765903452737598
0.8104110411041106,0.03762445639867223
0.8104086319696542,0.0376237623762376
0.8102910291029104,0.037589883410684324
0.8102524041603854,0.03757875787578757
0.8101710171017104,0.037555315148250765
0.8100961500281665,0.037533753375337514
0.8100510051005102,0.03752075161147589
0.8099398695570296,0.037488748874887484
0.80993099309931,0.03748619280043073
0.80981098109811,0.037451639058458115
0.80978355747043,0.03744374437443743
0.8096909690969099,0.037417090155581256
0.8096272173021363,0.0373987398739874
0.8095709570957097,0.03738254598101576
0.8094708507388207,0.03735373537353734
0.8094509450945097,0.03734800653484045
0.8093309330933096,0.03731347202616412
0.8093144545932391,0.03730873087308731
0.8092109210921093,0.0372789425003683
0.8091580281817304,0.03726372637263725
0.8090909090909092,0.03724441770552574
0.8090015753189364,0.037218721872187194
0.8089708970897092,0.03720989764171964
0.808850885088509,0.037175382383441855
0.8088450948709187,0.037173717371737164
0.8087308730873088,0.037140872252227994
0.8086885820084673,0.037128712871287106
0.8086108610861088,0.03710636685459677
0.8085320426383167,0.037083708370837076
0.8084908490849086,0.037071866190638965
0.8083754767443609,0.03703870387038702
0.8083708370837085,0.03703737026041328
0.8082508250825085,0.03700287948083757
0.8082188781214483,0.03699369936993699
0.8081308130813083,0.03696839349789679
0.8080622520354297,0.03694869486948693
0.8080108010801081,0.03693391225124067
0.8079055993689862,0.0369036903690369
0.8078907890789081,0.036899435740937174
0.807770777077708,0.03686496425595148
0.8077489158573052,0.036858685868586843
0.8076507650765079,0.03683049770515104
0.8075922028463254,0.036813681368136814
0.8075307530753076,0.03679603589323444
0.807435463198146,0.036768676867686756
0.8074107410741076,0.03676157882027564
0.8072907290729074,0.03672712664738635
0.8072786945502427,0.036723672367236726
0.8071707170717073,0.03669267954614738
0.807121894404605,0.03667866786678667
0.8070507050705072,0.03665823718639287
0.8069650675648052,0.03663366336633661
0.8069306930693071,0.036623799568187836
0.8068106810681069,0.036589366725010966
0.8068082135320327,0.03658865886588658
0.806690669066907,0.03655493909074861
0.8066513260414014,0.03654365436543652
0.8065706570657067,0.036520516200550426
0.8064944117995254,0.03649864986498649
0.8064506450645066,0.03648609805447581
0.8063374707901164,0.036453645364536436
0.8063306330633064,0.036451684652577906
0.8062106210621064,0.03641727640887486
0.8061804970853891,0.036408640864086406
0.8060906090609062,0.03638287300560293
0.8060234952303635,0.03636363636363635
0.8059705970597061,0.03634847434901891
0.8058664665504985,0.03631863186318632
0.805850585058506,0.03631408043917393
0.8057305730573059,0.03627969157049979
0.8057094068627912,0.03627362736273626
0.8056105610561057,0.0362453076715141
0.8055523171828917,0.03622862286228623
0.8054905490549057,0.036210928521759535
0.8053952006207057,0.03618361836183617
0.8053705370537056,0.03617655412129754
0.8052505250525054,0.03614218464566997
0.8052380546973255,0.03613861386138612
0.8051305130513052,0.03610782026829061
0.8050808769802658,0.036093609360936085
0.8050105010501052,0.03607346064268445
0.8049236723232932,0.03604860486048603
0.804890489048905,0.03603910576890571
0.8047704770477049,0.03600475570448056
0.804766439910248,0.036003600360036
0.8046504650465048,0.03597041086601224
0.8046091739431052,0.03595859585958594
0.8045304530453047,0.0359360707818478
0.8044518809782459,0.03591359135913591
0.8044104410441045,0.0359017354520381
0.8042945609991775,0.03586858685868585
0.8042904290429045,0.03586740487660923
0.8041704170417043,0.035833079534817826
0.8041372073895255,0.03582358235823582
0.8040504050405042,0.03579875900936823
0.8039798259030824,0.035778577857785765
0.8039303930393041,0.03576444324077672
0.8038224173444283,0.035733573357335735
0.803810381038104,0.03573013222907998
0.8036903690369039,0.03569582634489016
0.8036649766351893,0.03568856885688568
0.8035703570357038,0.035661525395400476
0.8035075064128226,0.03564356435643562
0.8034503450345036,0.035627229205267646
0.8033500090600909,0.03559855985598559
0.8033303330333035,0.03559293777452309
0.8032103210321033,0.035558651366475735
0.8031924809932128,0.03555355535553553
0.8030903090309033,0.03552437001017111
0.8030349218199808,0.0355085508550855
0.8029702970297031,0.035490093415702105
0.8028773354580667,0.035463546354635445
0.802850285028503,0.03545582158310336
0.8027302730273029,0.035421554669873755
0.802719719774208,0.035418541854185415
0.8026102610261028,0.03538729292394753
0.8025620714345272,0.03537353735373536
0.8024902490249026,0.0353530359423356
0.8024043958476862,0.03532853285328533
0.8023702370237025,0.03531878372505595
0.8022502250225025,0.035284536325421494
0.8022466922863001,0.03528352835283527
0.8021302130213023,0.03525029420705826
0.8020889545639429,0.03523852385238524
0.8020102010201021,0.0352160568554627
0.8019311895357935,0.03519351935193518
0.8018901890189021,0.03518182427065462
0.8017733971850893,0.035148514851485124
0.8017701770177019,0.03514759645265015
0.8016501650165018,0.0351133739298776
0.8016155705131544,0.035103510351035094
0.8015301530153016,0.03507915622543861
0.8014577158266823,0.03505850585058504
0.8014101410141015,0.035044943290226734
0.8012998337588231,0.03501350135013501
0.8012901290129014,0.03501073512424887
0.8011701170117014,0.034976532162834494
0.8011419185845429,0.03496849684968495
0.8010501050105012,0.034942334122660235
0.8009839740221322,0.03492349234923492
0.8009300930093011,0.03490814085414043
0.8008260020192949,0.03487848784878486
0.8008100810081009,0.034873952357281995
0.8006900690069008,0.03483976897639439
0.8006679980779734,0.03483348334833483
0.8005700570057007,0.03480559061757695
0.8005099634213321,0.034788478847884774
0.8004500450045006,0.03477141703282329
0.8003519012650944,0.034743474347434744
0.8003300330033005,0.03473724822214344
0.8002100210021004,0.03470308444108198
0.8001938082907233,0.034698469846984686
0.8000900090009002,0.03466892578067622
0.8000356833209643,0.03465346534653463
0.7999699969997002,0.034634771896741134
0.7998775307922257,0.0346084608460846
0.7998499849985001,0.03460062278927757
0.7997299729973,0.03456647862746005
0.7997193485175277,0.03456345634563454
0.7996099609960996,0.03453233968250358
0.7995611330151018,0.03451845184518451
0.7994899489948997,0.03449820551640628
0.7994028898941659,0.034473447344734454
0.7993699369936995,0.03446407612916328
0.7992499249924994,0.03442995160613643
0.7992446180505532,0.03442844284428442
0.7991299129912992,0.034395832393639546
0.7990863117952638,0.034383438343834366
0.7990099009900992,0.03436171796237708
0.7989279778617433,0.034338433843384336
0.798889888988899,0.03432760831234642
0.798769876987699,0.03429350344776449
0.7987696161793767,0.03429342934293428
0.7986498649864988,0.034259403984711494
0.7986112189503829,0.03424842484248425
0.7985298529852987,0.034225309305255386
0.7984527939832902,0.03420342034203419
0.7984098409840987,0.034191219409386374
0.7982943412610158,0.03415841584158416
0.7982898289828985,0.03415713429708296
0.7981698169816983,0.034123054526387225
0.7981358537668098,0.0341134113411341
0.7980498049804982,0.03408897961568118
0.797977337544503,0.034068406840684046
0.7979297929792981,0.03405490949089851
0.7978187935069099,0.034023402340234016
0.797809780978098,0.03402084415202872
0.7976897689768979,0.033986784089373244
0.7976602155283108,0.03397839783978396
0.7975697569756978,0.03395272896432567
0.7975016078284878,0.03393339333933393
0.7974497449744976,0.03391867862753769
0.7973429722531186,0.03388838883888387
0.7973297329732975,0.03388463307898488
0.7972097209720974,0.033850592744412086
0.7971843035160386,0.03384338433843384
0.7970897089708973,0.03381655742191849
0.797025604115732,0.03379837983798378
0.7969696969696971,0.033782526889999054
0.7968668767794531,0.03375337533753375
0.796849684968497,0.03374850114862565
0.7967296729672969,0.033714480562292336
0.7967081170085282,0.033708370837083695
0.7966096609660968,0.03368046505920803
0.7965493256841494,0.033663366336633666
0.7964896489648966,0.03364645434900154
0.7963905063631793,0.03361836183618361
0.7963696369636966,0.033612448431642135
0.7962496249624964,0.03357844761382531
0.7962316552817255,0.03357335733573355
0.7961296129612963,0.033544451946991
0.7960727718089855,0.03352835283528352
0.7960096009600962,0.03351046107531667
0.7959138602788883,0.03348334833483346
0.795889588958896,0.03347647499877458
0.7957695769576958,0.03344249396987605
0.7957549176089007,0.03343834383438343
0.7956495649564957,0.0334085181560913
0.7955959417628824,0.033393339333933375
0.7955295529552957,0.03337454713974142
0.7954369377985705,0.033348334833483345
0.7954095409540956,0.033340580920790217
0.7952895289528954,0.033306619701330295
0.795277903260723,0.03330333033303329
0.7951695169516952,0.03327266375736623
0.795118834815856,0.03325832583258326
0.7950495049504952,0.033238712613102926
0.7949597381915772,0.0332133213321332
0.794929492949295,0.03320476626848708
0.794809480948095,0.033170824879105346
0.7948006115052259,0.03316831683168317
0.7946894689468949,0.033136888821710155
0.7946414502352594,0.03312331233123311
0.7945694569456947,0.03310295756626529
0.7944822607245571,0.033078307830783055
0.7944494449444947,0.03306903111271406
0.7943294329432945,0.033035109574153274
0.7943230416077754,0.033033303330333025
0.7942094209420943,0.03300119342004888
0.7941637872857853,0.03298829882988297
0.7940894089408942,0.03296728207012248
0.7940045046615909,0.03294329432943294
0.7939693969396941,0.03293337552432083
0.793849384938494,0.03289947385745683
0.793845192831082,0.03289828982898288
0.793729372937294,0.03286557762332805
0.7936858452294955,0.03285328532853285
0.7936093609360938,0.03283168619559234
0.7935264692640497,0.03280828082808279
0.7934893489348936,0.03279779957420103
0.7933693369336935,0.03276391780002715
0.7933670644351856,0.03276327632763276
0.7932493249324934,0.032730041502533135
0.7932076233257386,0.032718271827182704
0.7931293129312933,0.03269617001363744
0.793048153790615,0.032673267326732675
0.7930093009300931,0.03266230333327797
0.792889288928893,0.032628441472904654
0.7928886556774433,0.03262826282628261
0.7927692769276931,0.032594585128669494
0.7927291208312299,0.03258325832583256
0.7926492649264929,0.032560733595223275
0.7925695574973077,0.03253825382538253
0.7925292529252926,0.03252688687250222
0.7924099656579655,0.03249324932493247
0.7924092409240926,0.032493044960435334
0.7922892289228924,0.0324592085727662
0.7922503369999732,0.03244824482448244
0.7921692169216923,0.03242537701135784
0.7920906796374818,0.032403240324032384
0.7920492049204922,0.03239155026283608
0.7919309937073243,0.032358235823582354
0.7919291929192921,0.0323577283271433
0.7918091809180919,0.03232391190589043
0.7917712710832658,0.032313231323132297
0.7916891689168919,0.03229010033306361
0.7916115194617601,0.03226822682268227
0.7915691569156917,0.03225629357528326
0.7914517392101663,0.03222322232223221
0.7914491449144916,0.032222491632479054
0.7913291329132914,0.03218869519911567
0.7912919223297374,0.03217821782178218
0.7912091209120913,0.0321549036313886
0.7911320762180576,0.03213321332133212
0.7910891089108912,0.03212111688086337
0.7909722014136926,0.032088208820882064
0.7909690969096911,0.03208733494744221
0.790849084908491,0.03205355852354266
0.7908122899852803,0.032043204320432034
0.7907290729072909,0.032019786977413825
0.7906523491516071,0.031998199819981976
0.7906090609060907,0.03198602025060663
0.7904923795624761,0.031953195319531946
0.7904890489048907,0.031952258343028325
0.7903690369036906,0.03191850195029693
0.79033237329307,0.03190819081908189
0.7902490249024905,0.03188475044221877
0.7901723375049021,0.03186318631863186
0.7901290129012902,0.03185100375557578
0.7900122728983014,0.0318181818181818
0.7900090009000902,0.031817261890269684
0.78988898889889,0.03178352555051838
0.7898521714935718,0.03177317731773177
0.7897689768976899,0.03174979409691483
0.7896920405176999,0.03172817281728171
0.7896489648964898,0.03171606746684551
0.7895318806602432,0.031683168316831684
0.7895289528952897,0.03168234566021062
0.7894089408940895,0.03164862939536215
0.7893716838244944,0.031638163816381626
0.7892889288928895,0.03161491801263088
0.7892114574270283,0.03159315931593157
0.7891689168916893,0.03158121145551126
0.7890512020846387,0.03154815481548154
0.7890489048904892,0.031547509723910225
0.7889288928892891,0.031513813556012696
0.7888909095207821,0.03150315031503148
0.788808880888089,0.031480122260510765
0.7887305874671422,0.03145814581458145
0.7886888688868888,0.03144643579268764
0.7885702364050617,0.03141314131413139
0.7885688568856887,0.03141275415244702
0.7884488448844886,0.03137907810365688
0.7884098478146648,0.03136813681368136
0.7883288328832885,0.03134540691170821
0.7882494298695752,0.031323132313231306
0.7882088208820883,0.03131174054949374
0.7880889828523338,0.031278127812781276
0.7880888088808883,0.03127807901691155
0.7879687968796881,0.031244423109495455
0.7879284979355944,0.031233123312331218
0.787848784878488,0.031210772037398284
0.7877679838630538,0.031188118811881188
0.7877287728772879,0.03117712579707383
0.7876087608760878,0.03114348441465523
0.7876074403651026,0.03114311431143113
0.7874887488748877,0.031109848644748805
0.7874468591102438,0.031098109810981104
0.7873687368736875,0.031076217708758982
0.7872862486735863,0.031053105310531043
0.7872487248724874,0.031042591606567756
0.7871287128712873,0.031008970400226172
0.7871256083546708,0.031008100810080985
0.7870087008700871,0.03097535478064354
0.7869649305625039,0.030963096309630955
0.7868886888688871,0.030941743996990408
0.7868042235243374,0.030918091809180898
0.7867686768676869,0.030908138049142355
0.7866486648664868,0.030874537041472326
0.7866434860808535,0.030873087308730868
0.7865286528652867,0.030840941588420476
0.7864827115134745,0.03082808280828081
0.7864086408640866,0.03080735097329282
0.7863219076357041,0.03078307830783078
0.7862886288628864,0.030773765195966966
0.7861686168616863,0.0307401844096755
0.786161072762662,0.030738073807380722
0.7860486048604862,0.030706609139321796
0.7860002011814751,0.030693069306930693
0.7859285928592861,0.030673038708877925
0.7858393002252997,0.030648064806480635
0.7858085808580859,0.03063947311821327
0.7856885688568859,0.030605912576122263
0.7856783676163085,0.030603060306030605
0.7855685568556856,0.03057235750460663
0.7855173987819755,0.030558055805580547
0.7854485448544856,0.030538807274970457
0.7853564005078837,0.03051305130513049
0.7853285328532855,0.03050526188707181
0.7852085208520854,0.030471721612105002
0.7851953698551943,0.03046804680468046
0.7850885088508852,0.030438186755529912
0.7850343035276792,0.030423042304230402
0.7849684968496852,0.03040465674278495
0.7848732076954328,0.030378037803780372
0.784848484848485,0.030371131573728734
0.7847284728472849,0.030337611588921995
0.7847120786898897,0.030333033303330315
0.7846084608460847,0.030304096963357167
0.784550914628426,0.030288028802880288
0.7844884488448847,0.030270587183555017
0.7843897209970748,0.030243024302430227
0.7843684368436845,0.030237082249377913
0.7842484248424844,0.030203582577884882
0.7842284933281016,0.030198019801980197
0.7841284128412843,0.030170088199357153
0.7840672312912208,0.03015301530153014
0.7840084008400842,0.030136598668517117
0.7839059396190973,0.03010801080108011
0.783888388838884,0.030103113985215382
0.783768376837684,0.03006963465029109
0.7837446129747438,0.030063006300630052
0.7836483648364838,0.03003616053479756
0.7835832527202439,0.030018001800179994
0.7835283528352837,0.03000269126889673
0.7834218627649533,0.029972997299729964
0.7834083408340835,0.02996922685243782
0.7832883288328835,0.029935767877448963
0.7832604368318494,0.02992799279927991
0.7831683168316834,0.029902314040948844
0.7830989781168072,0.029882988298829877
0.7830483048304832,0.02986886505592949
0.782937489635245,0.02983798379837982
0.7829282928292831,0.029835420922235976
0.782808280828083,0.029801982330661475
0.7827759640986044,0.029792979297929793
0.7826882688268828,0.029768548789079505
0.7826144066793526,0.02974797479747973
0.7825682568256828,0.029735120100849163
0.7824528194276563,0.0297029702970297
0.7824482448244826,0.029701696265816365
0.7823282328232823,0.029668278081239636
0.7822911939712894,0.029657965796579644
0.7822082208220824,0.029634864850452698
0.7821295376034754,0.029612961296129614
0.7820882088208823,0.029601456474880605
0.7819681968196821,0.029568052961844993
0.7819678512589425,0.029567956795679556
0.781848184818482,0.02953465520047486
0.7818061256433553,0.0295229522952295
0.7817281728172819,0.02950126229633883
0.7816443700818388,0.02947794779477947
0.7816081608160818,0.029467874249255507
0.7814881488148816,0.029434491180411994
0.7814825832940027,0.029432943294329415
0.7813681368136816,0.029401113759668838
0.7813207583053268,0.02938793879387938
0.7812481248124814,0.029367741197989766
0.7811589033042565,0.029342934293429324
0.7811281128112812,0.02933437349519313
0.7810081008100812,0.029301010894438578
0.7809970157529954,0.02929792979297929
0.7808880888088812,0.02926765383010974
0.780835091144843,0.029252925292529236
0.7807680768076809,0.029234301626656578
0.7806731364576298,0.029207920792079206
0.7806480648064807,0.029200954283903742
0.7805280528052807,0.02916761217524594
0.7805111478213861,0.02916291629162915
0.7804080408040805,0.0291342754830813
0.7803491233466178,0.02911791179117912
0.7802880288028804,0.02910094365359063
0.7801870687259393,0.02907290729072906
0.7801680168016804,0.029067616686593595
0.7800480048004803,0.029034295094146772
0.7800249786817243,0.029027902790279003
0.7799279927992799,0.029000978789855716
0.7798628540924648,0.028982898289828973
0.77980798079808,0.028967667350025546
0.7797006992902283,0.028937893789378916
0.7796879687968798,0.028934360774465467
0.7795679567956797,0.028901059722443077
0.7795385075136386,0.028892889288928886
0.7794479447944798,0.028867763821698957
0.7793762825612613,0.028847884788478828
0.7793279327932795,0.0288344727871817
0.7792140273286446,0.028802880288028798
0.7792079207920793,0.028801186618701055
0.7790879087908792,0.028767906131424423
0.7790517334938202,0.02875787578757874
0.7789678967896791,0.028734630649861127
0.7788894079289401,0.02871287128712871
0.778847884788479,0.028701360036279846
0.7787278727872788,0.028668094309082293
0.7787270518275003,0.028667866786678656
0.7786078607860788,0.028634834392377625
0.7785646557959911,0.028622862286228623
0.7784878487848786,0.028601579345587203
0.7784022293684922,0.028577857785778565
0.7783678367836784,0.028568329168513734
0.7782478247824783,0.028535084044662304
0.7782397706681582,0.028532853285328535
0.7781278127812782,0.028501844576559174
0.7780772735909554,0.02848784878487848
0.7780078007800781,0.0284686099800994
0.7779147460499467,0.02844284428442842
0.777887788778878,0.028435380255073348
0.777767776777678,0.028402155759197557
0.7777521844208513,0.02839783978397839
0.7776477647764778,0.02836893675522776
0.7775895860465114,0.028352835283528333
0.7775277527752776,0.02833572262461323
0.7774269571403466,0.028307830783078303
0.7774077407740776,0.028302513367132857
0.7772877287728774,0.028269309523955913
0.777264292251203,0.028262826282628245
0.7771677167716773,0.02823611099961642
0.7771015923275111,0.028217821782178215
0.7770477047704772,0.02820291735031758
0.7769388618037922,0.028172817281728157
0.7769276927692771,0.028169728575839312
0.7768076807680769,0.028136545410203176
0.7767760933218101,0.028127812781278128
0.7766876687668768,0.028103367380934854
0.7766132915958195,0.02808280828082807
0.7765676567656767,0.028070194228387822
0.7764504592013564,0.02803780378037804
0.7764476447644766,0.028037025952333844
0.7763276327632764,0.028003863489173424
0.7762875867922974,0.027992799279927982
0.7762076207620764,0.02797070597039239
0.7761246830102649,0.027947794779477925
0.7760876087608762,0.027937553329986604
0.7759675967596761,0.027904405705259733
0.7759617471256496,0.027902790279027895
0.7758475847584761,0.027871263832086768
0.7757987718192882,0.027857785778577837
0.7757275727572759,0.027838126839158706
0.775635765726709,0.027812781278127807
0.7756075607560757,0.027804994726247284
0.7754875487548758,0.02777186784376719
0.7754727253595641,0.02776777677767775
0.7753675367536755,0.027738746510141292
0.7753096475563779,0.02772277227722772
0.7752475247524754,0.027705630058390454
0.7751465388979975,0.027677767776777662
0.7751275127512753,0.027672518488279216
0.7750075007500752,0.02763941237328105
0.7749833937100228,0.027632763276327632
0.774887488748875,0.027606311594506758
0.7748202131541579,0.027587758775877574
0.7747674767476749,0.02757321569921926
0.7746570016739099,0.027542754275427545
0.7746474647464748,0.02754012468717902
0.7745274527452747,0.027507039365003177
0.7744937513253154,0.02749774977497749
0.7744074407440744,0.02747395915633357
0.7743304677601635,0.02745274527452743
0.7742874287428745,0.027440883832753588
0.7741674167416743,0.027407813400350638
0.7741671531391031,0.0274077407740774
0.7740474047404742,0.02737474889009332
0.7740037973507368,0.02736273627362734
0.773927392739274,0.02734168926674923
0.7738404105188911,0.02731773177317731
0.773807380738074,0.027308634530072734
0.7736873687368737,0.027275584931023944
0.773676990171968,0.027272727272727254
0.7735673567356738,0.027242541019695945
0.7735135309284933,0.027227722772277224
0.7734473447344736,0.027209501996851355
0.773350040571783,0.027182718271827166
0.7733273327332735,0.02717646786223029
0.7732073207320733,0.027143439122166938
0.7731865141551115,0.027137713771377137
0.7730873087308733,0.02711041582491973
0.773022951197759,0.02709270927092708
0.772967296729673,0.02707739741770218
0.7728593570572013,0.02704770477047705
0.772847284728473,0.02704438390025688
0.7727272727272729,0.02701137604490794
0.7726957242253955,0.02700270027002699
0.7726072607260728,0.026978373376845406
0.7725320572946202,0.026957695769576934
0.7724872487248726,0.026945375600341565
0.7723683591104531,0.026912691269126904
0.7723672367236725,0.02691238271514139
0.7722472247224725,0.02687939577034689
0.7722046195165901,0.026867686768676846
0.7721272127212723,0.026846413746526736
0.7720408483520589,0.026822682268226816
0.7720072007200721,0.026813436615782664
0.7718871887188721,0.02678046462894914
0.7718770434446888,0.02677767776777676
0.7717671767176719,0.026747498369539498
0.7717131991594226,0.02673267326732673
0.7716471647164718,0.026714537004978257
0.7715493234999843,0.02668766876687667
0.7715271527152718,0.02668158053499522
0.7714071407140716,0.0266486295001861
0.7713854112527856,0.026642664266426638
0.7712871287128714,0.026615683913519123
0.7712214622814623,0.026597659765976583
0.7711671167116712,0.026582743223189365
0.7710574818651864,0.026552655265526554
0.7710471047104712,0.02654980742892076
0.7709270927092711,0.026516877372252945
0.7708934619271146,0.026507650765076496
0.7708070807080709,0.02648395247327579
0.7707294080071954,0.026462646264626438
0.7706870687068709,0.02645103247210886
0.7705670567056708,0.026418117412089683
0.7705653221548954,0.02641764176417641
0.7704470447044706,0.026385208316158808
0.7704011945897968,0.02637263726372635
0.7703270327032705,0.0263523041197763
0.7702370354579597,0.02632763276327632
0.7702070207020704,0.02631940482265108
0.7700870087008702,0.02628651078279253
0.7700728413296637,0.026282628262826267
0.7699669966996703,0.02625362240287414
0.7699086083598563,0.026237623762376233
0.76984698469847,0.026220738923935637
0.7697443437519681,0.026192619261926176
0.7697269726972699,0.026187860345691885
0.7696069606960698,0.026154987352407615
0.769580040992393,0.026147614761476146
0.7694869486948697,0.026122119703315752
0.7694157023531814,0.026102610261026088
0.7693669366936695,0.026089256956637226
0.7692513320042932,0.026057605760576058
0.7692469246924694,0.026056399112064473
0.7691269126912693,0.026023547191853954
0.7690869202566507,0.026012601260126
0.7690069006900692,0.02599070028838214
0.7689224756824609,0.02596759675967597
0.7688868886888691,0.025957858288724094
0.768766876687669,0.025925021420660034
0.7687579971754185,0.025922592259225913
0.7686468646864688,0.02589219037203627
0.7685934782327637,0.025877587758775855
0.7685268526852687,0.025859364228916
0.7684289274572571,0.025832583258325825
0.7684068406840685,0.02582654299099412
0.7682868286828685,0.025793727238757388
0.7682643393669076,0.025787578757875764
0.7681668166816683,0.025760916963798872
0.7680997140279333,0.025742574257425738
0.7680468046804682,0.025728111595719895
0.7679350567839232,0.02569756975697568
0.7679267926792681,0.025695311134209226
0.767806780678068,0.02566251652457767
0.7677703587492406,0.025652565256525654
0.7676867686768678,0.025629727037949517
0.7676056267461407,0.025607560756075592
0.7675667566756679,0.02559694245955755
0.7674467446744676,0.025564162942520938
0.767440861330563,0.025562556255625563
0.7673267326732675,0.02553138934893856
0.7672760544240027,0.025517551755175505
0.7672067206720674,0.02549862066525153
0.7671112154882063,0.025472547254725475
0.7670867086708673,0.025465856891135653
0.7669666966696671,0.02543309855999835
0.7669463395255501,0.025427542754275417
0.766846684668467,0.025400345782596756
0.7667814254896248,0.02538253825382536
0.7667266726672669,0.025367597916418246
0.7666164793516996,0.02533753375337533
0.7666066606660668,0.025334854961126925
0.7664866486648665,0.025302117842946538
0.7664514924766461,0.025292529252925272
0.7663666366636666,0.025269385896265713
0.7662864710413194,0.025247524752475242
0.7662466246624664,0.02523665886210963
0.7661266126612662,0.025203936877713388
0.7661214161549624,0.025202520252025185
0.7660066006600662,0.02517122086208674
0.7659563192766203,0.025157515751575155
0.765886588658866,0.025138509760613117
0.7657911901710215,0.025112511251125097
0.7657665766576659,0.02510580357295316
0.7656465646564657,0.025073102845332897
0.7656260237619907,0.025067506750675067
0.7655265526552657,0.025040407688075885
0.7654608190150581,0.02502250225022501
0.7654065406540655,0.025007717446247652
0.765295581967472,0.024977497749774966
0.7652865286528654,0.02497503211950796
0.7651665166516654,0.024942352676000257
0.765130303666111,0.024932493249324922
0.7650465046504651,0.02490967839152787
0.7649649907782409,0.024887488748874878
0.7649264926492649,0.02487700902374106
0.764806480648065,0.02484434475593782
0.7647996438261911,0.024842484248424834
0.7646864686468648,0.02481168644032785
0.7646342549511935,0.02479747974797479
0.7645664566456647,0.02477903304299907
0.7644688336492316,0.024752475247524747
0.7644464446444645,0.02474638456359458
0.7643264326432645,0.024713741624245424
0.7643033741869727,0.024707470747074703
0.7642064206420643,0.024681104208865105
0.764137876697862,0.024662466246624645
0.7640864086408642,0.024648471712993204
0.7639723467077796,0.0246174617461746
0.7639663966396641,0.024615844136268297
0.763846384638464,0.0245832225529814
0.7638067743612985,0.024572457245724558
0.7637263726372638,0.024550606052110464
0.7636411679834386,0.024527452745274514
0.7636063606360638,0.024517994471960403
0.7634863486348636,0.02448538810702341
0.7634755263378208,0.024482448244824474
0.7633663366336635,0.02445278761263109
0.7633098434240628,0.024437443744374426
0.7632463246324634,0.024420192040507653
0.7631441278819528,0.024392439243924383
0.7631263126312633,0.024387601390290743
0.7630063006300631,0.02435501642627558
0.762978372726553,0.024347434743474342
0.762886288628863,0.024322436873633356
0.7628125804468352,0.024302430243024295
0.7627662766276629,0.024289862244435658
0.7626467554641344,0.02425742574257425
0.7626462646264628,0.02425729253831622
0.7625262526252627,0.024224729003098223
0.7624808864205477,0.024212421242124207
0.7624062406240626,0.024192170406352152
0.7623149844978968,0.02416741674167415
0.7622862286228624,0.024159616734215704
0.7621662166216623,0.0241270684607187
0.7621490454975938,0.024122412241224106
0.7620462046204624,0.024094525907851223
0.7619830664855967,0.024077407740774062
0.7619261926192621,0.024061988281108948
0.7618170546421636,0.02403240324032402
0.7618061806180619,0.024029455580112314
0.7616861686168618,0.023996928780787317
0.7616510011203599,0.023987398739873975
0.7615661566156617,0.02396440721083938
0.7614849119841586,0.02394239423942393
0.7614461446144616,0.023931890568147318
0.7613261326132614,0.02389937905705693
0.7613187880942889,0.023897389738973887
0.7612061206120614,0.023866873555304452
0.761152621515108,0.023852385238523843
0.7610861086108612,0.023834372982297753
0.7609864219753275,0.0238073807380738
0.7609660966096611,0.023801877337658185
0.760846084608461,0.023769387346444196
0.760820182925694,0.023762376237623756
0.7607260726072609,0.0237369028545047
0.7606539057384128,0.023717371737173712
0.7606060606060607,0.02370442329240295
0.7604875955148552,0.023672367236723668
0.7604860486048607,0.023671948659759606
0.7603660366036605,0.02363948021673548
0.7603212409197754,0.02362736273627361
0.7602460246024604,0.023607016748536137
0.7601548528435349,0.023582358235823567
0.7601260126012602,0.023574558211260595
0.7600060006000602,0.02354210510101892
0.7599884272076995,0.023537353735373523
0.75988598859886,0.023509657738068783
0.7598219611272737,0.02349234923492348
0.7597659765976599,0.0234772153074961
0.7596554618803373,0.023447344734473435
0.7596459645964598,0.023444777808905182
0.7595259525952597,0.02341234629306508
0.7594889200529236,0.02340234023402339
0.7594059405940595,0.02337991998052332
0.7593223425955222,0.023357335733573348
0.7592859285928595,0.023347498601407102
0.7591659165916593,0.023315082445629336
0.7591557293063189,0.023312331233123304
0.7590459045904592,0.0232826722624371
0.758989073486112,0.02326732673267326
0.758925892589259,0.023250267014102755
0.7588223843684536,0.023222322232223216
0.7588058805880591,0.023217866700219417
0.7586858685868589,0.023185472185379113
0.7586556542365201,0.023177317731773173
0.7585658565856587,0.023153083079129288
0.7584888865486398,0.023132313231323115
0.7584458445844586,0.02312069890874354
0.7583258325832585,0.023088319781543427
0.7583220845300962,0.02308730873087307
0.7582058205820583,0.02305594682865395
0.758155238118847,0.023042304230423027
0.7580858085808583,0.023023578813046775
0.7579883582785014,0.022997299729972984
0.7579657965796582,0.022991215734304828
0.7578457845784579,0.022958858294908544
0.7578214387609953,0.02295229522952294
0.7577257725772579,0.0229265064453432
0.757654479988737,0.022907290729072896
0.7576057605760578,0.022894159534037305
0.757487487710206,0.022862286228622852
0.7574857485748576,0.022861817560575613
0.7573657365736575,0.022829481837886592
0.7573204502977848,0.02281728172817281
0.7572457245724574,0.022797151105266488
0.7571533788781484,0.022772277227722765
0.7571257125712573,0.02276482531186898
0.757005700570057,0.02273250502297759
0.7569862688851102,0.02272727272727272
0.7568856885688571,0.02270019048027653
0.7568191181698739,0.022682268226822677
0.7567656765676569,0.022667880878166964
0.7566519338155995,0.022637263726372633
0.7566456645664568,0.02263557621622548
0.7565256525652568,0.022603277691400372
0.7564847052634035,0.022592259225922576
0.7564056405640566,0.022570984291791753
0.7563174414031988,0.022547254725472532
0.7562856285628564,0.022538695833713207
0.7561656165616563,0.02250641277101194
0.756150139835685,0.02250225022502249
0.7560456045604562,0.022474135585112354
0.7559827963142083,0.022457245724572444
0.7559255925592561,0.022441863342085124
0.7558154190201908,0.0224122412241224
0.7558055805580559,0.022409596041492112
0.7556855685568559,0.022377334790527274
0.7556479982241564,0.022367236723672357
0.7555655565556557,0.022345078773734126
0.7554805410573807,0.022322232223222313
0.7554455445544555,0.02231282770071073
0.7553255325532556,0.022280581940489954
0.7553130468074628,0.02227722772277227
0.7552055205520554,0.02224834216109867
0.7551455096117572,0.022232223222322225
0.7550855085508552,0.02221610732679887
0.7549779385092626,0.02218721872187218
0.7549654965496551,0.02218387743714851
0.7548454845484549,0.022151653536656105
0.7548103243562911,0.022142214221422134
0.7547254725472547,0.022119434952228047
0.7546426730122179,0.02209720972097208
0.7546054605460547,0.02208722131376329
0.7544854485448547,0.022055012932927203
0.7544749849628898,0.022052205220522036
0.7543654365436545,0.022022810609507577
0.7543072532202013,0.022007200720071993
0.7542454245424544,0.02199061323334869
0.7541394874357548,0.02196219621962195
0.7541254125412543,0.02195842080398825
0.7540054005400543,0.021926234331184975
0.7539716788036442,0.021917191719171905
0.7538853885388541,0.021894053228444794
0.7538038324067602,0.02187218721872186
0.753765376537654,0.021861877073793997
0.7536453645364538,0.02182970614984753
0.7536359494319178,0.021827182718271818
0.7535253525352537,0.021797541331630903
0.7534680222646903,0.021782178217821774
0.7534053405340535,0.021765381462773854
0.7533000609200045,0.02173717371737173
0.7532853285328535,0.021733226542815995
0.7531653165316533,0.021701077575517286
0.7531320566774302,0.021692169216921686
0.7530453045304532,0.021668934003540308
0.7529640143474118,0.021647164716471642
0.7529252925292531,0.021636795381716287
0.752805280528053,0.02160466199276728
0.752795935311782,0.021602160216021585
0.7526852685268528,0.02157253472872665
0.7526278118376548,0.02155715571557154
0.7525652565256528,0.021540412416099185
0.7524596540496128,0.021512151215121497
0.7524452445244526,0.02150829505440289
0.7523252325232525,0.021476183671026168
0.7522914530560503,0.021467146714671453
0.7522052205220522,0.021444077678633496
0.7521232139077207,0.02142214221422141
0.7520852085208523,0.021411976638411115
0.7519651965196522,0.021379880863155353
0.7519549376668337,0.021377137713771366
0.751845184518452,0.021347791202025703
0.7517866169985643,0.021332133213321322
0.7517251725172519,0.02131570649429853
0.751618261879171,0.02128712871287128
0.7516051605160518,0.021283626739481195
0.7514851485148516,0.02125155301902656
0.7514498629848826,0.021242124212421234
0.7513651365136516,0.021219484654797085
0.7512814261281788,0.02119711971197119
0.7512451245124514,0.021187421244693527
0.7511251125112512,0.021155363162418738
0.7511129515283058,0.021152115211521147
0.7510051005100512,0.021123311152682837
0.7509444327737591,0.021107110711071103
0.750885088508851,0.02109126409827237
0.7507758794301412,0.021062106210621045
0.7507650765076509,0.021059221998693842
0.7506450645064507,0.021027186020760813
0.7506072814760488,0.021017101710171
0.7505250525052507,0.02099515533301878
0.7504386460160093,0.020972097209720958
0.7504050405040505,0.020963129601294123
0.7502850285028504,0.02093110929188213
0.7502699718940795,0.020927092709270914
0.7501650165016505,0.020899094981758203
0.7501012541562111,0.02088208820882087
0.7500450045004502,0.020867085628832275
0.7499325016905455,0.020837083708370827
0.74992499249925,0.020835081232596128
0.74980498049805,0.02080308307736191
0.7497637035082593,0.020792079207920783
0.7496849684968498,0.020771090114171005
0.7495948685449639,0.02074707470747074
0.7495649564956497,0.02073910210883143
0.7494449444944495,0.020707119652739196
0.7494259937285582,0.020702070207020695
0.7493249324932494,0.020675143090196843
0.7492570761053302,0.02065706570657065
0.7492049204920493,0.020643171486660773
0.749088123614803,0.020612061206120608
0.7490849084908492,0.020611204841617714
0.748964896489649,0.02057924458983833
0.7489191240265312,0.02056705670567055
0.748844884488449,0.020547289399001138
0.748750088655074,0.020522052205220506
0.7487248724872488,0.020515339167793193
0.7486048604860488,0.020483394646056485
0.7485810119623485,0.020477047704770462
0.7484848484848488,0.02045145587879777
0.7484118935467303,0.02043204320432042
0.7483648364836485,0.020419522072297087
0.7482448244824484,0.020387593291844044
0.7482427395654355,0.020387038703870375
0.7481248124812483,0.020355670959032818
0.7480735379420422,0.02034203420342033
0.7480048004800481,0.02032375358809405
0.7479043012524865,0.020297029702970287
0.747884788478848,0.020291841178497978
0.747764776477648,0.020259934672726573
0.747735021492115,0.020252025202520244
0.7476447644764479,0.020228033748191238
0.7475657013720446,0.0202070207020702
0.7475247524752476,0.020196137786101697
0.7474047404740475,0.020164247052920362
0.7473963438469615,0.020162016201620156
0.7472847284728474,0.020132362585619713
0.7472269401318432,0.020117011701170112
0.7471647164716473,0.020100483081855476
0.7470575012091888,0.020072007200720055
0.7470447044704472,0.020068608541085307
0.7469246924692472,0.020036740133449814
0.7468880171803401,0.02002700270027001
0.7468046804680469,0.020004877098810263
0.7467184944386673,0.019981998199819967
0.7466846684668469,0.01997301902824221
0.7465646564656467,0.01994116642478312
0.7465489321648404,0.019936993699369923
0.7464446444644466,0.019909319870057562
0.7463793254387024,0.01989198919891988
0.7463246324632464,0.019877478280470942
0.7462096833628591,0.019846984698469836
0.7462046204620464,0.0198456416554709
0.7460846084608463,0.019813811428716497
0.7460399938550804,0.019801980198019792
0.7459645964596461,0.019781986330869018
0.7458702675695393,0.019756975697569748
0.745844584458446,0.01975016619866437
0.7457245724572459,0.019718351807934485
0.7457004993324199,0.019711971197119704
0.7456045604560457,0.019686543212579274
0.7455306886708235,0.01966696669666966
0.7454845484548456,0.019654739583901733
0.7453645364536454,0.019622941040898678
0.745360841514184,0.019621962196219617
0.7452445244524454,0.019591148958764744
0.745190946309779,0.019576957695769573
0.7451245124512452,0.019559361844336612
0.7450210155529601,0.019531953195319515
0.7450045004500452,0.01952757969705549
0.744884488448845,0.01949580360262483
0.7448510401283182,0.01948694869486947
0.7447644764476449,0.0194640330131554
0.7446810246016581,0.019441944194419428
0.7446444644464448,0.019432267391844532
0.7445244524452447,0.019400507177389895
0.7445109697671971,0.019396939693969384
0.7444044404440445,0.019368753123568002
0.7443408693030122,0.01935193519351934
0.7442844284428445,0.019337004038908638
0.7441707331423146,0.019306930693069296
0.7441644164416443,0.019305259922833412
0.7440444044404442,0.019273522208822672
0.7440005492961991,0.019261926192619253
0.743924392439244,0.01924178967147804
0.7438303279696733,0.01921692169216921
0.743804380438044,0.019210062103706148
0.7436843684368438,0.01917834030219311
0.7436600642192401,0.019171917191719165
0.7435643564356437,0.019146624322809065
0.7434897575582655,0.01912691269126912
0.7434443444344436,0.01911491331398074
0.7433243324332435,0.019083207436978198
0.7433194137089967,0.019081908190819077
0.7432043204320433,0.01905150802619506
0.7431490215445414,0.01903690369036902
0.7430843084308433,0.01901981358692501
0.7429785934780877,0.018991899189918976
0.7429642964296431,0.018988124118589893
0.7428442844284429,0.018956440814944405
0.7428081195637679,0.018946894689468932
0.7427242724272428,0.018924762955846098
0.7426376057637123,0.01890189018901889
0.7426042604260428,0.018893090068627834
0.7424842484248426,0.01886142272240516
0.7424670512500501,0.01885688568856884
0.7423642364236425,0.018829761454066375
0.7422964515464128,0.0188118811881188
0.7422442244224424,0.01879810515854597
0.7421258157947173,0.018766876687668757
0.7421242124212423,0.018766453835244112
0.7420042004200421,0.018734809114945686
0.74195513045869,0.018721872187218713
0.7418841884188421,0.0187031694216879
0.7417844085719875,0.01867686768676867
0.7417641764176419,0.018671534701570527
0.7416441644164418,0.018639905971867314
0.7416136421318734,0.018631863186318626
0.7415241524152417,0.018608282891417423
0.7414428339392196,0.018586858685868582
0.7414041404140416,0.018576664785025506
0.7412841284128414,0.01854505205824192
0.7412719861960984,0.018541854185418538
0.7411641164116413,0.01851344560113268
0.7411010915261643,0.01849684968496848
0.7410441044104412,0.018481844118976125
0.7409301605998785,0.018451845184518437
0.7409240924092411,0.018450247611168206
0.7408040804080409,0.018418657584250833
0.7407591809613387,0.018406840684068393
0.7406840684068409,0.018387072736838622
0.7405881633244875,0.01836183618361835
0.7405640564056407,0.018355492864658058
0.7404440444044406,0.018323918874222005
0.740417101872078,0.018316831683168305
0.7403240324032405,0.018292350672038278
0.7402459973523672,0.01827182718271826
0.7402040204020404,0.018260787445958826
0.7400840084008402,0.01822922950451502
0.7400748538845441,0.018226822682268218
0.7399639963996401,0.01819767795803227
0.7399036623092332,0.018181818181818174
0.73984398439844,0.01816613138850967
0.7397324342676086,0.01813681368136813
0.7397239723972397,0.018134589795330884
0.7396039603960398,0.018103054628299697
0.7395611578196112,0.018091809180918086
0.7394839483948397,0.01807152472578024
0.7393898424872329,0.018046804680468043
0.7393639363936395,0.018039999800449347
0.7392439243924394,0.018008480716347103
0.7392184835068291,0.018001800180017985
0.7391239123912394,0.017976967491254894
0.7390470807100001,0.01795679567956794
0.7390039003900392,0.01794545924418342
0.7388838883888391,0.017913956255708064
0.7388756389929846,0.017911791179117897
0.738763876387639,0.017882459718447947
0.7387041485575945,0.017866786678667854
0.7386438643864388,0.017850968160030237
0.7385326214442177,0.01782178217821781
0.7385238523852387,0.017819481579820926
0.7384038403840385,0.017788001440894458
0.7383610456504963,0.017776777677767766
0.7382838283828385,0.017756526581509995
0.738189430661504,0.017731773177317722
0.7381638163816383,0.017725056701141637
0.7380438043804383,0.01769359269215682
0.738017771607967,0.01768676867686768
0.7379237923792381,0.017662134542166273
0.7378460685682546,0.017641764176417635
0.737803780378038,0.017630681371986524
0.7376837683768378,0.01759923350581792
0.7376743260480478,0.01759675967596759
0.7375637563756376,0.01756779207556472
0.7375025347820955,0.017551755175517547
0.7374437443744376,0.017536355625903468
0.7373307066247728,0.01750675067506749
0.7373237323732375,0.017504924156183908
0.7372037203720373,0.017473499215292662
0.7371588289194142,0.017461746174617446
0.7370837083708373,0.017442079496464723
0.7369869122968653,0.017416741674167402
0.7369636963696371,0.01741066475835212
0.736843684368437,0.017379255994961408
0.736814950595388,0.017371737173717358
0.7367236723672369,0.017347853017261654
0.7366429453311186,0.017326732673267314
0.7366036603660367,0.017316455021031026
0.7364836483648366,0.017285062448198777
0.7364708994239628,0.01728172817281727
0.7363636363636366,0.017253676221908334
0.7362988053410048,0.017236723672367227
0.7362436243624364,0.017222294977828876
0.7361266741515478,0.017191719171917183
0.7361236123612362,0.017190918715292925
0.7360036003600362,0.017159549144038923
0.7359544919388197,0.01714671467146714
0.735883588358836,0.017128184662358863
0.7357822716897691,0.017101710171017095
0.7357635763576359,0.0170968251629498
0.7356435643564356,0.017065471817313407
0.7356100047355825,0.01705670567056705
0.7355235523552357,0.01703412410825947
0.735437695248994,0.017011701170117008
0.7354035403540355,0.017002781382194854
0.7352835283528354,0.016971444275403456
0.7352653433411057,0.01696669666966695
0.7351635163516352,0.016940113349186273
0.7350929444385942,0.016921692169216906
0.7350435043504352,0.016908787406666518
0.734923492349235,0.016877466552008075
0.734920507363931,0.016876687668766863
0.734803480348035,0.01684615241882169
0.7347480188666842,0.01683168316831682
0.7346834683468348,0.016814843270023062
0.7345754929819821,0.016786678667866775
0.7345634563456347,0.016783539104929357
0.7344434443444345,0.01675224135085729
0.7344029181401406,0.01674167416741673
0.7343234323432345,0.016720949005945174
0.7342303024172299,0.016696669666966688
0.7342034203420343,0.016689661645414987
0.7340834083408342,0.016658380179014914
0.7340576418645602,0.016651665166516644
0.7339633963396341,0.016627104648129068
0.7338849361236308,0.0166066606660666
0.733843384338434,0.016595834102289448
0.7337233723372338,0.016564568937026132
0.7337121896443147,0.016561656165616556
0.7336033603360338,0.016533310230289575
0.7335393937050962,0.016516651665166512
0.7334833483348336,0.01650205650925186
0.7333665601592181,0.016471647164716455
0.7333633363336335,0.016470807773213626
0.7332433243324333,0.016439565786161372
0.7331936747642793,0.01642664266426641
0.7331233123312333,0.016408328900019954
0.7330207507746482,0.016381638163816367
0.7330033003300331,0.016377096999516578
0.732883288328833,0.016345871349494775
0.7328477789025857,0.016336633663366323
0.7327632763276329,0.016314651308323998
0.7326747642879144,0.01629162916291628
0.7326432643264328,0.01628343625341108
0.7325232523252326,0.016252226954058875
0.732501705720144,0.016246624662466236
0.7324032403240326,0.01622102376791272
0.7323286002986702,0.016201620162016192
0.7322832283228324,0.016189825568636285
0.7321632163216323,0.016158632633639963
0.7321554548158073,0.016156615661566148
0.7320432043204322,0.016127446312549813
0.7319822584053584,0.016111611161116104
0.7319231923192321,0.01609626497893282
0.7318090241019919,0.01606660666066606
0.7318031803180319,0.01606508863206655
0.7316831683168319,0.016033918976021383
0.7316357382051035,0.016021602160216017
0.7315631563156317,0.016002754518063652
0.7314624126647007,0.01597659765976596
0.7314431443144316,0.015971595047441303
0.7313231323132314,0.01594044179212147
0.7312890392937739,0.015931593159315915
0.7312031203120314,0.01590929421980625
0.731115622333093,0.01588658865886587
0.7310831083108312,0.015878151635401093
0.7309630963096311,0.01584701479466581
0.730942161265932,0.015841584158415828
0.730843084308431,0.0158158841179571
0.7307686527013068,0.015796579657965784
0.7307230723072309,0.015784758429715634
0.7306030603060307,0.015753638017483775
0.7305951037148667,0.01575157515751574
0.7304830483048306,0.01572252424632128
0.7304215033621733,0.015706570657065697
0.7303630363036305,0.01569141546417693
0.7302478648272129,0.015661566156615653
0.7302430243024304,0.015660311670306827
0.7301230123012302,0.015629214638722515
0.7300741739072485,0.015616561656165609
0.7300030003000302,0.015598122772583427
0.7299004433335055,0.015571557155715565
0.72988298829883,0.01556703589524953
0.7297629762976299,0.015535955329000928
0.7297266639267729,0.015526552655265521
0.7296429642964298,0.015504880388752501
0.7295528411290642,0.015481548154815478
0.7295229522952298,0.015473810437835037
0.7294029402940295,0.015442746351004375
0.7293789730096965,0.01543654365436542
0.7292829282928295,0.015411688346520977
0.7292050578023941,0.015391539153915376
0.7291629162916293,0.0153806353318687
0.7290429042904293,0.015349587738592898
0.7290311007436936,0.015346534653465332
0.728922892289229,0.01531854667972294
0.7288570929406908,0.015301530153015289
0.728802880288029,0.015287510611175762
0.728683046662944,0.015256525652565245
0.7286828682868288,0.015256479532201422
0.7285628562856287,0.015225455422217893
0.7285089461298339,0.015211521152115201
0.7284428442844286,0.01519443630959346
0.7283348070030001,0.015166516651665157
0.7283228322832285,0.015163422187015017
0.7282028202820283,0.015132414607874671
0.7281606169544128,0.015121512151215112
0.7280828082808283,0.015101412460963911
0.7279863847913162,0.01507650765076507
0.7279627962796281,0.015070415304566327
0.7278427842784281,0.015039424270572085
0.7278121049976829,0.015031503150315026
0.7277227722772278,0.015008439099149604
0.7276377796107046,0.014986498649864982
0.7276027602760278,0.01497745891869056
0.7274827482748276,0.014946484444203507
0.7274634098415795,0.014941494149414924
0.7273627362736275,0.014915516258021927
0.7272889910426241,0.01489648964896488
0.7272427242724274,0.014884553063242139
0.7271227122712272,0.014853595162668575
0.7271145310667385,0.014851485148514839
0.7270027002700271,0.014822643971456705
0.7269400186672624,0.014806480648064793
0.7268826882688271,0.014791697772074765
0.7267654674298222,0.01476147614761475
0.7267626762676269,0.01476075656374347
0.7266426642664268,0.014729822273351586
0.726590862063425,0.014716471647164706
0.7265226522652267,0.014698893079064456
0.7264162169687151,0.014671467146714662
0.7264026402640266,0.0146679688762355
0.7262826282628264,0.014637051197603359
0.7262415208086321,0.014626462646264618
0.7261626162616263,0.014606139018087032
0.7260667816669976,0.014581458145814574
0.7260426042604262,0.014575231830424354
0.7259225922592261,0.014544330778125987
0.7258919944790435,0.01453645364536453
0.7258025802580259,0.01451343562303015
0.7257171611003741,0.014491449144914487
0.7256825682568259,0.014482545460176898
0.7255625562556258,0.014451661048841415
0.7255422826494683,0.014446444644464443
0.7254425442544257,0.014420782927798196
0.7253673548431903,0.014401440144014385
0.7253225322532255,0.014389909799372935
0.7252025202520253,0.014359042043671999
0.7251923848934215,0.014356435643564341
0.7250825082508252,0.014328180966297597
0.7250173624684698,0.014311431143114298
0.724962496249625,0.014297324881892542
0.724842484248425,0.01426647379656579
0.7248423007830022,0.014266426642664254
0.724722472247225,0.014235629772440726
0.7246671835478788,0.01422142214221421
0.7246024602460247,0.014204790741631501
0.7244920270380661,0.014176417641764166
0.7244824482448247,0.014173956703336332
0.7243624362436245,0.014143129380151798
0.7243168176517164,0.014131413141314123
0.7242424242424244,0.014112307412496802
0.7241415660709162,0.014086408640864079
0.7241224122412242,0.01408149043767614
0.724002400240024,0.014050679823365941
0.7239662643489486,0.014041404140414035
0.723882388238824,0.014019874928387048
0.7237909175045246,0.013996399639963991
0.7237623762376239,0.013989075026562423
0.7236423642364237,0.013958281136015176
0.7236155232071799,0.013951395139513947
0.7235223522352237,0.013927493323222268
0.723440080906006,0.01390639063906389
0.7234023402340235,0.013896710503890401
0.7232823282328233,0.01386593335204533
0.7232645937926422,0.013861386138613846
0.7231623162316233,0.013835162630924602
0.7230890558411239,0.013816381638163802
0.7230423042304233,0.013804396903555772
0.7229222922292231,0.013773636505405456
0.7229134756702087,0.013771377137713757
0.722802280228023,0.013742882885422927
0.7227378418742596,0.013726372637263715
0.7226822682268228,0.013712134259465165
0.7225622562256226,0.013681390630056741
0.7225621684033597,0.01368136813681367
0.7224422442244226,0.013650654120644631
0.7223864385684495,0.013636363636363627
0.7223222322232224,0.013619922605524934
0.7222106690151608,0.013591359135913583
0.7222022202220223,0.013589196083859799
0.7220822082208223,0.013558476370535845
0.7220348454852996,0.01354635463546354
0.7219621962196221,0.013527761975658116
0.7218589796280805,0.013501350135013496
0.721842184218422,0.013497052574480578
0.7217221722172219,0.013466349669034037
0.7216830621850961,0.013456345634563452
0.7216021602160217,0.01343565240377617
0.7215070998282423,0.013411341134113394
0.7214821482148215,0.01340496013245622
0.7213621362136217,0.013374274050089351
0.7213310882266941,0.01336633663366335
0.7212421242124214,0.01334359392380833
0.7211550291740403,0.013321332133213307
0.7211221122112212,0.01331291879168499
0.7210021002100211,0.013282249547654449
0.7209789231675753,0.013276327632763265
0.7208820882088212,0.013251586569683869
0.7208027672224495,0.013231323132313219
0.7207620762076209,0.013220928586076285
0.7206420642064209,0.01319027619568089
0.7206265665638452,0.013186318631863175
0.7205220522052207,0.013159630375327159
0.7204503135290813,0.013141314131413132
0.7204020402040205,0.013128989549537066
0.7202820282028204,0.013098354028127288
0.7202740179701919,0.013096309630963088
0.7201620162016203,0.013067725374679942
0.7200976676481281,0.013051305130513044
0.7200420042004202,0.013037101715978595
0.7199219921992202,0.013006483078953435
0.7199212769399135,0.013006300630063
0.71980198019802,0.012975871601672562
0.7197448291324151,0.012961296129612956
0.7196819681968198,0.012945265119306361
0.7195683410846425,0.012916291629162913
0.7195619561956197,0.012914663630980634
0.7194419441944195,0.012884069090251355
0.7193917975333026,0.012871287128712855
0.7193219321932195,0.012853479793444037
0.7192152117302305,0.012826282628262811
0.7192019201920193,0.012822895490829572
0.7190819081908192,0.012792317874350697
0.7190385724007982,0.012781278127812767
0.7189618961896191,0.012761745772301828
0.7188618886431131,0.012736273627362724
0.718841884188419,0.012731178664585983
0.7187218721872188,0.012700617987909196
0.7186851532834662,0.01269126912691268
0.7186018601860188,0.012670063089802572
0.7185083713713415,0.012646264626462636
0.7184818481848186,0.012639513186146674
0.7183618361836185,0.012608969464875561
0.7183315397284518,0.012601260126012592
0.7182418241824182,0.012578431779856772
0.7181546594615764,0.012556255625562548
0.7181218121812183,0.012547899089403423
0.7180018001800181,0.012517372339191958
0.7179777312814712,0.012511251125112505
0.717881788178818,0.012486851876387546
0.7178007524590444,0.012466246624662461
0.7177617761776179,0.012456336408245814
0.7176417641764178,0.012425826644792885
0.7176237274868518,0.012421242124212415
0.7175217521752176,0.012395323413309622
0.717446649907524,0.01237623762376236
0.7174017401740176,0.012364825176575486
0.7172817281728174,0.012334332415629472
0.7172695278874271,0.012331233123312316
0.7171617161716173,0.012303846424542327
0.7170923513493945,0.012286228622862272
0.7170417041704173,0.012273365428278164
0.7169216921692171,0.012242889685641313
0.716915132024632,0.012241224122412228
0.7168016801680169,0.012212420944001124
0.7167378563255759,0.012196219621962184
0.7166816681668168,0.012181957197243194
0.7165616561656166,0.012151498488764869
0.7165605394384672,0.01215121512151214
0.7164416441644166,0.012121047005602233
0.7163831643755318,0.012106210621062097
0.7163216321632164,0.012090600517367692
0.7162057483953007,0.012061206120612053
0.7162016201620164,0.012060159023141314
0.7160816081608163,0.012029724643259524
0.7160282750373067,0.01201620162016201
0.7159615961596161,0.01199929542253399
0.7158507594169093,0.011971197119711965
0.715841584158416,0.011968871195846772
0.7157215721572159,0.011938453890874588
0.7156731878475042,0.011926192619261922
0.7156015601560157,0.011908041946626612
0.7154955723828937,0.011881188118811864
0.7154815481548156,0.011877634996425806
0.7153615361536155,0.011847234782362288
0.715317902341231,0.01183618361836182
0.7152415241524154,0.011816840123529541
0.7151401868278389,0.011791179117911776
0.7151215121512152,0.01178645045874305
0.7150015001500152,0.011756067351625916
0.7149624180521629,0.011746174617461731
0.714881488148815,0.01172568998711823
0.7147846022849257,0.011701170117011689
0.7147614761476149,0.011695317616644435
0.7146414641464148,0.011664951632566943
0.7146067345125002,0.011656165616561645
0.7145214521452147,0.01163459157127249
0.7144288182858122,0.011611161116111601
0.7144014401440145,0.011604236503986084
0.7142814281428143,0.01157388765907624
0.7142508512530005,0.011566156615661558
0.7141614161416143,0.011543544909858133
0.7140728343607476,0.011521152115211514
0.7140414041404142,0.011513207154605385
0.713921392139214,0.011482875465050496
0.7138947678029124,0.01147614761476147
0.713801380138014,0.011452550036744023
0.7137166500384544,0.011431143114311426
0.7136813681368138,0.01142222960234814
0.7135613561356138,0.011391915084375726
0.7135384836900244,0.011386138613861382
0.7134413441344136,0.011361606985790994
0.7133602648462107,0.011341134113411325
0.7133213321332135,0.011331303881044103
0.7132013201320133,0.011301006550931587
0.7131819984406564,0.011296129612961281
0.7130813081308133,0.011270715790848434
0.7130036783097942,0.011251125112511237
0.7129612961296131,0.011240430024528097
0.712841284128413,0.01121014989860168
0.7128253115795941,0.011206120612061192
0.7127212721272129,0.011179876485775696
0.7126468899534952,0.01116111611161115
0.7126012601260128,0.011149608066617215
0.7124812481248126,0.01111934516124121
0.7124684226302219,0.011116111611161106
0.7123612361236125,0.011089089104407555
0.7122898993001217,0.011071107110711062
0.7122412241224124,0.011058838041129747
0.7121212121212123,0.011028592372723243
0.7121113311143367,0.011026102610261018
0.712001200120012,0.01099835368058268
0.7119327058709737,0.010981098109810974
0.7118811881188121,0.010968119981877035
0.7117611761176119,0.010937891566898528
0.7117540365522899,0.01093609360936093
0.7116411641164118,0.010907670248130195
0.7115753091858641,0.010891089108910887
0.7115211521152116,0.010877453922656594
0.7114011401140116,0.010847242777618192
0.711396538462901,0.01084608460846083
0.7112811281128114,0.010817038840870773
0.7112177087630789,0.010801080108010785
0.7111611161116113,0.010786839897266351
0.7110411041104112,0.010756646038720952
0.7110388363634962,0.010756075607560742
0.7109210921092111,0.010726459492615867
0.7108599041194089,0.010711071107110698
0.7108010801080109,0.010696277939492717
0.710681068106811,0.010666101384037298
0.7106809297698876,0.010666066606660654
0.7105610561056107,0.010635932237174866
0.7105018947701214,0.01062106210621061
0.7104410441044106,0.010605768083108653
0.7103228176326478,0.010576057605760567
0.7103210321032105,0.010575608920853817
0.7102010201020104,0.010545457108337562
0.7101436802289722,0.010531053105310523
0.7100810081008102,0.01051531036188702
0.7099645000478078,0.010486048604860479
0.70996099609961,0.010485168607049103
0.70984098409841,0.010455034139889697
0.7097852600081869,0.010441044104410435
0.7097209720972099,0.010424904809583448
0.7096059765706444,0.010396039603960391
0.7096009600960097,0.01039478047067652
0.7094809480948097,0.01036466336560807
0.7094266336184691,0.010351035103510348
0.7093609360936095,0.010334551459945359
0.7092472467113091,0.01030603060306029
0.7092409240924094,0.010304444545457411
0.7091209120912094,0.010274344819261727
0.7090678005689623,0.010261026102610246
0.7090009000900092,0.010244250346713352
0.7088883099784228,0.010216021602160202
0.708880888088809,0.010214160865100835
0.7087608760876088,0.010184078534602826
0.708708760367299,0.010171017101710159
0.7086408640864088,0.010154001503613987
0.7085291658790629,0.010126012601260115
0.7085208520852087,0.010123929463305504
0.7084008400840085,0.010093864545374946
0.7083495125195629,0.010081008100810071
0.7082808280828085,0.010063804964361153
0.7081698139187564,0.010036003600360027
0.7081608160816083,0.010033750373760005
0.7080408040804081,0.010003702885310677
0.7079900565302784,0.009990999099909983
0.7079207920792081,0.009973660762661261
0.7078102536014769,0.00994599459945994
0.707800780078008,0.009943623630141405
0.7076807680768078,0.009913593588129503
0.7076303919024294,0.009900990099009896
0.7075607560756078,0.009883568932202613
0.7074504844296523,0.009855985598559852
0.7074407440744076,0.009853549266112623
0.7073207320732074,0.009823536687536006
0.7072705181374347,0.009810981098109794
0.7072007200720073,0.009793529506666539
0.7070905059041503,0.00976597659765975
0.7070807080708073,0.00976352731532311
0.7069606960696071,0.009733532217230946
0.706910434735131,0.009720972097209707
0.7068406840684069,0.009703542519720356
0.7067303175242642,0.009675967596759663
0.7067206720672069,0.009673557811411574
0.7066006600660067,0.009643580210888705
0.70655014119383,0.00963096309630962
0.7064806480648066,0.009613608005015685
0.7063699187877202,0.009585958595859576
0.7063606360636066,0.009583640788002099
0.7062406240624064,0.009553680702180135
0.7061896370102312,0.009540954095409532
0.7061206120612062,0.009523725996188889
0.7060093091906812,0.009495949594959488
0.7060006000600061,0.009493776278702336
0.7058805880588059,0.009463833724758636
0.7058289216794765,0.009450945094509444
0.7057605760576059,0.009433896526862964
0.7056484882277063,0.0094059405940594
0.7056405640564057,0.00940396431711103
0.7055205520552057,0.009374039312260093
0.705467994695111,0.009360936093609357
0.7054005400540055,0.009344119630652247
0.7052874553917965,0.009315931593159299
0.7052805280528054,0.009314204936804519
0.7051605160516055,0.009284297498307944
0.7051068555491058,0.009270927092709255
0.7050405040504052,0.009254395341147666
0.7049262101743413,0.009225922592259211
0.704920492049205,0.009224498171350046
0.7048004800480049,0.009194608316511237
0.7047455037318271,0.009180918091809168
0.7046804680468048,0.009164723691926797
0.7045647520651428,0.009135913591359124
0.7045604560456047,0.009134844054296492
0.7044404440444045,0.009104971800458724
0.7043839387320545,0.00909090909090908
0.7043204320432045,0.009075104716552752
0.7042030805524072,0.009045904590459036
0.7042004200420043,0.009045242619175371
0.7040804080408042,0.009015387983727342
0.7040221600369501,0.009000900090008992
0.7039603960396041,0.008985538448569846
0.7038411951227173,0.008955895589558949
0.703840384038404,0.008955693899506153
0.7037203720372038,0.008925856899873843
0.7036601671320695,0.008910891089108905
0.7036003600360038,0.008896024921510112
0.7034803480348036,0.008866197982249592
0.7034790948544828,0.008865886588658861
0.7033603360336035,0.008836378582438647
0.703297959501378,0.008820882088208817
0.7032403240324033,0.008806564168878026
0.7031203120312033,0.008776754891492726
0.7031167793030078,0.00877587758775876
0.7030003000300031,0.008746953064945221
0.7029355366271854,0.008730873087308716
0.702880288028803,0.008717156224172355
0.7027602760276029,0.008687364626210656
0.7027542482124708,0.008685868586858672
0.7026402640264027,0.008657580380897603
0.702572897990209,0.008640864086408628
0.7025202520252026,0.008627801120862241
0.7024002400240027,0.008598027219927149
0.7023915010624964,0.008595859585958585
0.7022802280228024,0.008568260563779921
0.7022100430695137,0.00855085508550854
0.7021602160216023,0.008538498892408548
0.7020402040204021,0.00850874270613353
0.7020285373311298,0.008505850585058497
0.701920192019202,0.0084789936470636
0.7018469713425375,0.008460846084608453
0.7018001800180019,0.008449249572244574
0.7016801680168018,0.008419511118308076
0.7016653564947535,0.00841584158415841
0.7015601560156017,0.008389779664190994
0.7014836822850892,0.008370837083708366
0.7014401440144016,0.00836005319378813
0.7013201320132014,0.008330332489908453
0.7013019580281082,0.008325832583258322
0.7012001200120014,0.008300618648590871
0.7011201753713177,0.008280828082808264
0.7010801080108012,0.008270909790435274
0.7009600960096012,0.008241206854373082
0.7009383414042865,0.00823582358235822
0.700840084008401,0.008211510633668411
0.7007564500737318,0.008190819081908177
0.7007200720072009,0.00818181939556132
0.7006000600060007,0.008152134245116736
0.7005745060947313,0.008145814581458133
0.7004800480048006,0.008122455652809423
0.7003925058631753,0.008100810081008089
0.7003600360036005,0.008092782042522796
0.7002400240024004,0.0080631146955333
0.700210451569226,0.008055805580558045
0.7001200120012002,0.008033453739381451
0.7000283422088336,0.008010801080108002
0.7000000000000002,0.008003797764652291
0.6998799879988,0.007974148238999444
0.6998461772958843,0.007965796579657958
0.6997599759975999,0.00794450492672121
0.6996639585782353,0.007920792079207914
0.6996399639963998,0.007914866595259208
0.6995199519951998,0.007885234908862285
0.6994816827411594,0.00787578757875787
0.6993999399939995,0.007855609248152847
0.6992993544372172,0.007830783078307826
0.6992799279927994,0.007825988567636008
0.6991599159915993,0.0077963747384524554
0.6991169673698128,0.007785778577857769
0.6990399039903992,0.007766766736975182
0.6989345292499578,0.007740774077407725
0.698919891989199,0.00773716371504618
0.698799879987999,0.007707567761075729
0.6987520306449408,0.00769576957695768
0.6986798679867988,0.007677977426458103
0.6985694824789359,0.007650765076507637
0.6985598559855987,0.0076483920707356235
0.6984398439843986,0.0076188140100149765
0.698386872027941,0.007605760576057594
0.6983198319831985,0.007589241349855674
0.6982042135849598,0.00756075607560755
0.6981998199819983,0.007559673667920203
0.6980798079807983,0.0075301135185270466
0.6980214909785332,0.007515751575157506
0.6979597959795981,0.007500558540390934
0.6978397839783979,0.007471008586421074
0.6978387216746338,0.007470747074707462
0.6977197719771978,0.007441466319844692
0.6976558869547271,0.0074257425742574185
0.6975997599759978,0.007411929031270071
0.6974797479747976,0.00738239701598376
0.6974730050223196,0.007380738073807375
0.6973597359735975,0.007352872447179991
0.697290059412828,0.007335733573357331
0.6972397239723973,0.007323352855668408
0.6971197119711973,0.007293838797260823
0.6971070645395689,0.007290729072907287
0.6969996999699971,0.007264331933713989
0.6969240078074443,0.0072457245724572295
0.6968796879687971,0.0072348300467372124
0.6967596759675969,0.0072053339634420835
0.6967408996798816,0.007200720072007186
0.6966396639663968,0.007175844812608214
0.6965577315914535,0.007155715571557142
0.6965196519651966,0.007146360637604881
0.6963996399639966,0.00711688254768996
0.6963745098950515,0.007110711071107098
0.6962796279627965,0.007087411116991046
0.6961912302160339,0.007065706570657054
0.6961596159615963,0.00705794466136774
0.6960396039603962,0.007028484583143678
0.6960078946351308,0.007020702070207011
0.6959195919591961,0.006999030879969456
0.6958245031306062,0.006975697569756967
0.6957995799579959,0.006969582151104371
0.695679567956796,0.006940140102913632
0.6956410533484482,0.006930693069306923
0.6955595559555957,0.006910704134622838
0.695457549782899,0.006885688568856879
0.6954395439543956,0.0068812731398547305
0.6953195319531955,0.006851849140083098
0.6952739854816044,0.006840684068406835
0.6951995199519954,0.00682243091399851
0.6950903696188728,0.006795679567956792
0.6950795079507952,0.0067930176606402805
0.694959495949595,0.006763611727708201
0.6949066904794443,0.006750675067506734
0.694839483948395,0.006734211251124757
0.694722962082751,0.00670567056705669
0.6947194719471949,0.0067048157464516004
0.6945994599459947,0.006675427898814048
0.694539167785085,0.006660666066606646
0.6944794479447947,0.0066460451789925315
0.6943594359435944,0.006616667613678024
0.6943553252342455,0.006615661566156603
0.6942394239423944,0.006587297686405178
0.6941714168398652,0.006570657065706559
0.6941194119411943,0.00655793273056734
0.6939993999399942,0.006528573278682557
0.6939874586400968,0.006525652565256515
0.693879387938794,0.006499221123443292
0.6938034370833934,0.006480648064806471
0.6937593759375938,0.006469873938787277
0.6936393639363938,0.006440532618901997
0.6936193629115937,0.0064356435643564275
0.6935193519351937,0.00641119824287421
0.6934352279534999,0.006390639063906384
0.6933993399339935,0.006381868836555726
0.6932793279327933,0.006352545667279258
0.6932510374854379,0.00634563456345634
0.6931593159315933,0.0063232290776032065
0.6930667888862287,0.006300630063006296
0.6930393039303931,0.006293917456755413
0.6929192919291931,0.00626461245672553
0.6928824817965504,0.006255625562556252
0.692799279927993,0.00623531366051475
0.6926981193158724,0.006210621062106195
0.6926792679267928,0.0062060198322279395
0.6925592559255926,0.006176733020128642
0.6925136952780595,0.006165616561656151
0.6924392439243926,0.0061474520244523614
0.6923292186749329,0.006120612061206107
0.6923192319231924,0.006118175995788171
0.6921992199219923,0.00608890739033189
0.6921446773613372,0.006075607560756063
0.6920792079207922,0.006059644202237639
0.6919600863941056,0.0060306030603060196
0.6919591959195921,0.006030385980223264
0.6918391839183919,0.006001135600157743
0.6917754274759385,0.005985598559855976
0.6917191719171919,0.00597189022665229
0.6915991599159917,0.00594265019974364
0.6915907190322718,0.005940594059405933
0.6914791479147916,0.0059134176823916204
0.691405945049631,0.005895589558955888
0.6913591359135915,0.005884190130450027
0.6912391239123914,0.005854968357664305
0.6912211184963537,0.005850585058505844
0.6911191119111912,0.005825753669789793
0.6910362295083704,0.005805580558055801
0.6909990999099911,0.005796543946350395
0.6908790879087912,0.005767340446547832
0.6908512845136267,0.005760576057605757
0.6907590759075909,0.005738143595071887
0.6906662802763014,0.005715571557155699
0.6906390639063907,0.005708951707042827
0.6905190519051907,0.0056797664991145415
0.6904812165070842,0.005670567056705655
0.6903990399039905,0.005650587490924277
0.6902960967757554,0.005625562556255612
0.6902790279027904,0.005621413445180428
0.6901590159015905,0.005592246548055265
0.6901109138978787,0.005580558055805568
0.6900390039003902,0.00556308539000341
0.6899256784272499,0.005535553555355524
0.68991899189919,0.005533929193378774
0.6897989798979899,0.005504780626019976
0.6897403761053604,0.00549054905490548
0.6896789678967898,0.00547563732492758
0.6895589558955897,0.005446499163591869
0.6895550233016146,0.005445544554455437
0.6894389438943895,0.005417368765630641
0.689369602547028,0.005400540054005393
0.6893189318931896,0.005388243328279638
0.6891989198919893,0.00535912352587655
0.6891841297834308,0.005355535553555349
0.6890789078907892,0.0053300109994697245
0.6889985926385434,0.005310531053105305
0.6889588958895891,0.005300903432610844
0.688838883888389,0.005271802008207298
0.6888129995766359,0.005265526552655261
0.6887188718871888,0.005242707360085233
0.688627345793739,0.005220522052205204
0.6885988598859888,0.005213617670431047
0.6884788478847887,0.005184534643130562
0.6884416320938711,0.00517551755175516
0.6883588358835885,0.005155457879986699
0.6882558614245647,0.005130513051305116
0.6882388238823883,0.005126386074221475
0.6881188118811883,0.00509732146316038
0.6880700267459019,0.005085508550855072
0.6879987998799881,0.00506826259165334
0.6878841389411299,0.005040504050405029
0.687878787878788,0.0050392086764212505
0.6877587758775879,0.005010162500764928
0.6876981829416573,0.004995499549954985
0.6876387638763878,0.004981121527522657
0.6875187518751876,0.004952085812075787
0.6875121754799192,0.004950495049504941
0.6873987398739876,0.004923057788382105
0.6873261000881803,0.004905490549054897
0.6872787278727874,0.004894034719995814
0.6871587158715873,0.004865017469546419
0.6871399707787734,0.0048604860486048534
0.6870387038703871,0.004836007358412844
0.6869537775906325,0.00481548154815481
0.6869186918691871,0.004807002201436072
0.6867986798679868,0.004778003435256041
0.6867675260883706,0.004770477047704766
0.6866786678667868,0.004749011243213709
0.6865812148523165,0.004725472547254722
0.6865586558655867,0.00472002400416598
0.6864386438643866,0.004691043741559316
0.6863948408107924,0.0046804680468046644
0.6863186318631864,0.004662069475111726
0.6862084112746115,0.004635463546354621
0.6861986198619864,0.004633100160476
0.6860786078607862,0.004604138420774936
0.6860219143462347,0.004590459045904577
0.6859585958595861,0.0045751820863846205
0.6858385838583861,0.004546230851813015
0.6858353651379085,0.004545454545454534
0.6857185718571859,0.004517287505184054
0.6856487460929752,0.004500450045004489
0.6855985598559857,0.0044883491092773415
0.6854785478547856,0.004459416427551883
0.6854620734617298,0.0044554455445544455
0.6853585358535854,0.004430491027023454
0.6852753354474057,0.004410441044104402
0.6852385238523853,0.004401570575992338
0.6851185118511852,0.004372656466550646
0.6850885390424074,0.004365436543654358
0.6849984998499852,0.004343749018493383
0.6849016818039851,0.004320432043204314
0.684878487848785,0.004314846518694392
0.6847584758475849,0.004285951001000847
0.6847147612731951,0.00427542754275427
0.6846384638463848,0.004257061511749639
0.6845277845552705,0.004230423042304227
0.6845184518451848,0.004228176969502761
0.6843984398439845,0.004199300063056872
0.6843407395454073,0.004185418541854169
0.6842784278427844,0.0041704285389109405
0.6841584158415844,0.0041415621833919706
0.6841536414211297,0.004140414041404125
0.6840384038403842,0.004112703684827841
0.683966473248442,0.004095409540954081
0.683918391839184,0.004083850132050504
0.683798379837984,0.004055002418058111
0.6837792500996731,0.004050405040504038
0.6836783678367839,0.004026161898386447
0.6835919617697388,0.004005400540053994
0.6835583558355837,0.0039973263232027795
0.6834383438343836,0.003968497270331739
0.6834046132399407,0.00396039603960395
0.6833183318331835,0.003939674735756912
0.6832172044948199,0.003915391539153906
0.6831983198319833,0.00391085714435533
0.6830783078307833,0.003882046772233534
0.6830297302261967,0.0038703870387038625
0.6829582958295831,0.0038532422289249274
0.6828422008072306,0.0038253825382538187
0.682838283828383,0.003824442627458048
0.6827182718271828,0.0037956509557405546
0.6826546004407555,0.003780378037803775
0.6825982598259828,0.0037668644098281237
0.6824782478247826,0.0037380833357079806
0.6824669461083309,0.003735373537353731
0.6823582358235825,0.003709309852787575
0.6822792232639506,0.0036903690369036735
0.6822382238223823,0.0036805413103665934
0.6821182118211822,0.0036517789672631685
0.6820914422787555,0.0036453645364536297
0.6819981998199821,0.003623023495262596
0.6819035980741719,0.003600360036003586
0.6818781878187821,0.0035942729623895425
0.6817581758175819,0.0035655293700544164
0.6817156900738496,0.003555355535553542
0.6816381638163818,0.003536791915013429
0.6815277242478015,0.0035103510351034983
0.6815181518151816,0.0035080593977084512
0.6813981398139817,0.003479334575921109
0.6813396888687449,0.0034653465346534545
0.6812781278127814,0.0034506151438353032
0.6811581158115813,0.003421900956112664
0.6811515988524619,0.0034203420342034108
0.6810381038103812,0.003393194616652165
0.6809634380365921,0.003375337533753367
0.6809180918091811,0.0033644932134854694
0.6807980798079809,0.003335797827183348
0.6807752200791031,0.003330333033303323
0.680678067806781,0.0033071095239967756
0.6805869369485301,0.0032853285328532794
0.6805580558055807,0.003278426155673181
0.6804380438043806,0.0032497495906639823
0.6803985906828667,0.0032403240324032356
0.6803180318031804,0.0032210793296544044
0.6802101849737221,0.003195319531953192
0.6801980198019804,0.003192414002057737
0.6800780078007802,0.0031637562782442946
0.680021710031622,0.003150315031503134
0.67995799579958,0.0031351040652772407
0.6798379837983799,0.003106457012536942
0.6798331797702354,0.003105310531053091
0.6797179717971797,0.00307781792157013
0.6796445774912256,0.0030603060306030466
0.6795979597959796,0.0030491837624694773
0.6794779477947797,0.003020555582053846
0.6794559179832986,0.0030153015301530024
0.6793579357935795,0.0029919345522347375
0.6792671924255117,0.002970297029702959
0.6792379237923794,0.0029633184527914544
0.6791179117911793,0.0029347091646920063
0.6790784032993905,0.0029252925292529153
0.6789978997899792,0.002906106201787419
0.6788895541962869,0.0028802880288028715
0.678877887788779,0.0028775081677519768
0.6787578757875788,0.002848917791990188
0.6787006350790137,0.0028352835283528277
0.6786378637863788,0.0028203329017296337
0.6785178517851786,0.0027917532345826026
0.678511659949493,0.0027902790279027844
0.6783978397839785,0.002763181495437847
0.6783226126806428,0.00274527452745274
0.6782778277827785,0.0027346146835103245
0.6781578157815783,0.0027060539600821188
0.6781335069821208,0.002700270027002696
0.6780378037803781,0.002677500306474574
0.6779443354606883,0.0026552655265526387
0.6779177917791781,0.0026489515785336924
0.677797779777978,0.0026204098189302
0.6777550988167825,0.002610261026102595
0.6776777677767778,0.002591874256488957
0.6775658027735412,0.002565256525652551
0.6775577557755776,0.002563343618145527
0.6774377437743776,0.0025348208425074116
0.6773764348065268,0.0025202520252025074
0.6773177317731774,0.0025063033768229236
0.6771977197719773,0.002477791347865458
0.6771870101232789,0.0024752475247524636
0.6770777077707772,0.0024492870621412623
0.6769975143023401,0.00243024302430242
0.6769576957695771,0.0024207876987663306
0.6768376837683769,0.002392294685399357
0.6768079577103098,0.002385238523852376
0.6767176717671769,0.0023638085091102117
0.6766183366531298,0.0023402340234023322
0.6765976597659767,0.0023353272535582953
0.6764776477647766,0.0023068532760041364
0.676428647771124,0.0022952295229522884
0.6763576357635765,0.0022783852146400297
0.6762389012057356,0.0022502250225022447
0.6762376237623764,0.0022499220723827974
0.6761176117611762,0.002221467150893063
0.6760490796512236,0.002205220522052201
0.6759975997599761,0.0021930172099035314
0.675877587758776,0.002164573073681506
0.6758592006653158,0.002160216021602157
0.6757575757575759,0.002136136341227413
0.675669252694009,0.0021152115211520994
0.6756375637563757,0.0021077045260255974
0.6755175517551757,0.0020792794777365893
0.6754792404419817,0.0020702070207020556
0.6753975397539755,0.0020508608781156998
0.6752891662407825,0.002025202520252012
0.6752775277527754,0.0020224471940747672
0.6751575157515752,0.0019940412540502403
0.6750990203365876,0.001980198019801968
0.6750375037503752,0.0019656407926119156
0.6749174917491749,0.0019372456652663574
0.6749088164865522,0.0019351935193519243
0.6747974797479749,0.001908858433667904
0.6747185396869632,0.0018901890189018805
0.6746774677467748,0.00188047611572218
0.6745574557455747,0.0018521001286913076
0.6745282015853314,0.0018451845184518367
0.6744374437443745,0.0018237310475727841
0.6743377978288427,0.001800180018001793
0.6743174317431745,0.0017953668783922828
0.6741974197419743,0.0017670100520933204
0.6741473250859848,0.0017551755175517492
0.6740774077407742,0.001738659126704273
0.6739573957395741,0.0017103131407756546
0.6739567938768767,0.0017101710171017054
0.673837383738374,0.0016819754663925989
0.67376618632075,0.0016651665166516616
0.6737173717371738,0.0016536427019365025
0.6735973597359737,0.0016253159089680469
0.6735755198651201,0.0016201620162016037
0.6734773477347736,0.0015969964024493645
0.6733847846197114,0.0015751575157515602
0.6733573357335735,0.0015686818040971683
0.6732373237323733,0.0015403742245845952
0.6731939825243428,0.0015301530153015164
0.6731173117311733,0.0015120728910745646
0.6730031193108186,0.0014851485148514726
0.6729972997299731,0.001483776463949558
0.672877287728773,0.0014554881184189235
0.6728121811811113,0.0014401440144014288
0.6727572757275729,0.001427204963018741
0.6726372637263728,0.0013989274977092134
0.672621183842074,0.001395139513951385
0.6725172517251727,0.0013706576212063446
0.6724301151598262,0.0013501350135013412
0.6723972397239726,0.0013423926489791599
0.6722772277227724,0.0013141344501082183
0.6722389811729751,0.0013051305130512975
0.6721572157215723,0.0012858827636249787
0.6720477837827127,0.0012601260126012537
0.6720372037203721,0.0012576359795957923
0.6719171917191722,0.0012293970677639842
0.671856512749815,0.00121512151215121
0.6717971797179719,0.001201163576298632
0.6716771677167717,0.001172935573032913
0.6716651819727119,0.0011701170117011661
0.6715571557155717,0.0011447153812778389
0.6714737778912605,0.0011251125112511084
0.6714371437143716,0.001116500089791686
0.6713171317131714,0.0010882914061955647
0.6712823094486217,0.0010801080108010647
0.6711971197119714,0.0010600894212040842
0.6710907759137611,0.0010351035103510209
0.6710771077107712,0.0010318923346107312
0.670957095709571,0.0010037029913596337
0.6708991694036966,0.000990099009900977
0.6708370837083709,0.0009755192180245912
0.6707170717071708,0.0009473408119621963
0.670707502608364,0.0009450945094509333
0.6705970597059707,0.0009191703590015932
0.670515761150764,0.0009000900090008895
0.6704770477047706,0.0008910048021756715
0.6703570357035705,0.0008628457692589154
0.6703239556624623,0.0008550855085508458
0.6702370237023704,0.0008346935395309714
0.6701320840004874,0.000810081008100802
0.6701170117011702,0.0008065462040234181
0.6699969996999702,0.0007784065650079759
0.6699401394135882,0.0007650765076507582
0.66987698769877,0.0007502725632989784
0.6697569756975699,0.0007221438903644137
0.6697481339941501,0.0007200720072007144
0.6696369636963698,0.0006940232295423766
0.6695560531687406,0.0006750675067506706
0.6695169516951696,0.000665907460599857
0.6693969396939695,0.0006377982145291659
0.669363908019068,0.0006300630063006268
0.6692769276927694,0.0006096957931360873
0.669171696232689,0.0005850585058505692
0.6691569156915693,0.0005815982616616558
0.6690369036903692,0.0005535084632860644
0.6689794109433993,0.0005400540054005254
0.668916891689169,0.000525424286000791
0.668796879687969,0.0004973454828681084
0.6687870642680164,0.0004950495049504816
0.6686768676867688,0.0004692746668268161
0.6685946420682449,0.00045004500450043783
0.6685568556855687,0.0004412087382853905
0.6684368436843686,0.00041314941597609496
0.6684021546154391,0.00040504050405039405
0.6683168316831685,0.00038509685528148764
0.668209600692423,0.00036003600360035026
0.6681968196819683,0.00035704918008147606
0.6680768076807682,0.000329009359497204
0.6680169720490315,0.0003150315031503065
0.6679567956795681,0.0003009750587205258
0.667836783678368,0.0002729462628078248
0.6678242814596536,0.0002700270027002627
0.6677167716771678,0.0002449253434779647
0.6676315158639243,0.00022502250225021891
0.6675967596759678,0.00021690930714561544
0.6674767476747676,0.00018890004624747166
0.6674386834399316,0.00018001800180017513
0.6673567356735675,0.0001608973979014957
0.6672457853529479,0.00013501350135013135
0.6672367236723674,0.00013289963050303204
0.6671167116711673,0.00010490992559241289
0.6670528106773492,9.000900090007369e-05
0.6669966996699671,7.692555269435481e-05
0.6668766876687671,4.894690214858241e-05
0.6668597734894767,4.5004500450029905e-05
0.6667566756675669,2.0975930742512858e-05
0.666666662461008,-1.3877787807814457e-17
0.6666366636663668,-6.990162292533268e-06
0.6665166516651666,-3.494922340261529e-05
0.6664734823712193,-4.500450045005766e-05
0.6663966396639666,-6.290190846938601e-05
0.6662802380776864,-9.000900090010144e-05
0.6662766276627664,-9.084971726195583e-05
0.6661566156615663,-0.00011878916789318964
0.6660869146651331,-0.00013501350135014523
0.6660366036603662,-0.00014672356226881712
0.6659165916591661,-0.00017465192857837124
0.6658935281675509,-0.000180018001800189
0.6657965796579659,-0.00020257290157483447
0.6657000696542303,-0.0002250225022502328
0.6656765676567659,-0.00023048900095400427
0.6655565556555656,-0.00025839772317931656
0.665506539177218,-0.0002700270027002766
0.6654365436543656,-0.0002863003947672596
0.6653165316531654,-0.0003141980150590495
0.665312945271822,-0.00031503150315032036
0.6651965196519654,-0.000342087251913583
0.6651192717379963,-0.00036003600360036414
0.6650765076507652,-0.00036997161785087265
0.664956495649565,-0.0003978495603497255
0.6649255331925361,-0.00040504050405040787
0.664836483648365,-0.00042572048518467204
0.6647317251267302,-0.0004500450045004656
0.6647164716471649,-0.0004535865412768895
0.6645964596459647,-0.00048144478482483916
0.6645378415140341,-0.0004950495049505094
0.6644764476447647,-0.0005092973934669988
0.6643564356435645,-0.0005371445046936483
0.6643438938896147,-0.0005400540054005531
0.6642364236423643,-0.0005649836589776638
0.664149869509313,-0.0005850585058505969
0.6641164116411642,-0.0005928179473018497
0.6639963996399643,-0.0006206453257150923
0.6639557761505769,-0.0006300630063006407
0.663876387638764,-0.0006484661533741986
0.6637616164489966,-0.0006750675067506845
0.6637563756375638,-0.0006762821172934696
0.6636363636363638,-0.0007040897416721006
0.6635673769248219,-0.0007200720072007283
0.6635163516351636,-0.0007318922386479247
0.6633963396339635,-0.0007596887000670493
0.6633730727989807,-0.0007650765076507721
0.6632763276327635,-0.0007874777232209834
0.6631786954790899,-0.0008100810081008158
0.6631563156315632,-0.0008152618854967684
0.6630363036303633,-0.0008430385588693342
0.6629842445142163,-0.0008550855085508596
0.6629162916291631,-0.0008708092410865835
0.662796279627963,-0.0008985747334324173
0.6627897285935774,-0.0009000900090009034
0.6626762676267628,-0.0009263319287310318
0.6625951328387101,-0.0009450945094509611
0.6625562556255626,-0.0009540842660645691
0.6624362436243626,-0.000981829936252688
0.6624004694013852,-0.0009900990099010049
0.6623162316231624,-0.0010095687804716248
0.6622057370328829,-0.0010351035103510486
0.6621962196219623,-0.0010373027690186616
0.6620762076207622,-0.0010650285957175762
0.6620109256412503,-0.0010801080108010924
0.6619561956195621,-0.0010927490849802612
0.6618361836183619,-0.001120463699595934
0.6618160486930612,-0.0011251125112511362
0.6617161716171619,-0.0011481706827444797
0.6616210965696514,-0.00117011701170118
0.6615961596159617,-0.001175872813218592
0.6614761476147617,-0.0012035675500876556
0.6614260709828813,-0.0012151215121512238
0.6613561356135614,-0.001231256168320274
0.6612361236123614,-0.0012589396747618195
0.6612309794786856,-0.0012601260126012673
0.6611161116111612,-0.0012866147739478075
0.6610358067736013,-0.0013051305130513113
0.6609960996099611,-0.0013142850235026548
0.660876087608761,-0.0013419486178434955
0.6608405659424301,-0.0013501350135013551
0.6607560756075609,-0.001369605342263158
0.6606452553152796,-0.001395139513951399
0.6606360636063607,-0.0013972572194217046
0.6605160516051607,-0.001424900880227751
0.6604498647129102,-0.0014401440144014566
0.6603960396039605,-0.0014525392261906266
0.6602760276027604,-0.0014801716251000162
0.6602544075813052,-0.0014851485148515003
0.6601560156015603,-0.0015077964330982123
0.6600588750361627,-0.0015301530153015441
0.6600360036003602,-0.0015354163969594611
0.65991599159916,-0.0015630288278373416
0.6598632674382401,-0.001575157515751588
0.6597959795979599,-0.0015906352477145567
0.6596759675967598,-0.0016182363980824625
0.6596675929433534,-0.0016201620162016317
0.6595559555955597,-0.0016458292672264293
0.6594718376431754,-0.0016651665166516755
0.6594359435943595,-0.0016734172954081647
0.6593159315931595,-0.001700998443154264
0.6592760119826555,-0.0017101710171017193
0.6591959195919593,-0.0017285729146258129
0.6590801174356222,-0.001755175517551763
0.6590759075907592,-0.001756142547583576
0.6589558955895591,-0.0017837036711711085
0.6588841401585375,-0.0018001800180018068
0.658835883588359,-0.0018112597414705286
0.6587158715871588,-0.0018388095526758227
0.6586880953614906,-0.0018451845184518506
0.6585958595859587,-0.0018663520536001425
0.6584919767064381,-0.0018901890189018944
0.6584758475847586,-0.0018938897192683909
0.6583558355835586,-0.0019214194715899693
0.658295779586688,-0.0019351935193519382
0.6582358235823583,-0.0019489435619776778
0.6581158115811583,-0.0019764619830341056
0.6580995145722571,-0.001980198019801996
0.6579957995799581,-0.0020039724914487603
0.6579031709616967,-0.0020252025202520396
0.657875787578758,-0.0020314781679163438
0.6577557755775579,-0.00205897649526941
0.6577067529141616,-0.0020702070207020834
0.6576357635763578,-0.002086468583900541
0.6575157515751576,-0.0021139555610013103
0.6575102665945384,-0.002115211521152127
0.6573957395739576,-0.0021414340551239347
0.6573136971769248,-0.002160216021602171
0.6572757275727574,-0.002168907720658407
0.6571557155715574,-0.002196374569145055
0.6571170571094942,-0.0022052205220522147
0.6570357035703571,-0.002223834634349953
0.6569203465852095,-0.0022502250225022585
0.6569156915691571,-0.002251289873523212
0.6567956795679569,-0.002278736571723514
0.6567235523095747,-0.0022952295229523023
0.6566756675667568,-0.002306178204774618
0.6565556555655568,-0.00233361352029866
0.6565266891231093,-0.002340234023402346
0.6564356435643566,-0.00236104154059728
0.6563297514152604,-0.00238523852385239
0.6563156315631564,-0.0023884647383024455
0.6561956195619564,-0.0024158798684991334
0.6561327332989167,-0.0024302430243024337
0.6560756075607562,-0.0024432894477018872
0.6559555955595561,-0.002470693175974891
0.6559356458871979,-0.0024752475247524913
0.6558355835583559,-0.002498089130062029
0.6557384801335454,-0.002520252025202535
0.6557155715571559,-0.00252548026505108
0.6555955595559557,-0.002552863772866811
0.6555412370659068,-0.002565256525652579
0.6554755475547556,-0.002580241277033899
0.6553555355535555,-0.0026076133635776987
0.6553439243156076,-0.0026102610261026222
0.6552355235523553,-0.0026349772303366236
0.6551465296497648,-0.0026552655265526665
0.6551155115511552,-0.002662336281542582
0.6549954995499553,-0.002689688112407563
0.654949060513111,-0.0027002700270027102
0.654875487548755,-0.0027170335205438335
0.6547554755475549,-0.002744373910681938
0.6547515213037197,-0.002745274527452754
0.6546354635463547,-0.0027717056691818846
0.6545538968551361,-0.002790279027902798
0.6545154515451547,-0.002799032615726397
0.6543954395439545,-0.0028263527148822665
0.6543562005245497,-0.0028352835283528416
0.6542754275427544,-0.0028536660061728282
0.6541584325468518,-0.0028802880288028854
0.6541554155415543,-0.0028809744882024014
0.6540354035403542,-0.0029082742745426297
0.6539605786222787,-0.002925292529252929
0.653915391539154,-0.0029355690957302352
0.6537953795379539,-0.0029628574082273358
0.6537626539655934,-0.002970297029702987
0.6536753675367538,-0.002990138562048635
0.653564654797772,-0.0030153015301530306
0.6535553555355537,-0.0030174149102878446
0.6534353435343536,-0.0030446828745424497
0.6533665718050786,-0.0030603060306030744
0.6533153315331535,-0.0030719455498704595
0.6531953195319533,-0.0030992020205780537
0.6531684176828769,-0.003105310531053118
0.6530753075307532,-0.0031264510164920826
0.6529701864433375,-0.003150315031503162
0.6529552955295531,-0.0031536952105536403
0.652835283528353,-0.0031809312975089035
0.6527718732386101,-0.0031953195319532057
0.6527152715271528,-0.0032081618066593103
0.6525952595259528,-0.0032353863802597315
0.652573488504129,-0.0032403240324032495
0.6524752475247526,-0.003262603198019006
0.6523750243070293,-0.0032853285328532933
0.6523552355235525,-0.0032898152177110954
0.6522352235223525,-0.003317019371963373
0.652176479738984,-0.003330333033303337
0.6521152115211523,-0.0033442176948120317
0.6519951995199521,-0.003371410315804446
0.6519778632380905,-0.003375337533753381
0.651875187518752,-0.003398594935350812
0.6517791651932647,-0.0034203420342034246
0.6517551755175519,-0.0034257747606687337
0.6516351635163518,-0.0034529469266363273
0.6515803881032183,-0.0034653465346534684
0.6515151515151516,-0.0034801130432463136
0.6513951395139516,-0.0035072736559529816
0.6513815386743749,-0.003510351035103526
0.6512751275127513,-0.0035344260574238333
0.6511826058873345,-0.00355535553555357
0.6511551155115514,-0.003561573668553228
0.6510351035103512,-0.0035887137904758505
0.6509835951091694,-0.0036003600360036137
0.6509150915091511,-0.003615847681106495
0.6507950795079509,-0.0036429762296669517
0.6507845115833613,-0.0036453645364536574
0.6506750675067509,-0.0036700963933877645
0.6505853431552433,-0.003690369036903701
0.6505550555055508,-0.0036972117707099166
0.6504350435043506,-0.0037243197926493995
0.6503860975153452,-0.003735373537353745
0.6503150315031504,-0.0037514214377502254
0.6501950195019505,-0.0037785178661291284
0.650186778716049,-0.0037803780378037888
0.6500750075007502,-0.003805605772622992
0.6499873737436239,-0.0038253825382538326
0.64995499549955,-0.003832688896715596
0.64983498349835,-0.00385976476255525
0.649787892060832,-0.0038703870387038763
0.6497149714971499,-0.003886834142774261
0.6495949594959497,-0.003913898394758795
0.649588336803966,-0.00391539153915392
0.6494749474947497,-0.003940954024743077
0.6493886943795597,-0.003960396039603964
0.6493549354935495,-0.003968004876373406
0.6492349234923493,-0.003995048529827502
0.6491889754651321,-0.004005400540054022
0.6491149114911492,-0.0040220856260028675
0.6489948994899492,-0.004049117645211182
0.6489891825590111,-0.004050405040504065
0.648874887488749,-0.004076140979600078
0.6487893017705125,-0.004095409540954109
0.6487548754875488,-0.004103159539736013
0.6486348634863488,-0.004130170924340151
0.6485893444280662,-0.004140414041404153
0.6485148514851486,-0.004157175717515919
0.6483948394839485,-0.0041841754473899585
0.64838931267335,-0.004185418541854198
0.6482748274827485,-0.004211166467292852
0.6481891926041633,-0.0042304230423042405
0.6481548154815483,-0.004238152717099936
0.6480348034803481,-0.0042651317762261234
0.6479889956296379,-0.004275427542754284
0.6479147914791481,-0.0042921042476363365
0.647794779477948,-0.004319071631451548
0.6477887238192781,-0.004320432043204328
0.6476747674767478,-0.004346030318179693
0.647588363548299,-0.004365436543654372
0.6475547554755476,-0.004372984239019631
0.6474347434743476,-0.004399930915865688
0.6473879257298836,-0.004410441044104416
0.6473147314731474,-0.004426871046947248
0.6471947194719473,-0.0044538060278111625
0.6471874126490844,-0.004455445544554459
0.6470747074707472,-0.004480732362874417
0.6469868112506753,-0.004500450045004503
0.6469546954695471,-0.0045076539363126875
0.6468346834683469,-0.004534568173912287
0.6467861313687877,-0.004545454545454561
0.6467146714671469,-0.004561475946302579
0.6465946594659466,-0.004588378467154185
0.6465853757949416,-0.004590459045904605
0.6464746474647466,-0.004615272432264167
0.6463845323388887,-0.004635463546354648
0.6463546354635464,-0.004642161640063937
0.6462346234623464,-0.0046690433812855625
0.6461836091661084,-0.004680468046804692
0.6461146114611462,-0.004695918776824272
0.6459945994599461,-0.0047227887804401295
0.6459826098687609,-0.004725472547254736
0.645874587458746,-0.0047496503575097555
0.645781523420244,-0.00477047704770478
0.645754575457546,-0.0047765071816371
0.6456345634563457,-0.004803356369187903
0.64558035572127,-0.0048154815481548235
0.6455145514551457,-0.004830199369914394
0.6453945394539455,-0.004857036798909216
0.645379111462056,-0.0048604860486048665
0.6452745274527454,-0.004883865970054526
0.6451777810816336,-0.004905490549054911
0.6451545154515453,-0.004910690392681654
0.6450345034503452,-0.0049375069691026735
0.6449763676132146,-0.004950495049504955
0.644914491449145,-0.004964317557265001
0.6447944794479449,-0.004991122354092003
0.6447748771458226,-0.004995499549954999
0.6446744674467448,-0.005017919101633734
0.6445733018893749,-0.005040504050405056
0.6445544554455447,-0.005044711105133826
0.6444344434443445,-0.00507149501281386
0.6443716414002923,-0.0050855085508551
0.6443144314431445,-0.005098273170859544
0.6441944194419443,-0.00512504527781459
0.644169903470394,-0.005130513051305144
0.6440744074407442,-0.005151809584279084
0.6439680823891155,-0.005175517551755188
0.6439543954395441,-0.005178569151233459
0.643834383438344,-0.005205320332398424
0.6437661736201008,-0.0052205220522052315
0.6437143714371438,-0.005232066042986774
0.6435943594359437,-0.0052588054022070395
0.6435641869653081,-0.005265526552655275
0.6434743474347436,-0.0052855372503262605
0.6433621191056624,-0.005310531053105319
0.6433543354335435,-0.005312264363522981
0.6432343234323434,-0.005338982760244028
0.643159960789343,-0.005355535553555363
0.6431143114311433,-0.005365696006237552
0.6429942994299431,-0.0053924025597085
0.6429577241391711,-0.005400540054005407
0.642874287428743,-0.005419101932424994
0.6427554085428573,-0.00544554455445545
0.6427542754275429,-0.005445796574857536
0.6426342634263428,-0.005472482129053909
0.64255299940373,-0.005490549054905494
0.6425142514251426,-0.0054991628935245375
0.6423942394239424,-0.005525836583077325
0.6423505114795139,-0.005535553555355552
0.6422742274227424,-0.005552503463539932
0.6421542154215423,-0.0055791652814336495
0.6421479446192303,-0.005580558055805595
0.6420342034203421,-0.005605818271851262
0.6419452859378038,-0.005625562556255639
0.6419141914191421,-0.005632466538082094
0.6417941794179419,-0.005659107305394553
0.6417425454526537,-0.005670567056705683
0.6416741674167418,-0.005685741676963522
0.6415541554155418,-0.005712370551090466
0.6415397255757975,-0.005715571557155727
0.6414341434143416,-0.005738991021988025
0.6413368168447932,-0.005760576057605771
0.6413141314131414,-0.005765606773470286
0.6411941194119414,-0.005792214560074048
0.6411338225035529,-0.0058055805580558145
0.6410741074107412,-0.005818816406318824
0.6409540954095411,-0.005845412278125744
0.6409307483117679,-0.005850585058505858
0.6408340834083409,-0.0058720002131523365
0.6407275885565012,-0.005895589558955902
0.6407140714071409,-0.0058985834335902945
0.6405940594059407,-0.005925158180869533
0.6405243390556932,-0.005940594059405946
0.6404740474047406,-0.005951727485574413
0.6403540354035405,-0.005978290296357522
0.6403210092422589,-0.00598559855985599
0.6402340234023404,-0.006004845679376072
0.6401175974831385,-0.0060306030603060334
0.6401140114011402,-0.006031396352685592
0.6399939993999402,-0.006057938001878354
0.6399140915108954,-0.006075607560756091
0.63987398739874,-0.006084474749040856
0.6397539753975399,-0.006111004439954978
0.6397105047607008,-0.006120612061206135
0.6396339633963397,-0.0061375272550412635
0.6395139513951397,-0.006164044980461433
0.639506837076179,-0.006165616561656179
0.6393939393939395,-0.006190553857556531
0.6393030762492045,-0.0062106210621062224
0.6392739273927394,-0.006217058031383482
0.6391539153915393,-0.006243554543440277
0.6390992312386685,-0.006255625562556266
0.6390339033903392,-0.00627004477488536
0.638913891389139,-0.00629652929953803
0.6388953048239603,-0.00630063006300631
0.638793879387939,-0.006323005582712066
0.6386912896287344,-0.006345634563456354
0.6386738673867388,-0.006349477167632713
0.6385538553855387,-0.006375940441702171
0.6384871850257627,-0.006390639063906398
0.6384338433843386,-0.006402398074012763
0.6383138313831385,-0.006428849338685453
0.638282998545467,-0.006435643564356441
0.6381938193819383,-0.006455293012525676
0.6380787279855138,-0.006480648064806485
0.6380738073807382,-0.006481731993183625
0.6379537953795382,-0.006508161969997385
0.6378743624494336,-0.006525652565256529
0.637833783378338,-0.006534586987898446
0.6377137713771378,-0.006561004933239011
0.6376699145595562,-0.006570657065706587
0.6375937593759378,-0.006587415982554631
0.6374737473747376,-0.006613821889055147
0.6374653841552276,-0.00661566156615663
0.6373537353735375,-0.006640218963961223
0.6372607598148536,-0.006660666066606674
0.6372337233723374,-0.0066666113523963086
0.6371137113711371,-0.006692995918920354
0.6370560491627502,-0.006705670567056718
0.6369936993699371,-0.006719374328732781
0.6368736873687371,-0.00674574683421862
0.6368512555150964,-0.006750675067506762
0.6367536753675369,-0.006772111259615861
0.6366463734047431,-0.0067956795679568055
0.6366336633663368,-0.006798471003743883
0.6365136513651366,-0.006824822131831252
0.6364413986290539,-0.006840684068406849
0.6363936393639366,-0.006851167887385917
0.6362736273627363,-0.006877506932155626
0.6362363403733364,-0.006885688568856893
0.6361536153615363,-0.006903838693371959
0.6360336033603362,-0.0069301656473481806
0.6360311984738561,-0.006930693069306936
0.635913591359136,-0.00695648340847533
0.635825959209837,-0.006975697569756981
0.6357935793579359,-0.006982796495235944
0.6356735673567359,-0.00700910201945781
0.6356206349725224,-0.007020702070207024
0.6355535553555357,-0.007035401102040885
0.6354335433543354,-0.007061694513067789
0.6354152266022639,-0.007065706570657082
0.6353135313531354,-0.007087979585752389
0.6352097271336498,-0.007110711071107126
0.6351935193519354,-0.007114259989406493
0.6350735073507352,-0.007140531933119997
0.6350041355323532,-0.00715571557155717
0.634953495349535,-0.007166798322840106
0.634833483348335,-0.00719305813088062
0.6347984593055114,-0.007200720072007213
0.6347134713471348,-0.007219310500975955
0.6345934593459347,-0.0072455581657616275
0.6345926982862645,-0.007245724572457257
0.6344734473447347,-0.007271796510549549
0.6343868382495118,-0.007290729072907301
0.6343534353435345,-0.007298030193401169
0.6342334233423343,-0.007324256338288343
0.6341808927713267,-0.007335733573357345
0.6341134113411342,-0.007350475991873188
0.6339933993399341,-0.007376689970906878
0.6339748620033439,-0.0073807380738073886
0.633873387338734,-0.007402895589573015
0.6337687392974972,-0.007425742574257432
0.6337533753375338,-0.007429096551776648
0.6336333633363338,-0.007455288973217313
0.6335625231642059,-0.007470747074707476
0.6335133513351336,-0.007481475896596484
0.6333933393339335,-0.00750765612950989
0.6333562212402498,-0.007515751575157521
0.6332733273327334,-0.0075338290084452685
0.6331533153315333,-0.0075599970451464054
0.6331498333555983,-0.0075607560756075646
0.6330333033303333,-0.007586155874024957
0.6329433466252472,-0.007605760576057621
0.6329132913291329,-0.00761231005372789
0.632793279327933,-0.007638456480033234
0.6327367721289914,-0.007650765076507665
0.6326732673267328,-0.007664596605850669
0.6325532553255326,-0.007690730813152186
0.6325301111663041,-0.007695769576957709
0.6324332433243326,-0.007716856879504156
0.6323233592719779,-0.007740774077407753
0.6323132313231324,-0.0077429783022879475
0.6321932193219323,-0.007769090861375659
0.6321165107779487,-0.0077857785778577965
0.6320732073207322,-0.007795198220919464
0.6319531953195321,-0.007821298538137435
0.6319095753082118,-0.00783078307830784
0.6318331833183319,-0.007847391828893035
0.6317131713171318,-0.007873479896454063
0.6317025526895177,-0.007875787578757884
0.6315931593159319,-0.007899559112885302
0.6314954332717078,-0.007920792079207928
0.6314731473147316,-0.007925633693226877
0.6313531353135314,-0.007951700059559474
0.6312882218566642,-0.007965796579657972
0.6312331233123314,-0.007977760561876705
0.6311131113111312,-0.008003814655573356
0.6310809227784531,-0.008010801080108015
0.6309930993099311,-0.00802986107436078
0.6308735356708869,-0.00805580558055806
0.630873087308731,-0.008055902862802054
0.6307530753075309,-0.008081935217335495
0.6306660468629983,-0.008100810081008117
0.6306330633063308,-0.00810796291860399
0.6305130513051307,-0.00813398297744751
0.6304584698741162,-0.00814581458145816
0.6303930393039305,-0.008159996586067746
0.6302730273027305,-0.008186004341336185
0.6302508045277255,-0.008190819081908204
0.6301530153015302,-0.008212003851845914
0.6300430463543405,-0.008235823582358248
0.6300330033003302,-0.008237998739683582
0.62991299129913,-0.00826398470257469
0.6298351899942516,-0.008280828082808292
0.6297929792979299,-0.008289965488735606
0.6296729672967298,-0.008315939124887014
0.6296272447538129,-0.008325832583258336
0.6295529552955297,-0.008341905803939554
0.6294329432943295,-0.008367867105401989
0.6294192104545631,-0.00837083708370838
0.6293129312931295,-0.0083938196719274
0.6292110791321807,-0.008415841584158423
0.6291929192919293,-0.008419767623571646
0.6290729072907292,-0.008445707079321255
0.6290028525240347,-0.008460846084608467
0.6289528952895291,-0.008471640914950024
0.628832883288329,-0.008497568012738292
0.6287945363291789,-0.008505850585058511
0.6287128712871288,-0.008523487726961189
0.6285928592859287,-0.008549402458781743
0.6285861303672123,-0.008550855085508555
0.6284728472847286,-0.008575308046223142
0.6283776237975629,-0.008595859585958598
0.6283528352835285,-0.008601209026688048
0.6282328232823283,-0.008627101859344842
0.6281690242201993,-0.008640864086408656
0.6281128112811283,-0.008652988709618701
0.6279927992799281,-0.008678869152924287
0.6279603343427005,-0.0086858685868587
0.627872787278728,-0.008704741867663634
0.6277527752775279,-0.008730609913554137
0.627751553982713,-0.008730873087308745
0.6276327632763278,-0.00875646848742503
0.6275426700523239,-0.008775877587758787
0.6275127512751276,-0.00878232246233988
0.6273927392739275,-0.008808168555499029
0.6273336947590258,-0.008820882088208831
0.6272727272727274,-0.008834008386214669
0.6271527152715273,-0.008859842058469083
0.6271246284450431,-0.008865886588658875
0.6270327032703271,-0.008885667739686147
0.6269154697251716,-0.008910891089108919
0.6269126912691271,-0.008911488828067698
0.6267926792679269,-0.008937300509344562
0.6267062075060602,-0.008955895589558963
0.6266726672667268,-0.0089631074449539
0.6265526552655267,-0.008988906681769963
0.6264968537243072,-0.009000900090009006
0.6264326432643266,-0.009014699459339767
0.6263126312631264,-0.009040486243537243
0.6262874081941363,-0.00904590459045905
0.6261926192619264,-0.009066264857814255
0.626077868448357,-0.009090909090909094
0.6260726072607262,-0.009092038887471865
0.6259525952595261,-0.009117803626949951
0.625868225675231,-0.009135913591359152
0.6258325832583258,-0.0091435634901193
0.6257125712571259,-0.009169315753315836
0.6256584906064668,-0.009180918091809195
0.6255925592559257,-0.00919506144477724
0.6254725472547256,-0.009220801223476963
0.6254486630542682,-0.00922592259225924
0.6253525352535255,-0.00924653273802007
0.6252387401269508,-0.009270927092709283
0.6252325232523254,-0.009272259676276904
0.6251125112511252,-0.009297977356410457
0.6250287139822627,-0.009315931593159327
0.6249924992499252,-0.009323690114635108
0.624872487248725,-0.009349395286507856
0.624818594801615,-0.00936093609360937
0.6247524752475249,-0.009375093859524347
0.6246324632463247,-0.009400786514862978
0.6246083823951716,-0.009405940594059414
0.6245124512451247,-0.009426470897508057
0.6243980741148912,-0.009450945094509458
0.6243924392439245,-0.009452150712316205
0.6242724272427244,-0.009477821215139924
0.624187661754593,-0.009495949594959502
0.6241524152415243,-0.009503486836543928
0.6240324032403242,-0.009529144798969998
0.6239771556106232,-0.009540954095409546
0.623912391239124,-0.009554796221838722
0.623792379237924,-0.009580441635537399
0.6237665554910855,-0.00958595859585959
0.6236723672367238,-0.009606078854754702
0.6235558596704648,-0.009630963096309647
0.6235523552355237,-0.009631711514700297
0.6234323432343235,-0.009657334721837028
0.6233450582237555,-0.009675967596759691
0.6233123312331235,-0.009682953175179233
0.6231923192319233,-0.009708563809624744
0.623134162238189,-0.009720972097209735
0.6230723072307232,-0.009734168051280656
0.622952295229523,-0.009759766104651917
0.6229231715198085,-0.009765976597659778
0.622832283228323,-0.009785356129550365
0.6227122712271228,-0.00981094159344353
0.622712085874066,-0.009810981098109822
0.6225922592259228,-0.009836517396525146
0.6225008925244111,-0.009855985598559866
0.6224722472247226,-0.009862088651205723
0.6223522352235225,-0.009887651838736623
0.6222896037918928,-0.00990099009900991
0.6222322232223224,-0.009913208868754166
0.6221122112211221,-0.009938759442710866
0.6220782195617394,-0.009945994599459954
0.6219921992199221,-0.009964302243040343
0.621872187218722,-0.009989840194965115
0.6218667396373088,-0.009990999099909997
0.6217521752175219,-0.010015368760595666
0.6216551536933894,-0.010036003600360041
0.6216321632163218,-0.01004089278666079
0.6215121512151216,-0.010066408407945895
0.6214434692811818,-0.010081008100810085
0.6213921392139216,-0.010091918196545903
0.6212721272127213,-0.010117421171607415
0.6212316885988918,-0.010126012601260129
0.6211521152115212,-0.010142916717768274
0.6210321032103212,-0.010168407038094166
0.6210198114477503,-0.010171017101710186
0.620912091209121,-0.010193888336852886
0.6208078306686993,-0.01021602160216023
0.6207920792079209,-0.010219365104994278
0.6206720672067207,-0.010244833040315664
0.6205957476164338,-0.010261026102610274
0.6205520552055207,-0.010270295558372368
0.6204320432043205,-0.01029575081467398
0.6203835675139268,-0.010306030603060318
0.6203120312031204,-0.010321199077717214
0.6201920192019205,-0.010346641646433313
0.620171290160263,-0.010351035103510361
0.6200720072007202,-0.01037207564954789
0.6199589122885494,-0.010396039603960405
0.61995199519952,-0.010397505131115103
0.6198319831983201,-0.010422925260376675
0.6197464276079396,-0.010441044104410449
0.6197119711971198,-0.010448340479417385
0.6195919591959197,-0.010473747896716755
0.6195338450891359,-0.010486048604860493
0.6194719471947197,-0.010499148848350773
0.6193519351935195,-0.010524543545068748
0.6193211645290528,-0.010531053105310537
0.6192319231923193,-0.010549930224428978
0.6191119111911192,-0.010575312191932884
0.6191083857240307,-0.01057605760576058
0.6189918991899191,-0.010600684594162992
0.6188954979648931,-0.010621062106210624
0.618871887188719,-0.010626052486376002
0.6187518751875188,-0.010651411944060713
0.6186825100054272,-0.010666066606660682
0.6186318631863188,-0.01067676555665418
0.6185118511851186,-0.010702112260622482
0.6184694232066836,-0.010711071107110726
0.6183918391839185,-0.01072745158877892
0.6182718271827184,-0.010752785530341851
0.6182562373627892,-0.01075607560756077
0.6181518151815183,-0.010778110569257263
0.6180429472943584,-0.010801080108010813
0.6180318031803181,-0.01080343110749284
0.617911791179118,-0.010828742484592944
0.6178295508413165,-0.010846084608460857
0.6177917791779179,-0.010854048731181433
0.6176717671767178,-0.01087934732128484
0.6176160547430114,-0.0108910891089109
0.6175517551755176,-0.010904639271458499
0.6174317431743177,-0.01092992506582982
0.6174024587913678,-0.010936093609360945
0.6173117311731174,-0.010955202714829018
0.6171917191719173,-0.010980475704714863
0.6171887627776972,-0.010981098109810988
0.6170717071707172,-0.01100573904780008
0.6169749560718544,-0.011026102610261032
0.6169516951695171,-0.011030997902088929
0.6168316831683169,-0.011056248256866822
0.6167610475841643,-0.011071107110711076
0.6167116711671169,-0.011081492802946603
0.6165916591659167,-0.011106730328523341
0.6165470384268558,-0.01111611161116112
0.6164716471647166,-0.011131960561686602
0.6163516351635164,-0.011157185249262408
0.6163329283890149,-0.011161116111611177
0.6162316231623164,-0.011182401164815387
0.6161187140676049,-0.011206120612061221
0.6161116111611162,-0.011207612601186242
0.6159915991599161,-0.011232814598830227
0.6159043900714491,-0.011251125112511265
0.615871587158716,-0.011258011715381289
0.6157515751575159,-0.011283200850226282
0.6156899645812645,-0.011296129612961309
0.6156315631563157,-0.011308383642303904
0.6155115511551157,-0.011333559905493467
0.6154754373838379,-0.011341134113411352
0.6153915391539155,-0.011358728368456191
0.6152715271527154,-0.011383891751119831
0.6152608082653485,-0.011386138613861396
0.6151515151515152,-0.011409045880338376
0.6150460704403197,-0.01143114311431144
0.6150315031503153,-0.011434195542609646
0.614911491149115,-0.011459336164446852
0.6148312254604091,-0.011476147614761484
0.6147914791479149,-0.011484471490874771
0.6146714671467148,-0.011509599207273643
0.6146162779382995,-0.011521152115211528
0.6145514551455147,-0.011534720193267877
0.6144314431443145,-0.011559834995308658
0.614401227657864,-0.011566156615661571
0.6143114311431145,-0.011584941636291774
0.6141914191419143,-0.011610043515037591
0.6141860744023454,-0.011611161116111613
0.6140714071407142,-0.01163513580644529
0.6139708091628284,-0.011656165616561659
0.613951395139514,-0.011660223643346943
0.613831383138314,-0.011685302690226908
0.6137554381209206,-0.011701170117011717
0.6137113711371138,-0.011710376175565388
0.6135913591359137,-0.01173544227412732
0.613539963475058,-0.01174617461746176
0.6134713471347136,-0.011760501403376655
0.6133513351335134,-0.011785554544633555
0.6133243850061461,-0.011791179117911804
0.6132313231323133,-0.01181059931328483
0.6131113111311133,-0.0118356394882365
0.6131087024944656,-0.011836183618361848
0.6129912991299131,-0.011860669891788696
0.6128929058915457,-0.011881188118811892
0.612871287128713,-0.011885695853475105
0.6127512751275129,-0.0119107131253882
0.6126770036463582,-0.011926192619261936
0.6126312631263128,-0.01193572472010184
0.6125112511251126,-0.01196072900057416
0.6124609967216716,-0.01197119711971198
0.6123912391239125,-0.011985726223854735
0.6122712271227124,-0.012010717503841353
0.612244884895416,-0.012016201620162023
0.6121512151215123,-0.012035700351243931
0.6120312031203121,-0.012060678621677902
0.6120286679448405,-0.012061206120612067
0.611911191119112,-0.012085647088768973
0.6118123359910446,-0.01210621062106211
0.6117911791179119,-0.012110611126837341
0.6116711671167118,-0.012135566422931324
0.6115958973373958,-0.012151215121512154
0.6115511551155117,-0.012160516078928926
0.6114311431143116,-0.012185458340230068
0.6113793529147655,-0.012196219621962212
0.6113111311131114,-0.01221039360976257
0.6111911191119113,-0.012235322827161449
0.61116270249803,-0.012241224122412256
0.6110711071107112,-0.01226024370584889
0.610951095109511,-0.012285159870215643
0.6109459458613805,-0.012286228622862298
0.6108310831083108,-0.01231006635369411
0.6107290745301768,-0.012331233123312343
0.6107110711071109,-0.012334968421198989
0.6105910591059107,-0.012359861539804964
0.610512094198154,-0.012376237623762387
0.6104710471047106,-0.012384749210453828
0.6103510351035105,-0.012409629250683857
0.6102950069935121,-0.012421242124212431
0.6102310231023104,-0.0124345025201518
0.6101110111011102,-0.012459369472832446
0.6100778126880273,-0.012466246624662475
0.6099909990999102,-0.012484228336806754
0.60987098709871,-0.012509082192751307
0.6098605110528248,-0.012511251125112519
0.6097509750975099,-0.012533926646934862
0.6096430962780923,-0.012556255625562562
0.6096309630963097,-0.012558766698396687
0.6095109510951097,-0.01258359743704765
0.6094255689321629,-0.012601260126012606
0.6093909390939095,-0.012608423077187415
0.6092709270927094,-0.012633240693654993
0.6092079335956316,-0.01264626462646265
0.6091509150915093,-0.012658051918215327
0.6090309030903092,-0.01268285640326739
0.6089901900371634,-0.012691269126912694
0.608910891089109,-0.012707653208005664
0.608790879087909,-0.012732444552393276
0.6087723380247385,-0.012736273627362751
0.6086708670867088,-0.012757226933078063
0.6085543757002118,-0.012781278127812795
0.6085508550855087,-0.012782004924495546
0.6084308430843086,-0.01280677307995466
0.6083362959383496,-0.012826282628262839
0.6083108310831085,-0.012831536645905634
0.6081908190819083,-0.012856291635155694
0.6081181070533753,-0.012871287128712883
0.6080708070807082,-0.012881040771450561
0.6079507950795081,-0.01290578258519709
0.6078998088107772,-0.012916291629162927
0.607830783078308,-0.012930517287664464
0.6077107710771079,-0.012955245916601013
0.6076814009753644,-0.01296129612961297
0.6075907590759078,-0.01297996618107705
0.6074707470747076,-0.013004681615879454
0.607462883311239,-0.013006300630063014
0.6073507350735075,-0.013029387438220727
0.6072442493068956,-0.013051305130513058
0.6072307230723074,-0.013054088887802316
0.6071107110711073,-0.013078781045627867
0.6070255013893042,-0.013096309630963102
0.6069906990699071,-0.01310346805180136
0.6068706870687071,-0.013128146989826001
0.6068066429636412,-0.013141314131413145
0.6067506750675069,-0.01315281954848965
0.6066306630663068,-0.01317748525734545
0.6065876737914779,-0.01318631863186319
0.6065106510651066,-0.013202143364407677
0.6063906390639066,-0.013226795834715614
0.6063685936337073,-0.013231323132313247
0.6062706270627064,-0.013251439486102188
0.6061506150615062,-0.013276078708464763
0.6061494022505072,-0.013276327632763292
0.6060306030603062,-0.013300707900113617
0.6059300903121418,-0.013321332133213334
0.605910591059106,-0.013325332735822617
0.6057905790579059,-0.013349948592988204
0.6057106661357383,-0.013366336633663378
0.6056705670567057,-0.013374558967831228
0.6055505550555057,-0.013399161551265325
0.6054911300441463,-0.013411341134113422
0.6054305430543055,-0.013423757461226945
0.6053105310531054,-0.013448346761492057
0.605271481794974,-0.013456345634563466
0.6051905190519054,-0.013472928202564467
0.6050705070507052,-0.013497504210206256
0.6050517211451067,-0.01350135013501351
0.604950495049505,-0.013522071178403372
0.6048318472124328,-0.013546354635463553
0.604830483048305,-0.013546633804825405
0.604710471047105,-0.013571186375300637
0.6046118516479551,-0.013591359135913597
0.6045904590459047,-0.013595734527836724
0.6044704470447047,-0.013620273779815274
0.604391742984367,-0.013636363636363641
0.6043504350435045,-0.013644807454519145
0.6042304230423043,-0.013669333378505288
0.6041715209759437,-0.013681368136813685
0.6041104110411042,-0.013693852571443817
0.6039903990399041,-0.013718365157929863
0.6039511853762533,-0.013726372637263742
0.603870387038704,-0.01374286986518463
0.6037503750375038,-0.013767369104649648
0.6037307359381463,-0.013771377137713786
0.6036303630363038,-0.013791859322318505
0.6035103510351036,-0.013816345205223632
0.6035101724137338,-0.01381638163816383
0.6033903390339035,-0.013840820929420362
0.6032894855386686,-0.013861386138613874
0.6032703270327034,-0.013865292332254503
0.6031503150315034,-0.013889754673065953
0.6030686840321003,-0.013906390639063917
0.6030303030303031,-0.013914211581591925
0.6029102910291031,-0.01393866053983266
0.6028477677281577,-0.013951395139513961
0.6027902790279029,-0.013963102950205036
0.6026702670267028,-0.013987538516298127
0.6026267363762973,-0.013996399639964005
0.6025502550255026,-0.014011966424687765
0.6024302430243026,-0.014036388589041078
0.6024055897252377,-0.014041404140414049
0.6023102310231024,-0.014060801991636288
0.6021902190219023,-0.014085210744643811
0.6021843275229636,-0.014086408640864093
0.6020702070207022,-0.01410960963764326
0.6019629434889786,-0.014131413141314136
0.6019501950195021,-0.014134004227037478
0.6018301830183019,-0.014158389349306645
0.6017414406540943,-0.01417641764176418
0.6017101710171018,-0.01418276942841955
0.6015901590159017,-0.014207141113226355
0.6015198215459943,-0.014221422142214224
0.6014701470147016,-0.014231506678299404
0.6013501350135014,-0.014255864915999547
0.6012980859099558,-0.014266426642664282
0.6012301230123014,-0.014280215963295009
0.6011101110111012,-0.014304560744231818
0.6010762334905114,-0.014311431143114325
0.6009900990099011,-0.01432889727002166
0.6008700870087009,-0.01435322858452113
0.6008542640314203,-0.01435643564356437
0.6007500750075009,-0.014377550585098764
0.6006321762717988,-0.014401440144014413
0.6006300630063007,-0.014401868300146153
0.6005100510051007,-0.014426175895147223
0.6004099634914808,-0.014446444644464457
0.6003900390039005,-0.014450479084442748
0.6002700270027004,-0.01447477318678769
0.6001876329384142,-0.0144914491449145
0.6001500150015002,-0.014499061846665901
0.6000300030003002,-0.014523342446647634
0.5999651843536316,-0.014536453645364544
0.5999099909991,-0.014547616573457885
0.5997899789979,-0.014571883661351807
0.5997426174773794,-0.014581458145814588
0.5996699669966998,-0.014596143251457618
0.5995499549954997,-0.014620396817527668
0.5995199320491593,-0.014626462646264632
0.5994299429942995,-0.014644641867313311
0.5993099309930994,-0.014668881901809382
0.5992971278077078,-0.014671467146714676
0.5991899189918993,-0.01469311240766923
0.5990742024388345,-0.01471647164716472
0.5990699069906992,-0.014717338649605522
0.5989498949894989,-0.014741554859176217
0.5988511516655681,-0.014761476147614777
0.598829882988299,-0.014765766556828758
0.5987098709870988,-0.014789969208486249
0.5986279813326083,-0.014806480648064821
0.5985898589858987,-0.014814166358292441
0.5984698469846986,-0.014838355442252066
0.5984046911758913,-0.014851485148514865
0.5983498349834985,-0.014862538040671995
0.5982298229822983,-0.014886713547131563
0.5981812809305505,-0.014896489648964908
0.5981098109810983,-0.01491088159063813
0.5979897989798981,-0.014935043509785783
0.597957750330951,-0.014941494149414952
0.597869786978698,-0.014959196994865843
0.5977497749774979,-0.014983345316875655
0.597734099110672,-0.014986498649864996
0.5976297629762978,-0.015007484240035797
0.5975103267259001,-0.01503150315031504
0.5975097509750976,-0.015031618921326243
0.5973897389738975,-0.015055743312829915
0.5972864257081851,-0.015076507650765084
0.5972697269726974,-0.015079863432019117
0.5971497149714973,-0.015103974199932374
0.5970624033097319,-0.015121512151215127
0.5970297029702971,-0.015128079753569631
0.596909690969097,-0.015152176888032772
0.5968382592612607,-0.015166516651665171
0.5967896789678969,-0.015176267872683334
0.5966696669666968,-0.01520035136382077
0.5966139932926848,-0.015211521152115215
0.5965496549654967,-0.015224427776068236
0.5964296429642966,-0.015248497613992823
0.5963896051331277,-0.015256525652565273
0.5963096309630964,-0.015272559450433716
0.5961896189618962,-0.015296615625246384
0.5961650945109159,-0.015301530153015316
0.5960696069606962,-0.015320662882497242
0.5959495949594961,-0.015344705384284561
0.5959404611535757,-0.01534653465346536
0.5958295829582959,-0.015368738058976351
0.5957157018229648,-0.015391539153915404
0.5957095709570959,-0.015392766517667062
0.5955895589558957,-0.015416784966591886
0.5954908148449305,-0.015436543654365448
0.5954695469546956,-0.015440798842752573
0.5953495349534955,-0.015464803592071839
0.5952658043556953,-0.015481548154815492
0.5952295229522954,-0.01548880288237917
0.5951095109510952,-0.015512793922146018
0.5950406700798356,-0.015526552655265535
0.5949894989498952,-0.01553677862328984
0.594869486948695,-0.015560755943548207
0.5948154117411377,-0.015571557155715579
0.5947494749474949,-0.01558472605223848
0.5946294629462947,-0.015608689643016004
0.5945900290625569,-0.015616561656165623
0.5945094509450947,-0.015632645155978578
0.5943894389438945,-0.015656595007292027
0.5943645217662377,-0.015661566156615667
0.5942694269426944,-0.015680535921269983
0.5941494149414943,-0.01570447202312234
0.5941388895734991,-0.01570657065706571
0.5940294029402942,-0.015728398334874966
0.5939131303846383,-0.015751575157515754
0.593909390939094,-0.01575232045710411
0.593789378937894,-0.015776232383562638
0.5936872406716919,-0.015796579657965812
0.5936693669366938,-0.01580013990380762
0.5935493549354937,-0.015824038054104646
0.5934612252698478,-0.015841584158415856
0.5934293429342935,-0.015847930969169494
0.5933093309330935,-0.015871815333278482
0.5932350838974272,-0.0158865886588659
0.5931893189318933,-0.015895693639984276
0.5930693069306932,-0.0159195642078646
0.5930088162719087,-0.015931593159315943
0.5929492949294931,-0.015943427903050443
0.592829282928293,-0.015967284664650912
0.5927824221099443,-0.015976597659765987
0.5927092709270928,-0.015991133745172175
0.5925892589258928,-0.016014976690428298
0.5925559011273429,-0.01602160216021603
0.5924692469246926,-0.016038811153156918
0.5923492349234923,-0.01606264027199342
0.5923292530390756,-0.016066606660666075
0.5922292229222923,-0.016086460113818667
0.5921092109210923,-0.01611027539614768
0.5921024775592685,-0.01611161116111612
0.5919891989198921,-0.016134080613976157
0.5918755712704344,-0.016156615661566162
0.591869186918692,-0.016157881672914653
0.5917491749174919,-0.016181672640453736
0.5916485337694031,-0.016201620162016206
0.5916291629162918,-0.016205459075878743
0.5915091509150916,-0.016229236180080417
0.5914213680653206,-0.01624662466246625
0.5913891389138916,-0.01625300798894375
0.5912691269126914,-0.016276771219690893
0.5911940738692284,-0.016291629162916307
0.5911491149114912,-0.016300528398962896
0.5910291029102912,-0.01632427774612416
0.5909666508913041,-0.01633663366336635
0.590909090909091,-0.01634802029279328
0.5907890789078909,-0.016371755746228775
0.5907390988408756,-0.016381638163816395
0.5906690669066907,-0.01639548365729729
0.5905490549054907,-0.016419205206853183
0.5905114174263986,-0.01642664266426644
0.5904290429042905,-0.016442918479344884
0.5903090309030904,-0.01646662611485662
0.5902836063554735,-0.016471647164716482
0.5901890189018903,-0.01649032474580889
0.5900690069006902,-0.016514018457102514
0.5900556653348376,-0.016516651665166526
0.58994899489949,-0.016537702443572645
0.58982898289829,-0.01656138222045936
0.589827594070347,-0.016561656165616574
0.5897089708970898,-0.016585051559520274
0.5895993871105006,-0.016606660666066614
0.5895889588958897,-0.016608716774764692
0.5894689468946895,-0.016632372080546954
0.5893710486841043,-0.016651665166516658
0.5893489348934895,-0.016656022649140623
0.5892289228922893,-0.0166796639935509
0.5891425791804805,-0.0166966696669667
0.5891089108910892,-0.016703299912614628
0.5889888988898891,-0.016726927285437343
0.5889139783023061,-0.016741674167416745
0.588868886888689,-0.016750548552109574
0.5887488748874888,-0.01677416194311945
0.5886852457513785,-0.01678667866786679
0.5886288628862888,-0.016797768554555708
0.5885088508850886,-0.01682136795351419
0.588456381228601,-0.016831683168316847
0.5883888388838885,-0.01684495990688794
0.5882688268826884,-0.016868545303548085
0.5882273844339996,-0.01687668766876689
0.5881488148814883,-0.01689212259605049
0.5880288028802881,-0.016915693980152684
0.5879982550667061,-0.016921692169216934
0.587908790879088,-0.016939256608992703
0.5877887788778879,-0.016962813970264723
0.5877689928249434,-0.016966696669666978
0.5876687668766878,-0.01698636193266967
0.5875487548754875,-0.017009905260832976
0.5875395974060684,-0.017011701170117022
0.5874287428742876,-0.017033438554045686
0.5873100678399198,-0.017056705670567066
0.5873087308730874,-0.017056967759508785
0.5871887188718873,-0.017080486460092626
0.587080399986459,-0.01710171017101711
0.5870687068706872,-0.017104000997401007
0.5869486948694871,-0.017127505637786138
0.5868505980999537,-0.017146714671467153
0.5868286828682869,-0.01715100550423173
0.5867086708670868,-0.017174496074112765
0.5866206618744638,-0.017191719171917197
0.5865886588658867,-0.01719798126700498
0.5864686468646866,-0.017221457756063333
0.5863905910031249,-0.01723672367236724
0.5863486348634864,-0.017244928272729738
0.5862286228622864,-0.01726839067063848
0.5861603851781764,-0.017281728172817284
0.5861086108610862,-0.017291846508425468
0.5859885988598861,-0.017315294804845355
0.5859300440909285,-0.017326732673267342
0.585868586858686,-0.01733873596111695
0.5857485748574859,-0.017362170145699282
0.5856995674317774,-0.017371737173717386
0.5856285628562857,-0.01738559661783697
0.5855085508550857,-0.017409016680221868
0.5854689548901887,-0.01741674167416743
0.5853885388538855,-0.01743242846562622
0.5852685268526855,-0.017455834395443626
0.5852382061547116,-0.017461746174617473
0.5851485148514852,-0.017479231491533586
0.5850285028502852,-0.01750262327840404
0.5850073209129657,-0.017506750675067517
0.584908490849085,-0.017526005682614712
0.5847884788478849,-0.017549383316149095
0.5847762988516384,-0.01755175517551756
0.5846684668466848,-0.017572751025935564
0.5845484548454847,-0.01759611449573265
0.5845451396564775,-0.017596759675967605
0.5844284428442845,-0.017619467508568395
0.5843138402854531,-0.01764176417641765
0.5843084308430845,-0.017642816482397645
0.5841884188418843,-0.017666155117595006
0.5840824015419501,-0.017686768676867692
0.5840684068406841,-0.01768948939588176
0.583948394839484,-0.01771281384010393
0.5838508247780276,-0.017731773177317736
0.583828382838284,-0.017736133420369015
0.5837083708370838,-0.01775944366319425
0.5836191096760229,-0.01777677767776778
0.5835883588358837,-0.017782748542977494
0.5834683468346836,-0.017806044573971024
0.5833872559173084,-0.017821782178217838
0.5833483348334835,-0.01782933475083088
0.5832283228322833,-0.017852616559550658
0.5831552631823191,-0.01786678667866788
0.5831083108310833,-0.017875892031064274
0.5829882988298831,-0.01789915960705649
0.5829231311505215,-0.017911791179117925
0.582868286828683,-0.01792242037081864
0.5827482748274828,-0.017945673703621528
0.5826908595004343,-0.01795679567956797
0.5826282628262828,-0.017968919757246224
0.5825082508250826,-0.017992158836387044
0.5824584479096045,-0.018001800180018013
0.5823882388238825,-0.018015390177506384
0.5822682268226824,-0.018038614992504677
0.5822258960546266,-0.018046804680468057
0.5821482148214823,-0.018061831618769064
0.5820282028202821,-0.018085042159132987
0.5819932036111157,-0.0180918091809181
0.5819081908190821,-0.01810824406821353
0.5817881788178819,-0.01813144032344219
0.5817603702537248,-0.018136813681368144
0.5816681668166818,-0.018154627513026815
0.5815481548154817,-0.01817780947261057
0.5815273956561258,-0.018181818181818188
0.5814281428142816,-0.01820098194040583
0.5813081308130814,-0.018224149593826
0.5812942794910181,-0.01822682268226823
0.5811881188118813,-0.018247307337558347
0.5810681068106812,-0.01827046067428514
0.5810610214301124,-0.018271827182718275
0.5809480948094811,-0.018293603691698197
0.5808280828082809,-0.01831674270119646
0.5808276211441484,-0.01831683168316832
0.5807080708070809,-0.018339870990054238
0.580594075228353,-0.018361836183618377
0.5805880588058807,-0.018362995302620373
0.5804680468046806,-0.01838610921986128
0.5803603862574491,-0.01840684068406842
0.5803480348034805,-0.01840921880574959
0.5802280228022803,-0.018432318368363877
0.5801265541351485,-0.018451845184518464
0.5801080108010802,-0.018455413225388323
0.5799879987998801,-0.018478498422818027
0.579892578528575,-0.018496849684968508
0.57986798679868,-0.018501578548810117
0.5797479747974799,-0.018524649370489504
0.5796584591038623,-0.018541854185418552
0.5796279627962797,-0.018547714763300888
0.5795079507950797,-0.01857077119865364
0.5794241955261316,-0.018586858685868596
0.5793879387938795,-0.018593821856154727
0.5792679267926794,-0.018616863894596436
0.5791897874594982,-0.01863186318631864
0.5791479147914793,-0.01863989981467571
0.5790279027902792,-0.018662927445614482
0.5789552345670769,-0.018676867686768683
0.578907890789079,-0.01868594862618084
0.578787878787879,-0.018708961839014163
0.57872053651096,-0.018721872187218727
0.5786678667866788,-0.018731968277995108
0.5785478547854788,-0.018754967062113145
0.5784856929522264,-0.01876687668766877
0.5784278427842785,-0.018777958757454475
0.5783078307830785,-0.0188009431022393
0.5782507035509393,-0.018811881188118815
0.5781878187818783,-0.018823920051907552
0.5780678067806782,-0.018846889946731015
0.5780155679661321,-0.018856885688568872
0.5779477947794781,-0.018869852148711157
0.577827782778278,-0.018892807582937855
0.5777802858558129,-0.018901890189018916
0.5777077707770778,-0.018915755035234294
0.5775877587758778,-0.018938695998220144
0.5775448568769604,-0.01894689468946896
0.5774677467746776,-0.01896162869885695
0.5773477347734775,-0.01898455517994919
0.5773092806855209,-0.018991899189919004
0.5772277227722773,-0.019007473126969748
0.5771077107710773,-0.01903038511550909
0.5770735569364063,-0.019036903690369048
0.5769876987698771,-0.019053288306974454
0.576867686768677,-0.019076185792291065
0.5768376852834719,-0.01908190819081909
0.5767476747674769,-0.01909907422628445
0.5766276627662767,-0.019121957197701985
0.5766016653795497,-0.019126912691269135
0.5765076507650766,-0.019144830872325186
0.5763876387638766,-0.019167699319157808
0.5763654968764091,-0.01917191719171918
0.5762676267626764,-0.019190558232531317
0.5761476147614762,-0.019213412144088095
0.5761291794247791,-0.019216921692169223
0.5760276027602762,-0.019236256294350974
0.575907590759076,-0.01925909565993028
0.5758927126743204,-0.01926192619261927
0.5757875787578759,-0.019281925045245007
0.5756675667566757,-0.019304749854137465
0.5756560962736459,-0.01930693069306931
0.5755475547554757,-0.019327564472682534
0.5754275427542755,-0.019350374714172086
0.5754193298702995,-0.01935193519351935
0.5753075307530754,-0.019373174564147035
0.5751875187518753,-0.019395970227509468
0.575182413110762,-0.01939693969396941
0.5750675067506752,-0.01941875530713289
0.574947494749475,-0.019441536381636763
0.5749453456404443,-0.019441944194419455
0.574827482748275,-0.019464306689147934
0.5747081267610961,-0.0194869486948695
0.5747074707470748,-0.019487073124708956
0.5745874587458747,-0.019509828697710695
0.5744707554143196,-0.019531953195319543
0.5744674467446745,-0.019532580363799065
0.5743474347434745,-0.019555321320352127
0.5742332323634147,-0.019576957695769587
0.5742274227422743,-0.019578058215259198
0.5741074107410742,-0.01960078454461667
0.5739955572498687,-0.01962196219621963
0.5739873987398741,-0.019623506666651365
0.573867386738674,-0.01964621835805938
0.5737577297140904,-0.019666966696669674
0.5737473747374738,-0.019668925705551826
0.5736273627362738,-0.019691622748249954
0.5735197493954014,-0.019711971197119718
0.5735073507350736,-0.019714315319549862
0.5733873387338735,-0.019736997702768298
0.5732816159320197,-0.019756975697569762
0.5732673267326733,-0.019759675496245806
0.5731473147314733,-0.01978234320920952
0.5730433289610715,-0.019801980198019806
0.5730273027302731,-0.01980500622325369
0.572907290729073,-0.019827659255179264
0.5728048881185792,-0.01984698469846985
0.5727872787278729,-0.019850307488200394
0.5726672667266728,-0.019872945828298766
0.5725662930394635,-0.019891989198919907
0.5725472547254726,-0.01989557927872638
0.5724272427242726,-0.019918202916198797
0.5723275433575274,-0.01993699369936995
0.5723072307230724,-0.019940821582483455
0.5721872187218723,-0.019963430506526735
0.5720886387054653,-0.019981998199819995
0.5720672067206722,-0.019986034387137606
0.5719471947194721,-0.020008628586941468
0.5718495787148598,-0.02002700270027004
0.5718271827182719,-0.020031217680369116
0.5717071707170718,-0.02005379714511466
0.5716103630161603,-0.020072007200720082
0.5715871587158717,-0.020076371449869467
0.5714671467146716,-0.020098936168732123
0.5713709912386961,-0.020117011701170126
0.5713471347134714,-0.020121495683344287
0.5712271227122714,-0.020144045645493776
0.5711314630106765,-0.02016201620162017
0.5711071107110712,-0.020166590368514627
0.5709870987098711,-0.02018912556311244
0.5708917779591678,-0.020207020702070214
0.570867086708671,-0.020211655493113188
0.5707470747074709,-0.020234175909313847
0.570651935710098,-0.020252025202520257
0.5706270627062707,-0.020256691044886154
0.5705070507050706,-0.02027919667183952
0.5704119358882579,-0.0202970297029703
0.5703870387038705,-0.020301697011594066
0.5702670267026704,-0.02032418783844296
0.5701717781173026,-0.020342034203420345
0.5701470147014702,-0.02034667338101368
0.5700270027002702,-0.020369149396893285
0.569931462019717,-0.020387038703870403
0.56990699069907,-0.020391620140930964
0.5697869786978698,-0.02041408133497146
0.5696909872168505,-0.020432043204320446
0.5696669666966698,-0.02043653727915007
0.5695469546954697,-0.020458983640475957
0.5694503533289006,-0.02047704770477049
0.5694269426942695,-0.020481424783489802
0.5693069306930695,-0.020503856301215973
0.5692095599748805,-0.020522052205220534
0.5691869186918693,-0.020526282641779154
0.5690669066906692,-0.02054869930501832
0.5689686067726571,-0.020567056705670578
0.568946894689469,-0.020571110841864842
0.568826882688269,-0.020593512639721957
0.5687274933389266,-0.02061206120612062
0.5687068706870688,-0.020615909371607934
0.5685868586858687,-0.02063829629318212
0.5684862192892027,-0.020657065706570665
0.5684668466846686,-0.020660678218882525
0.5683468346834685,-0.020683050253265618
0.5682447842378218,-0.02070207020702071
0.5682268226822683,-0.020705417371577415
0.5681068106810683,-0.020727774507858635
0.5680031877979594,-0.020747074707470753
0.5679867986798681,-0.020750126817599922
0.567866786678668,-0.020772469044858875
0.5677614295815834,-0.020792079207920797
0.5677467746774678,-0.02079480654486844
0.5676267626762678,-0.020817133852180175
0.5675195091994646,-0.02083708370837084
0.5675067506750676,-0.020839456541314583
0.5673867386738675,-0.020861768917751294
0.567277426261212,-0.020882088208820884
0.5672667266726674,-0.02088407679489172
0.5671467146714673,-0.020906374229516675
0.567035180375213,-0.020927092709270942
0.5670267026702671,-0.02092866729356373
0.5669066906690671,-0.020950949775434633
0.5667927711486489,-0.020972097209720986
0.5667866786678669,-0.020973228025309147
0.5666666666666669,-0.020995495543479785
0.5665501981875058,-0.02101710171017103
0.5665466546654667,-0.021017758978124294
0.5664266426642666,-0.021040011521642636
0.5663074610965609,-0.021062106210621073
0.5663066306630664,-0.021062260140021213
0.5661866186618663,-0.021084497697929278
0.5660666066606662,-0.021106731375599
0.5660645583752733,-0.021107110711071117
0.5659465946594661,-0.02112895406036022
0.5658265826582659,-0.021151172736282874
0.5658214901908108,-0.02115211521152116
0.5657065706570659,-0.021173380596972283
0.5655865586558657,-0.021195584260165636
0.5655782565912963,-0.021197119711971205
0.5654665466546656,-0.021217777295818682
0.5653465346534656,-0.02123996593529459
0.5653348571761525,-0.02124212421242125
0.5652265226522654,-0.021262144144968867
0.5651065106510652,-0.021284317749734622
0.5650912915435743,-0.021287128712871292
0.564986498649865,-0.02130648113250609
0.564866486648665,-0.02132863969156429
0.5648475592905078,-0.021332133213321336
0.5647464746474649,-0.021350788246533265
0.5646264626462647,-0.02137293174887994
0.5646036600126612,-0.021377137713771383
0.5645064506450647,-0.021395065475166525
0.5643864386438645,-0.021417193909795164
0.5643595933044984,-0.021422142214221437
0.5642664266426644,-0.02143931280653981
0.5641464146414643,-0.02146142616243691
0.564115358759219,-0.02146714671467148
0.5640264026402642,-0.021483530228803067
0.563906390639064,-0.021505628494951908
0.5638709559687797,-0.021512151215121525
0.5637863786378638,-0.021527717730123044
0.5636663666366638,-0.021549800895501486
0.5636263845238648,-0.02155715571557157
0.5635463546354637,-0.021571875298682944
0.5634263426342635,-0.021593943352264305
0.5633816440138986,-0.021602160216021613
0.5633063306330635,-0.02161600292268296
0.5631863186318633,-0.021638055853435735
0.5631367340270306,-0.021647164716471656
0.5630663066306631,-0.021660100590339113
0.5629462946294631,-0.021682138387227073
0.5628916541501349,-0.0216921692169217
0.562826282628263,-0.02170416828988575
0.5627062706270628,-0.021726190941869682
0.5626464039688132,-0.021737173717371744
0.5625862586258628,-0.021748206009573195
0.5624662466246626,-0.021770213505608017
0.5624009830673735,-0.021782178217821788
0.5623462346234624,-0.021792213737669503
0.5622262226222623,-0.02181420606670698
0.5621553910288437,-0.02182718271827183
0.5621062106210623,-0.021836191462460616
0.5619861986198621,-0.021858168613445642
0.5619096274349468,-0.021872187218721875
0.561866186618662,-0.02188013917224775
0.5617461746174619,-0.021902101134124642
0.5616636918661198,-0.021917191719171933
0.5616261626162617,-0.021924056855351124
0.5615061506150616,-0.021946003617058625
0.5614175839014868,-0.021962196219621977
0.5613861386138616,-0.02196794450010798
0.5612661266126614,-0.021989876050579647
0.5611713031188648,-0.02200720072007202
0.5611461146114612,-0.022011802094872975
0.5610261026102611,-0.022033718423040208
0.5609248490947674,-0.022052205220522064
0.560906090609061,-0.022055629628019654
0.5607860786078609,-0.0220775307228084
0.5606782214043791,-0.022097209720972108
0.5606660666066607,-0.022099427087937443
0.5605460546054607,-0.022121312938271152
0.5604314196215769,-0.022142214221422152
0.5604260426042605,-0.022143194463036496
0.5603060306030604,-0.022165065057832313
0.5601860186018603,-0.022186931646527193
0.560184442450236,-0.0221872187218722
0.5600660066006602,-0.022208787069915012
0.55994599459946,-0.02223063838646482
0.5599372872644762,-0.02223222322232224
0.55982598259826,-0.02225247896295946
0.5597059705970598,-0.022274314996262833
0.5596899565960616,-0.022277227722772283
0.5595859585958597,-0.02229614072542581
0.5594659465946595,-0.0223179614643762
0.5594424500130157,-0.022322232223222323
0.5593459345934595,-0.02233977234578992
0.5592259225922593,-0.0223615777792798
0.5591947670820213,-0.02236723672367237
0.5591059105910592,-0.02238337381254891
0.558985898589859,-0.02240516392946473
0.5589469073683971,-0.022412241224122414
0.558865886588659,-0.02242694511421646
0.5587458745874588,-0.02244871990344216
0.5586988704361112,-0.022457245724572472
0.5586258625862588,-0.02247048623932608
0.5585058505850586,-0.022492245689743246
0.5584506558477706,-0.022502250225022516
0.5583858385838585,-0.022513997176428824
0.5582658265826583,-0.022535741276914486
0.5582022631646015,-0.02254725472547256
0.5581458145814583,-0.022557477914095413
0.558025802580258,-0.0225792066535239
0.5579536919464708,-0.022592259225922603
0.557905790579058,-0.02260092844091603
0.5577857785778579,-0.022622641808157942
0.5577049417518625,-0.022637263726372647
0.5576657665766578,-0.02264434874549951
0.5575457545754576,-0.02266604672942333
0.5574560121378701,-0.02268226822682269
0.5574257425742576,-0.022687738816471372
0.5573057305730574,-0.022709421405943606
0.5572069026602094,-0.022727272727272735
0.5571857185718573,-0.022731098642480733
0.5570657065706572,-0.02275276582636296
0.5569576128731931,-0.02277227722772278
0.5569456945694571,-0.022774428212192537
0.5568256825682569,-0.022796079979344207
0.5567081423297408,-0.022817281728172822
0.5567056705670568,-0.022817727514293
0.5565856585658567,-0.022839363853571416
0.5564656465646566,-0.02286099610448295
0.5564584865791627,-0.022862286228622866
0.5563456345634564,-0.02288261743774598
0.5562256225622564,-0.022904234243901683
0.5562086476813641,-0.02290729072907291
0.5561056105610562,-0.022925840720590333
0.5559855985598561,-0.022947442070828227
0.5559586265656874,-0.022952295229522968
0.555865586558656,-0.022969033690847067
0.5557455745574559,-0.022990619574002325
0.5557084227788676,-0.02299729972997301
0.5556255625562557,-0.023012196337276414
0.5555055505550556,-0.023033766742183496
0.5554580358662133,-0.023042304230423055
0.5553855385538555,-0.02305532864866105
0.5552655265526554,-0.023076883564150243
0.5552074653715973,-0.0230873087308731
0.5551455145514552,-0.023098430613802987
0.5550255025502552,-0.023119970028702856
0.5549567108374615,-0.023132313231323143
0.554905490549055,-0.0231415022215245
0.5547854785478549,-0.023163026124660924
0.5547057718047947,-0.023177317731773187
0.5546654665466548,-0.023184543460666663
0.5545454545454547,-0.023206051840863898
0.5544546478131411,-0.02322232223222323
0.5544254425442545,-0.02322755432009193
0.5543054305430544,-0.023249047166172963
0.5542033384005973,-0.023267326732673274
0.5541854185418543,-0.0232705347886845
0.5540654065406542,-0.02329201208946849
0.5539518431037935,-0.023312331233123318
0.553945394539454,-0.023313484855347382
0.553825382538254,-0.023334946599652084
0.5537053705370538,-0.02335640419360963
0.5537001585135554,-0.02335733573357336
0.5535853585358537,-0.023377850685646035
0.5534653465346535,-0.02339929270604888
0.5534482833488763,-0.023402340234023402
0.5533453345334535,-0.023420724336393535
0.5532253225322533,-0.02344215077204289
0.5531962207831305,-0.02344734473447345
0.5531053105310533,-0.023463567540857388
0.5529852985298531,-0.023484978380553828
0.5529439703464984,-0.023492349234923507
0.552865286528653,-0.02350638028802456
0.5527452745274528,-0.0235277755205647
0.5526915315676675,-0.02353735373537355
0.5526252625262528,-0.02354916256689991
0.5525052505250526,-0.023570542181080234
0.5524389039738336,-0.023582358235823594
0.5523852385238525,-0.02359191436651053
0.5522652265226524,-0.02361327835112579
0.5521860870906896,-0.023627362736273638
0.5521452145214523,-0.023634635675904583
0.5520252025202521,-0.023655984019748423
0.5519330804424257,-0.023672367236723682
0.5519051905190521,-0.02367732648415278
0.5517851785178519,-0.02369865917601701
0.5516798835517207,-0.023717371737173726
0.5516651665166518,-0.023719986780346425
0.5515451545154516,-0.023741303809021362
0.5514264959397284,-0.02376237623762377
0.5514251425142516,-0.023762616553597585
0.5513051305130514,-0.02378391790787227
0.5511851185118513,-0.02380521505400877
0.5511729101623482,-0.023807380738073813
0.5510651065106512,-0.023826501461703675
0.5509450945094511,-0.023847782916197546
0.5509191318064999,-0.023852385238523857
0.5508250825082509,-0.023869054459671864
0.5507050705070509,-0.0238903202112976
0.5506651611599476,-0.0238973897389739
0.5505850585058507,-0.023911576890951594
0.5504650465046506,-0.023932826928482663
0.5504109977371281,-0.023942394239423945
0.5503450345034505,-0.023954068744743196
0.5502250225022504,-0.023975303056952307
0.5501566410509459,-0.023987398739874002
0.5501050105010502,-0.023996530010268434
0.54998499849985,-0.024017748585926514
0.5499020906127435,-0.024032403240324046
0.54986498649865,-0.024038960676769763
0.5497449744974499,-0.02406016350464741
0.5496473459323024,-0.02407740774077409
0.5496249624962497,-0.024081360733513444
0.5495049504950497,-0.02410254780238006
0.5493924065178409,-0.024122412241224134
0.5493849384938495,-0.02412373016978766
0.5492649264926494,-0.02414490146841273
0.5491449144914493,-0.024166068511893353
0.5491372674794459,-0.024167416741674178
0.5490249024902492,-0.024187224492054564
0.548904890489049,-0.024208375747921174
0.5488819282983762,-0.024212421242124218
0.5487848784878488,-0.024229516862637662
0.5486648664866488,-0.02425065231964684
0.5486263927698444,-0.024257425742574265
0.5485448544854487,-0.0242717785695191
0.5484248424842485,-0.024292898216425274
0.548370660395132,-0.02430243024302431
0.5483048304830485,-0.024314009602075727
0.5481848184818483,-0.024335113427633958
0.5481147306739254,-0.024347434743474353
0.5480648064806481,-0.024356209949708843
0.5479447944794481,-0.02437729794267411
0.5478586031043055,-0.024392439243924396
0.547824782478248,-0.024398379601842688
0.5477047704770478,-0.02441945175096871
0.5476022771827441,-0.02443744374437444
0.5475847584758478,-0.024440518547925588
0.5474647464746476,-0.024461574841965893
0.5473457524040924,-0.024482448244824498
0.5473447344734474,-0.024482626777427154
0.5472247224722473,-0.02450366720513598
0.5471047104710473,-0.02452470332970456
0.5470890191684634,-0.02452745274527454
0.5469846984698471,-0.024545728829971875
0.5468646864686469,-0.024566749070714898
0.5468320853377804,-0.024572457245724585
0.5467446744674469,-0.024587759705992113
0.5466246624662467,-0.024608764051650765
0.5465749509910908,-0.02461746174617463
0.5465046504650466,-0.024629759822737074
0.5463846384638464,-0.024650748262053383
0.5463176156160883,-0.024662466246624673
0.5462646264626464,-0.024671729169771027
0.5461446144614462,-0.024692701691487358
0.5460600786988141,-0.024707470747074717
0.5460246024602461,-0.024713667736682463
0.545904590459046,-0.0247346243295418
0.545802339723651,-0.02475247524752476
0.5457845784578459,-0.02475557551308321
0.5456645664566457,-0.024776516165828363
0.5455445544554457,-0.024797452479141755
0.5455443980821482,-0.024797479747974804
0.5454245424542455,-0.02481837718998403
0.5453045304530454,-0.02483929754559481
0.5452862428565577,-0.024842484248424848
0.5451845184518453,-0.024860207391669206
0.5450645064506452,-0.02488111177831018
0.5450278838785567,-0.024887488748874892
0.544944494449445,-0.02490200676056864
0.544824482448245,-0.024922895166972162
0.5447693206251846,-0.024932493249324936
0.5447044704470448,-0.024943775286392123
0.5445844584458447,-0.02496464770129097
0.5445105525717931,-0.02497749774977498
0.5444644464446445,-0.024985512958872347
0.5443444344434445,-0.02500636937100017
0.5442515791920394,-0.025022502250225037
0.5442244224422443,-0.025027219767768765
0.5441044104410442,-0.025048060165859587
0.543992399957863,-0.02506750675067508
0.5439843984398441,-0.025068895702861905
0.543864386438644,-0.025089720075653042
0.5437443744374438,-0.025110540065731785
0.5437330076652257,-0.025112511251125125
0.5436243624362438,-0.025131349090187494
0.5435043504350436,-0.025152153037278496
0.5434734036182725,-0.02515751575157517
0.5433843384338435,-0.02517294719929554
0.5432643264326433,-0.025193735092125445
0.5432135919800378,-0.025202520252025212
0.5431443144314433,-0.02521451439283736
0.5430243024302431,-0.025235286220132182
0.5429535722149129,-0.025247524752475256
0.542904290429043,-0.025256050660694404
0.5427842784278429,-0.02527680641118372
0.5426933437855503,-0.0252925292529253
0.5426642664266428,-0.025297555992775406
0.5425442544254426,-0.025318295655187166
0.542432906152847,-0.025337533753375344
0.5424242424242426,-0.025339030379013958
0.5423042304230424,-0.02535975394207869
0.5421842184218424,-0.025380473084913938
0.5421722517061516,-0.025382538253825387
0.5420642064206421,-0.025401181261817705
0.5419441944194421,-0.02542188428753665
0.5419113817097831,-0.025427542754275428
0.5418241824182419,-0.025442577604391156
0.5417041704170418,-0.02546326450171465
0.5416503007356088,-0.025472547254725475
0.5415841584158417,-0.025483942959808298
0.5414641464146416,-0.025504613717461246
0.5413890082367808,-0.025517551755175533
0.5413441344134414,-0.02552527731810595
0.5412241224122414,-0.02554593192481413
0.5411275036646703,-0.025562556255625576
0.5411041104110412,-0.02556658066934796
0.5409840984098411,-0.02558721911383733
0.5408657864688509,-0.02560756075607562
0.540864086408641,-0.025607853003622352
0.5407440744074409,-0.025628475274621882
0.5406240624062407,-0.02564909308731583
0.5406038440788384,-0.025652565256525664
0.5405040504050406,-0.025669700397283363
0.5403840384038405,-0.02569030201863775
0.5403416867983624,-0.025697569756975708
0.5402640264026404,-0.025710894471963768
0.5401440144014402,-0.02573147989070095
0.5400793150811423,-0.02574257425742575
0.5400240024002402,-0.025752057488831637
0.53990399039904,-0.02577262669367461
0.5398167283688003,-0.025787578757875795
0.5397839783978399,-0.025793189438081537
0.5396639663966398,-0.02581374241775547
0.5395539261011352,-0.02583258325832584
0.5395439543954397,-0.025834290309934657
0.5394239423942395,-0.02585482705316769
0.5393039303930395,-0.025875359306117892
0.5392908999296849,-0.02587758775877588
0.5391839183918393,-0.025895880590160902
0.5390639063906392,-0.025916396588753825
0.5390276509660976,-0.025922592259225927
0.538943894389439,-0.025936903019010256
0.538823882388239,-0.02595740275196809
0.5387641846008602,-0.02596759675967597
0.5387038703870388,-0.02597789433002027
0.5385838583858387,-0.025998377786066416
0.538500500265648,-0.026012601260126028
0.5384638463846386,-0.026018854513520026
0.5383438343834385,-0.02603932168138107
0.5382365973902639,-0.026057605760576072
0.5382238223822383,-0.02605978355986627
0.5381038103810383,-0.02608023442827004
0.5379837983798381,-0.026100680774014135
0.5379724685968041,-0.026102610261026116
0.537863786378638,-0.02612111601712135
0.5377437743774378,-0.02614154604542994
0.5377081122875897,-0.02614761476147616
0.5376237623762378,-0.02616196643834822
0.5375037503750376,-0.026182380137944283
0.5374435355578518,-0.026192619261926203
0.5373837383738375,-0.026202785682391427
0.5372637263726374,-0.02622318304200085
0.5371787378290948,-0.026237623762376247
0.5371437143714373,-0.02624357373971788
0.5370237023702371,-0.02626395474807026
0.5369137185209204,-0.02628262826282629
0.5369036903690371,-0.026284330600824787
0.5367836783678369,-0.026304695246652042
0.5366636663666368,-0.026325055337049624
0.5366484678731301,-0.026327632763276335
0.5365436543654366,-0.02634540452827113
0.5364236423642366,-0.02636574823810454
0.5363829882637381,-0.02637263726372638
0.5363036303630364,-0.02638608258348224
0.5361836183618363,-0.026406409901478127
0.5361172851597937,-0.026417641764176422
0.5360636063606362,-0.026426729402866174
0.5359435943594361,-0.026447040317756305
0.5358513579724196,-0.026462646264626466
0.5358235823582359,-0.026467344977032868
0.5357035703570359,-0.026487639477550687
0.5355852061107713,-0.02650765076507651
0.5355835583558357,-0.02650792929661867
0.5354635463546356,-0.026528207371501845
0.5353435343534355,-0.02654848085779908
0.5353188139755609,-0.026552655265526567
0.5352235223522354,-0.02656874399027917
0.5351035103510352,-0.02658900103284602
0.5350521948129225,-0.02659765976597661
0.534983498349835,-0.026609249324579663
0.534863486348635,-0.026629489912149223
0.5347853490253275,-0.026642664266426655
0.5347434743474349,-0.026649723365127907
0.5346234623462347,-0.02666994748643797
0.5345182760132794,-0.0266876687668767
0.5345034503450347,-0.026690166102678433
0.5343834383438345,-0.026710373746470017
0.5342634263426344,-0.02673057677502707
0.5342509675790319,-0.026732673267326743
0.5341434143414343,-0.02675076868303016
0.5340234023402342,-0.02677095521592564
0.5339834215095267,-0.026777677767776786
0.533903390339034,-0.02679113228693395
0.5337833783378338,-0.026811302312906217
0.533715646235364,-0.02682268226822683
0.5336633663366338,-0.026831464549024395
0.5335433543354337,-0.026851618056815754
0.5334476411482202,-0.026867686768676874
0.5334233423342335,-0.026871765460174023
0.5333033303330335,-0.026891902438529965
0.5331833183318333,-0.0269120347747402
0.5331794032401935,-0.026912691269126918
0.5330633063306331,-0.026932155448954588
0.5329432943294331,-0.02695227123754096
0.5329109192479818,-0.02695769576957696
0.532823282328233,-0.02697237707902246
0.5327032703270328,-0.02699247630873044
0.5326422034325233,-0.027002700270027005
0.5325832583258326,-0.027012567319698134
0.5324632463246326,-0.027032649979275757
0.5323732551765112,-0.027047704770477063
0.5323432343234324,-0.02705272616197363
0.5322232223222323,-0.027072792240174066
0.5321040738605728,-0.027092709270927107
0.5321032103210322,-0.02709285359687142
0.5319831983198321,-0.027112903082451314
0.5318631863186319,-0.0271329478917248
0.5318346412904942,-0.027137713771377147
0.5317431743174319,-0.027152982497162758
0.5316231623162317,-0.027173010695580105
0.5315649737075254,-0.027182718271827194
0.5315031503150316,-0.027193030475394068
0.5313831383138315,-0.027213042051711572
0.5312950710166723,-0.027227722772277238
0.5312631263126314,-0.027233047008260975
0.5311431143114312,-0.02725304195123862
0.5310249325893721,-0.027272727272727282
0.5310231023102311,-0.02727303208690698
0.530903090309031,-0.02729301038531115
0.5307830783078309,-0.027312983979931416
0.5307545401493327,-0.027317731773177326
0.5306630663066307,-0.027332947345108452
0.5305430543054307,-0.027352904276878108
0.5304839093979625,-0.02736273627362737
0.5304230423042305,-0.02737285282183934
0.5303030303030304,-0.027392793079525142
0.5302130408308858,-0.027407740774077413
0.5301830183018303,-0.027412726806743986
0.5300630063006302,-0.027432650379115353
0.5299429942994299,-0.0274525692270589
0.5299419331517681,-0.02745274527452746
0.5298229822982299,-0.027472476166924865
0.5297029702970298,-0.027492378311243015
0.5296705675727027,-0.0274977497749775
0.5295829582958297,-0.027512270434257545
0.5294629462946295,-0.02753215586372304
0.52939896207412,-0.027542754275427545
0.5293429342934295,-0.027552033172450464
0.5292229222922293,-0.02757190187583777
0.5291271160107617,-0.027587758775877602
0.5291029102910292,-0.027591764372868137
0.5289828982898291,-0.02761161633896013
0.528862886288629,-0.027631463552693577
0.528855023835266,-0.027632763276327642
0.5287428742874288,-0.027651299244491345
0.5286228622862288,-0.02767112970258136
0.528582674530317,-0.02767776777677769
0.5285028502850286,-0.027690950583863123
0.5283828382838285,-0.027710764275094123
0.5283100825244385,-0.027722772277227734
0.5282628262826283,-0.027730570348540998
0.5281428142814284,-0.02775036726170092
0.5280372471627183,-0.027767776777677777
0.5280228022802281,-0.02777015853001843
0.527902790279028,-0.027789938653901367
0.5277827782778279,-0.027809713997247288
0.5277641561315725,-0.02781278127812782
0.5276627662766278,-0.027829478443226766
0.5275427542754276,-0.027849236978915212
0.527490811198614,-0.027857785778577865
0.5274227422742276,-0.027868986621240245
0.5273027302730274,-0.027888728338066444
0.5272172207406964,-0.02790279027902791
0.5271827182718273,-0.027908463179534593
0.5270627062706271,-0.0279281880663013
0.5269433840930732,-0.027947794779477952
0.5269426942694271,-0.027947908109734642
0.5268226822682269,-0.02796761615525087
0.5267026702670268,-0.027987319391808742
0.526669279596101,-0.027992799279927996
0.5265826582658267,-0.0280070125965765
0.5264626462646266,-0.02802669897347019
0.5263949269456284,-0.02803780378037804
0.5263426342634264,-0.028046377381973825
0.5262226222622264,-0.028066046888014128
0.5261203259027755,-0.028082808280828098
0.5261026102610262,-0.02808571050316937
0.5259825982598261,-0.028105363127173266
0.525862586258626,-0.028125010920824336
0.5258454649908947,-0.02812781278127814
0.5257425742574259,-0.028144647682709783
0.5256225622562257,-0.02816427857588418
0.525570342963923,-0.028172817281728185
0.5255025502550256,-0.028183900546420577
0.5253825382538255,-0.02820351452793955
0.5252949703155382,-0.02821782178217823
0.5252625262526254,-0.028223121710132665
0.5251425142514252,-0.028242718768824338
0.5250225022502252,-0.028262310975610744
0.5250193443637963,-0.028262826282628276
0.524902490249025,-0.028281891290404825
0.5247824782478249,-0.02830146655589725
0.5247434456874902,-0.028307830783078317
0.5246624662466248,-0.028321032084580065
0.5245424542454247,-0.02834059039760986
0.5244672941340225,-0.02835283528352836
0.5244224422442245,-0.028360141143280854
0.5243024302430244,-0.028379682492687335
0.524190889012787,-0.028397839783978404
0.5241824182418243,-0.028399218458471973
0.5240624062406242,-0.028418742833099052
0.523942394239424,-0.028438262326781472
0.5239142117093389,-0.028442844284428448
0.523822382238224,-0.02845777141084809
0.5237023702370238,-0.028477273911259583
0.523637273860627,-0.02848784878487849
0.5235823582358237,-0.02849676821797116
0.5234623462346236,-0.028516253713960653
0.523360080153177,-0.028532853285328535
0.5233423342334235,-0.028535733246534866
0.5232223222322233,-0.028555201726961722
0.5231023102310232,-0.028574665304552573
0.5230826173190257,-0.028577857785778593
0.5229822982298231,-0.028594117942369265
0.522862286228623,-0.028613564485881385
0.522804885692939,-0.028622862286228637
0.5227422742274228,-0.028633002352326086
0.5226222622262228,-0.028652431850622384
0.5225268958895277,-0.02866786678667868
0.5225022502250226,-0.028671854949006516
0.5223822382238225,-0.028691267390956864
0.5222622262226224,-0.02871067490803228
0.522248638498048,-0.02871287128712872
0.5221422142214223,-0.028730071099100706
0.5220222022202221,-0.028749461541293042
0.521970105519127,-0.028757875787578772
0.5219021902190221,-0.028768842967301304
0.521782178217822,-0.028788216323488276
0.5216913120162424,-0.028802880288028812
0.5216621662166218,-0.028807582987840467
0.5215421542154216,-0.028826939246906713
0.5214221422142216,-0.028846290558908964
0.5214122509151291,-0.028847884788478856
0.5213021302130214,-0.028865630303871716
0.5211821182118213,-0.028884964500196106
0.5211329089131741,-0.0288928892889289
0.5210621062106212,-0.028904289486739107
0.5209420942094212,-0.028923606556277837
0.5208533040121612,-0.028937893789378943
0.5208220822082209,-0.02894291678790072
0.5207020702070209,-0.028962216719550925
0.5205820582058208,-0.02898151168180523
0.520573429921465,-0.02898289828982899
0.5204620462046206,-0.029000794982449923
0.5203420342034204,-0.029020072788240592
0.5202932711300972,-0.02902790279027903
0.5202220222022204,-0.029039341337438913
0.5201020102010201,-0.029058601975673885
0.5200128470356886,-0.029072907290729075
0.51998199819982,-0.029077855777018293
0.51986198619862,-0.02909709923661371
0.5197419741974199,-0.029116337704332727
0.5197321505457998,-0.029117911791179132
0.5196219621962197,-0.029135564563600773
0.5195019501950197,-0.02915478583408586
0.5194511671010178,-0.029162916291629173
0.5193819381938195,-0.02917399794921288
0.5192619261926193,-0.029193202011387552
0.5191699159199015,-0.02920792079207922
0.5191419141914193,-0.02921239938606104
0.5190219021902192,-0.029231586228858138
0.518901890189019,-0.029250768057157983
0.5188883874894769,-0.029252925292529264
0.5187818781878188,-0.029269938479150125
0.5186618661866188,-0.029289103069462197
0.5186065714281723,-0.029297929792979308
0.5185418541854186,-0.029308258754951376
0.5184218421842185,-0.029327406096217548
0.5183244851674799,-0.02934293429342935
0.5183018301830185,-0.029346547048986954
0.5181818181818183,-0.029365677130155934
0.5180618061806181,-0.029384802174066842
0.5180421151213843,-0.029387938793879395
0.5179417941794181,-0.02940391616404492
0.5178217821782181,-0.02942302392923353
0.5177594583798175,-0.02943294329432944
0.5177017701770178,-0.029442123190684077
0.5175817581758178,-0.029461213666111638
0.5174765289456106,-0.029477947794779483
0.5174617461746176,-0.029480298202912165
0.5173417341734174,-0.029499371377546157
0.5172217221722173,-0.029518439492021157
0.5171933074727658,-0.029522952295229526
0.5171017101710172,-0.029537497056417502
0.5169816981698171,-0.029556547851461303
0.516909801885042,-0.02956795679567957
0.5168616861686169,-0.029575590695640898
0.5167416741674169,-0.029594624160232872
0.5166260210807613,-0.029612961296129628
0.5166216621662167,-0.029613652288169548
0.5165016501650166,-0.029632668411296685
0.5163816381638165,-0.02965167945122588
0.5163419382319886,-0.02965796579657967
0.5162616261626164,-0.029670680597647728
0.5161416141614162,-0.02968967427746283
0.5160575755284826,-0.029702970297029715
0.5160216021602161,-0.02970866071231776
0.515901590159016,-0.029727637021017495
0.5157815781578159,-0.02974660823101527
0.5157729293617165,-0.02974797479747976
0.5156615661566157,-0.02976556767496633
0.5155415541554157,-0.029784521495186497
0.5154879807391556,-0.029792979297929803
0.5154215421542155,-0.029803466232421305
0.5153015301530154,-0.02982240265187492
0.5152027525449092,-0.029837983798379847
0.5151815181518153,-0.029841332686531007
0.5150615061506152,-0.02986025169423757
0.514941494149415,-0.02987916557996295
0.514917227966677,-0.02988298829882989
0.5148214821482149,-0.029898068615467704
0.5147014701470148,-0.029916965070774106
0.5146314079806654,-0.029927992799279934
0.5145814581458147,-0.029935853408795805
0.5144614461446144,-0.029954732422715638
0.5143453058137721,-0.029972997299729978
0.5143414341434145,-0.029973606067488365
0.5142214221422143,-0.029992467629063078
0.5141014101410142,-0.030011324045246694
0.5140588924911909,-0.030018001800180022
0.5139813981398141,-0.030030170683127813
0.513861386138614,-0.030049009628286442
0.5137721925836335,-0.030063006300630066
0.5137413741374138,-0.03006784157825903
0.5136213621362138,-0.030086663041447963
0.5135013501350136,-0.030105479343456885
0.5134851971198171,-0.030108010801080123
0.5133813381338135,-0.030124284278125003
0.5132613261326133,-0.030143083079474574
0.5131978953072224,-0.030153015301530167
0.5131413141314133,-0.030161873331751004
0.5130213021302131,-0.030180654621508547
0.5129103068102165,-0.03019801980198021
0.512901290129013,-0.030199430195792715
0.5127812781278129,-0.030218193963037272
0.5126612661266128,-0.030236952545458485
0.5126224049011059,-0.03024302430243025
0.5125412541254126,-0.030255701097575853
0.5124212421242126,-0.030274442138788694
0.5123342084177127,-0.0302880288028803
0.5123012301230124,-0.030293176018678886
0.5121812181218123,-0.03031189950777413
0.5120612061206121,-0.030330617796083825
0.5120457121922082,-0.030333033303330342
0.5119411941194121,-0.030349324646015745
0.5118211821182119,-0.03036802536350415
0.5117569034637881,-0.030378037803780386
0.5117011701170118,-0.030386717547149944
0.5115811581158117,-0.03040540068292523
0.5114678034507096,-0.03042304230423043
0.5114611461146116,-0.030424078204852958
0.5113411341134114,-0.03044274374803065
0.5112211221122114,-0.030461404066553465
0.5111783826450679,-0.030468046804680474
0.5111011101110112,-0.030480054552544968
0.5109810981098111,-0.030498697259763508
0.5108886641695669,-0.030513051305130517
0.5108610861086109,-0.030517333090227274
0.510741074107411,-0.030535958175275463
0.5106210621062107,-0.030554578019530737
0.510598636565972,-0.03055805580558056
0.5105010501050106,-0.030573186806896864
0.5103810381038105,-0.030591789010267174
0.5103082952725995,-0.030603060306030605
0.5102610261026104,-0.030610383148474078
0.5101410141014102,-0.030628967700108083
0.5100210021002102,-0.030647546994737443
0.5100176557376593,-0.03064806480648066
0.50990099009901,-0.03066611408294944
0.5097809780978099,-0.03068467570712251
0.5097266872302626,-0.030693069306930706
0.5096609660966098,-0.030703228152723992
0.5095409540954097,-0.030721772095605365
0.5094354207776385,-0.03073807380738075
0.5094209420942095,-0.03074030990340445
0.5093009300930094,-0.030758836154169134
0.5091809180918093,-0.030777357123744416
0.509143830418209,-0.03078307830783079
0.5090609060906092,-0.030795867876834367
0.508940894089409,-0.030814371135574017
0.5088519303356251,-0.030828082808280838
0.508820882088209,-0.030832867257661406
0.5087008700870088,-0.030851352794757397
0.5085808580858087,-0.030869833034285324
0.5085597151161776,-0.03087308730873088
0.5084608460846086,-0.030888302095403036
0.5083408340834085,-0.030906764594564005
0.5082671769068612,-0.030918091809180925
0.5082208220822083,-0.03092521903165965
0.5081008100810082,-0.03094366377966271
0.5079807980798081,-0.030962103213647417
0.5079743315068639,-0.03096309630963097
0.507860786078608,-0.03098053058377947
0.5077407740774078,-0.030998952247878984
0.5076811506317316,-0.031008100810081013
0.5076207620762078,-0.031017365001151764
0.5075007500750076,-0.031035768884593255
0.5073876649448055,-0.031053105310531057
0.5073807380738075,-0.031054167026054198
0.5072607260726074,-0.031072553118078272
0.5071407140714073,-0.031090933871592195
0.5070938415519582,-0.0310981098109811
0.5070207020702071,-0.031109304942658587
0.5069006900690071,-0.031127667886030667
0.5067997065769835,-0.031143114311431158
0.5067806780678069,-0.031146024352700846
0.5066606660666068,-0.031164369475188837
0.5065406540654066,-0.03118270924255404
0.5065052396094232,-0.031188118811881202
0.5064206420642066,-0.031201038633482336
0.5063006300630064,-0.031219360561238522
0.5062104507027283,-0.031233123312331246
0.5061806180618063,-0.03123767535536893
0.5060606060606062,-0.03125597943279264
0.5059405940594061,-0.03127427813841019
0.5059153346450166,-0.03127812781278129
0.5058205820582059,-0.03129256585172262
0.5057005700570059,-0.0313108466882808
0.5056198871189368,-0.03132313231323133
0.5055805580558057,-0.031329119812575815
0.5054605460546056,-0.031347382769371476
0.5053405340534054,-0.031365640337610315
0.5053241163974092,-0.03136813681368138
0.5052205220522054,-0.031383886376280805
0.5051005100510052,-0.03140212604602956
0.5050280055197747,-0.03141314131413142
0.504980498049805,-0.031420357503646884
0.504860486048605,-0.03143857926422255
0.5047404740474049,-0.031456795619420864
0.504731574501853,-0.031458145814581465
0.5046204620462047,-0.031474999986880366
0.5045004500450047,-0.03149319841417863
0.5044347954954795,-0.03150315031503151
0.5043804380438045,-0.031511388208734045
0.5042604260426043,-0.031529568697468854
0.5041404140414043,-0.03154774376393842
0.5041376984889465,-0.03154815481548155
0.5040204020402042,-0.031565906464075984
0.503900390039004,-0.03158406357325716
0.503840246531108,-0.031593159315931596
0.5037803780378038,-0.0316022117088232
0.5036603660366039,-0.03162035085007363
0.5035424763094984,-0.03163816381638164
0.5035403540354036,-0.031638484426575554
0.5034203420342035,-0.031656605589265197
0.5033003300330035,-0.031674721304640774
0.503244348005286,-0.0316831683168317
0.5031803180318033,-0.03169282778575029
0.5030603060306031,-0.03171092550385068
0.5029458978005361,-0.03172817281728174
0.5029402940294031,-0.03172901743448626
0.502820282028203,-0.03174709714470356
0.5027002700270028,-0.03176517139056514
0.5026470891889294,-0.031773177317731785
0.5025802580258026,-0.03178323622221108
0.5024602460246026,-0.03180129244147854
0.502347954065728,-0.03181818181818183
0.5023402340234024,-0.03181934273142694
0.5022202220222023,-0.031837380913512695
0.5021002100210022,-0.031855413614138
0.5020484592439567,-0.03186318631863187
0.5019801980198021,-0.03187343680177652
0.5018601860186019,-0.03189145144651228
0.5017486342196054,-0.031908190819081916
0.5017401740174019,-0.03190946010141611
0.5016201620162017,-0.03192745667969875
0.5015001500150016,-0.03194544775934991
0.5014484472219575,-0.03195319531953196
0.5013801380138014,-0.03196342930890158
0.5012601260126014,-0.03198140230339605
0.5011479272658241,-0.031998199819982004
0.5011401140114012,-0.0319993693293625
0.5010201020102011,-0.032017324228159956
0.500900090009001,-0.03203527361108971
0.5008470420628811,-0.03204320432043205
0.5007800780078009,-0.032053213528940167
0.5006600660066007,-0.03207114479747482
0.5005458220958235,-0.03208820882088209
0.5005400540054007,-0.03208907020107723
0.5004200420042005,-0.032106983344699094
0.5003000300030004,-0.03212489095515504
0.5002442325936783,-0.032133213321332135
0.5001800180018003,-0.03214278924815797
0.5000600060006002,-0.03216067871500901
0.4999423074874746,-0.03217821782178219
0.49993999399940003,-0.03217856250328754
0.4998199819981999,-0.03219643381604053
0.49969996999699984,-0.03221429957826436
0.4996400075269191,-0.03222322232223224
0.4995799579957997,-0.03223215625374195
0.49945994599459953,-0.03225000384318272
0.4993399339933995,-0.032267845872889764
0.49933737029077097,-0.03226822682268228
0.49921992199219933,-0.03228567542983611
0.4990999099909992,-0.03230349926807172
0.4990343554594173,-0.032313231323132324
0.49897989798979914,-0.03232131433381556
0.498859885988599,-0.03233911997012068
0.4987398739873989,-0.0323569200292227
0.4987309981976155,-0.03235823582358237
0.4986198619861987,-0.032374707974684
0.49849984998499863,-0.03239248981317542
0.4984272648708041,-0.03240324032403241
0.4983798379837985,-0.032410263277450425
0.4982598259825983,-0.0324280268848981
0.4981398139813983,-0.03244578489761185
0.4981231812529766,-0.032448244824482456
0.49801980198019813,-0.032463531240135686
0.497899789978998,-0.03248127100313457
0.4978187241221035,-0.0324932493249325
0.49777977797779793,-0.03249900287467766
0.4976597659765978,-0.032516724377552354
0.49753975397539757,-0.03253444026810323
0.49751390774962406,-0.03253825382538254
0.4974197419741976,-0.03255214501671205
0.4972997299729975,-0.0325698426284771
0.4972087214542697,-0.03258325832583259
0.4971797179717973,-0.03258753291650115
0.4970597059705971,-0.0326052122390989
0.4969396939693971,-0.032622885931721725
0.4969031658594071,-0.03262826282628263
0.4968196819681969,-0.03264054909591388
0.49669966996699677,-0.03265820448071724
0.4965972449867225,-0.03267326732673269
0.49657965796579673,-0.03267585319490991
0.4964596459645966,-0.03269349026153889
0.4963396339633964,-0.03271112168048299
0.49629094363176074,-0.03271827182718273
0.4962196219621964,-0.03272874327023381
0.49609960996099617,-0.032746356352362484
0.4959842827158377,-0.032763276327632776
0.49597959795979607,-0.03276396350289032
0.4958595859585959,-0.032781558237875916
0.4957395739573959,-0.032799147307407565
0.4956772289922081,-0.03280828082808282
0.4956195619561957,-0.032816727333170724
0.49549954995499557,-0.03283429803692997
0.4953795379537955,-0.03285186306573839
0.4953698155136056,-0.032853285328532864
0.49525952595259537,-0.03286941596212426
0.4951395139513952,-0.03288696260653083
0.4950620097408097,-0.03289828982898291
0.4950195019501952,-0.03290450107924024
0.494899489948995,-0.03292202932895681
0.49477947794779487,-0.03293955188585373
0.49475383361207853,-0.03294329432943295
0.4946594659465948,-0.032957063229325165
0.49453945394539467,-0.032974567372916146
0.4944452735506155,-0.032988298829882995
0.4944194419441945,-0.03299206430398782
0.49429942994299436,-0.03300955002401362
0.4941794179417943,-0.0330270300332937
0.49413632797728635,-0.03303330333033304
0.49405940594059417,-0.03304449983555669
0.493939393939394,-0.0330619614026689
0.4938270079660904,-0.03307830783078308
0.49381938193819397,-0.03307941680400133
0.4936993699369938,-0.033096859918714375
0.49357935793579366,-0.03311429730470118
0.49351728607955664,-0.033123312331233126
0.4934593459345936,-0.03313172557794567
0.49333933393339346,-0.033149144492945655
0.49321932193219326,-0.033166557669566096
0.49320719158097975,-0.03316831683168317
0.49309930993099316,-0.03318395881073281
0.4929792979297931,-0.033201353497780355
0.4928966952580852,-0.03321332133213323
0.49285928592859296,-0.03321874025468258
0.4927392739273928,-0.03323611644196915
0.49261926192619276,-0.03325348687279856
0.492585813751373,-0.03325832583258327
0.4924992499249926,-0.033270846498810895
0.49237923792379246,-0.0332881984113086
0.49227454271928184,-0.033303330333033315
0.4922592259225924,-0.03330554366503078
0.49213921392139226,-0.03332287704903867
0.4920192019201921,-0.03334020465845846
0.49196286714127113,-0.03334833483348336
0.49189918991899195,-0.0333575227827726
0.49177917791779197,-0.0333748318451487
0.49165916591659176,-0.033392135123174446
0.49165080941461836,-0.0333933393339334
0.4915391539153916,-0.033409426114544505
0.49141914191419156,-0.03342671082697502
0.4913383387450576,-0.03343834383438345
0.4912991299129914,-0.033443987463536995
0.49117911791179125,-0.03346125360025896
0.4910591059105912,-0.033478513934406276
0.4910254759427358,-0.03348334833483349
0.49093909390939106,-0.033495763439977656
0.4908190819081909,-0.03351300517988271
0.490712215419975,-0.033528352835283534
0.49069906990699086,-0.03353024034312854
0.4905790579057907,-0.03354746347870964
0.4904590459045905,-0.03356468079343826
0.4903985402777223,-0.03357335733573358
0.4903390339033904,-0.03358188882794473
0.49021902190219036,-0.033599087519834474
0.49009900990099026,-0.0336162803810028
0.4900844731598426,-0.03361836183618362
0.48997899789979005,-0.033633461283691816
0.48985898589859,-0.03365063550351029
0.4897699890577624,-0.033663366336633666
0.48973897389738985,-0.03366780208217646
0.4896189618961897,-0.03368495765061004
0.48949894989498965,-0.033702107369954576
0.48945509827561845,-0.03370837083708372
0.4893789378937895,-0.033719246819530285
0.48925892589258935,-0.03373637786899862
0.4891398087793698,-0.03375337533753377
0.4891389138913892,-0.033753503007544025
0.48901890189018915,-0.03377061537713408
0.488898889888989,-0.03378772187921609
0.48882408686079315,-0.03379837983798381
0.48877887788778884,-0.03380481989169661
0.4886588658865888,-0.03382190769542914
0.48853885388538865,-0.03383898962168165
0.48850796283910625,-0.033843384338433855
0.4884188418841885,-0.03385606050548263
0.48829882988298845,-0.03387312371491995
0.48819142518550895,-0.0338883888388839
0.4881788178817883,-0.033890180306821255
0.48805880588058814,-0.033907224789490056
0.4879387938793881,-0.03392426337617234
0.48787445837213494,-0.03393339333933394
0.48781878187818795,-0.03394129284290013
0.48769876987698785,-0.03395831268437
0.48757875787578764,-0.033975326619816525
0.48755708319268165,-0.033978397839783986
0.4874587458745876,-0.03399232895904224
0.48733873387338744,-0.03400932413083884
0.487239282081297,-0.03402340234023403
0.4872187218721873,-0.03402631219780677
0.48709870987098725,-0.034043288596050325
0.48697869786978715,-0.03406025906967783
0.4869210522474315,-0.03406840684068407
0.48685868586858694,-0.03407722001313304
0.4867386738673869,-0.034094171694792924
0.4866186618661867,-0.03411111744173698
0.48660240766666196,-0.03411341134113412
0.4864986498649866,-0.034128051259638754
0.48637863786378643,-0.034144978196206446
0.4862833275460745,-0.03415841584158416
0.4862586258625864,-0.034161897762008536
0.48613861386138624,-0.034178805878348276
0.4860186018601861,-0.034195708041296714
0.4859638162363088,-0.03420342034203422
0.48589858985898604,-0.03421260048601962
0.4857785778577859,-0.034229483810355746
0.4856585658565858,-0.0342463611711381
0.4856438836783885,-0.03424842484248426
0.4855385538553857,-0.034263226493031575
0.48541854185418554,-0.034280084996825645
0.48532350874110336,-0.034293429342934306
0.4852985298529854,-0.03429693608729341
0.48517851785178534,-0.03431377572429982
0.4850585058505852,-0.03433060937899438
0.4850026971632527,-0.03433843384338435
0.48493849384938503,-0.034347433351595374
0.4848184818481849,-0.03436424812115142
0.48469846984698484,-0.034381056898172085
0.4846814577129648,-0.034383438343834394
0.4845784578457847,-0.03439785375144771
0.48445844584458453,-0.03441464362498709
0.484359771890192,-0.03442844284428444
0.4843384338433845,-0.03443142626802882
0.48421842184218433,-0.03444819722834275
0.48409840984098423,-0.0344649621772823
0.4840376409080788,-0.03447344734473448
0.48397839783978414,-0.034481717706451025
0.4838583858385839,-0.03449846372384868
0.48373837383738383,-0.034515203719588154
0.483715075303506,-0.034518451845184525
0.4836183618361837,-0.034531932133719564
0.48349834983498363,-0.034548653179610284
0.483392062259808,-0.03456345634563457
0.4833783378337835,-0.03456536740522046
0.4832583258325833,-0.03458206949157271
0.4831383138313833,-0.034598765537349946
0.4830685923858248,-0.03460846084608461
0.4830183018301831,-0.03461545265386806
0.482898289828983,-0.034632129721827214
0.4827782778277829,-0.03464880073886893
0.482744681010866,-0.034653465346534656
0.4826582658265828,-0.034665460745425564
0.4825382538253827,-0.034682112766379856
0.4824203241386816,-0.0346984698469847
0.48241824182418247,-0.03469875860665083
0.4822982298229824,-0.034715391621885125
0.4821782178217823,-0.03473201856720788
0.4820954955261795,-0.03474347434743476
0.4820582058205821,-0.03474863730395754
0.4819381938193821,-0.03476524522532008
0.4818181818181819,-0.03478184706636991
0.4817702184028586,-0.0347884788478848
0.48169816981698177,-0.03479843869902613
0.4815781578157817,-0.034815021497886164
0.4814581458145816,-0.034831598206008514
0.4814444903192713,-0.034833483348334845
0.4813381338133814,-0.034848162734110184
0.4812181218121814,-0.03486472038182391
0.4811182932523612,-0.03487848784878489
0.4810981098109812,-0.034881270773798004
0.48097809780978107,-0.03489780935154749
0.4808580858085809,-0.03491434181945823
0.48079163003294434,-0.03492349234923493
0.4807380738073809,-0.034930865114003194
0.4806180618061807,-0.034947378493761436
0.48049804980498056,-0.03496388575319935
0.48046450866027235,-0.03496849684968498
0.4803780378037805,-0.03498038195015359
0.48025802580258037,-0.03499687010326286
0.4801380138013802,-0.035013352125546
0.48013692661828056,-0.03501350135013502
0.48001800180018017,-0.03502982122485918
0.47989798979898,-0.03504628412264932
0.47980885741835244,-0.035058505850585064
0.47977797779777986,-0.03506273911699736
0.4796579657965797,-0.03507918288081886
0.47953795379537967,-0.03509562049460918
0.4794803218926669,-0.03510351035103511
0.4794179417941795,-0.035112048399132095
0.47929792979297936,-0.03512846686082129
0.4791779177917793,-0.0351448791619191
0.47915131831590513,-0.03514851485148515
0.47905790579057916,-0.03516127997686822
0.478937893789379,-0.03517767310774623
0.4788218410176522,-0.035193519351935196
0.47881788178817897,-0.03519405984194586
0.4786978697869788,-0.03521043379318921
0.47857785778577866,-0.035226801564565785
0.4784918700857611,-0.03523852385238525
0.4784578457845786,-0.03524316121751218
0.47833783378337846,-0.03525950979116903
0.4782178217821783,-0.03527585217434436
0.4781614235784571,-0.0352835283528353
0.47809780978097816,-0.03529218474659262
0.4779777977797781,-0.035308507913976446
0.47785778577857796,-0.03532482488024169
0.47783049885896434,-0.03532853285328534
0.4777377737773778,-0.03534113037245991
0.4776177617761777,-0.03535742810487549
0.4774990922185793,-0.035373537353735385
0.4774977497749776,-0.0353737195492486
0.47737773777377746,-0.03538999803848297
0.4772577257725774,-0.035406270307226595
0.47716718098387223,-0.03541854185418543
0.47713771377137726,-0.03542253468058783
0.4770177017701771,-0.03543878768812787
0.47689768976897695,-0.03545503446448695
0.4768347838136384,-0.03546354635463547
0.4767776777677769,-0.0354712717678105
0.47665766576657675,-0.03548749926495831
0.4765376537653766,-0.03550372052021311
0.47650189799859594,-0.035508550855085516
0.47641764176417656,-0.03551993075458751
0.4762976297629764,-0.03553613271263784
0.4761776177617762,-0.035552328418060636
0.4761685208099848,-0.03555355535553556
0.4760576057605762,-0.03556851158468893
0.47593759375937605,-0.0355846879749295
0.4758346360088678,-0.035598559855985604
0.4758175817581759,-0.03560085713615169
0.47569756975697586,-0.03561701420198678
0.4755775577557757,-0.035633164995698796
0.47550024745735425,-0.03564356435643565
0.47545754575457555,-0.03564930709908898
0.4753375337533754,-0.035665438550455036
0.47521752175217535,-0.03568156371891376
0.4751653595483829,-0.03568856885688569
0.4750975097509752,-0.035697678765982926
0.47497749774977505,-0.03571378457417143
0.474857485748575,-0.03572988408864549
0.474829969477749,-0.035733573357335735
0.47473747374737485,-0.03574597208102156
0.4746174617461747,-0.03576205221731753
0.47449744974497465,-0.03577812604907185
0.4744940744209765,-0.03577857785778579
0.4743774377437745,-0.035794186988497415
0.47425742574257435,-0.03581024142418138
0.4741576553859699,-0.035823582358235836
0.4741374137413742,-0.035826288402306436
0.47401740174017415,-0.0358423234328096
0.473897389738974,-0.03585835213915772
0.47382072330657987,-0.03586858685868588
0.47377737773777384,-0.03587437207514928
0.4736573657365738,-0.03589038135846455
0.47353735373537365,-0.035906384306749105
0.47348327798615264,-0.035913591359135924
0.4734173417341735,-0.03592237720266102
0.47329732973297345,-0.03593836071007799
0.4731773177317733,-0.03595433787156679
0.4731453165216785,-0.03595859585958597
0.47305730573057314,-0.03597030372957085
0.47293729372937304,-0.03598626143237503
0.47281728172817294,-0.03600221277833354
0.4728068359890288,-0.03600360036003601
0.4726972697269728,-0.036018151600717564
0.47257725772577264,-0.036034083470191915
0.47246782493190775,-0.036048604860486055
0.4724572457245726,-0.03605000837705629
0.47233723372337244,-0.03606592076105222
0.4722172217221723,-0.036081826768477786
0.4721282808727565,-0.0360936093609361
0.47209720972097224,-0.03609772465144866
0.4719771977197721,-0.036113611155638506
0.47185718571857194,-0.036129491272293146
0.47178820920857056,-0.03613861386138614
0.4717371737173719,-0.03614536213397394
0.47161716171617174,-0.036161222729654344
0.4714971497149716,-0.03617707692681614
0.4714476069334578,-0.03618361836183619
0.47137713771377143,-0.036192920769925176
0.47125712571257133,-0.03620875542839248
0.47113711371137124,-0.0362245836773367
0.47110647101951897,-0.03622862286228623
0.4710171017101711,-0.036240400504713485
0.47089708970897104,-0.03625620919726272
0.4707770777077709,-0.03627201146926491
0.4707647984166669,-0.03627362736273629
0.47065706570657073,-0.036287801283865405
0.47053705370537074,-0.03630358398179164
0.4704225815492077,-0.03631863186318633
0.47041704170417054,-0.03631935993802567
0.4702970297029704,-0.03633512305302605
0.47017701770177023,-0.0363508797276238
0.47007981225788603,-0.036363636363636376
0.4700570057005702,-0.03636662868392465
0.46993699369937003,-0.036382365757960146
0.4698169816981699,-0.03639809638052508
0.4697364973843656,-0.03640864086408642
0.46969696969696983,-0.03641381834016604
0.4695769576957697,-0.03642952934455314
0.4694569456945695,-0.0364452338863818
0.4693926337926688,-0.03645364536453646
0.4693369336933695,-0.036460928852756
0.46921692169216933,-0.03647661375881121
0.4690969096909692,-0.03649229219120137
0.4690482183236714,-0.03649864986498651
0.46897689768976913,-0.0365079601678216
0.468856885688569,-0.03652361894686364
0.4687368736873688,-0.036539271241115466
0.468703247794919,-0.03654365436543655
0.4686168616861687,-0.0365549122316142
0.46849684968496863,-0.03657054485496385
0.4683768376837685,-0.03658617098237961
0.4683577190004081,-0.036588658865886595
0.4682568256825683,-0.03660178499050885
0.4681368136813683,-0.03661739142949056
0.4680168016801681,-0.03663299136137502
0.4680116287103873,-0.03663366336633664
0.467896789678968,-0.036648578391007665
0.46777677767776793,-0.0366641586169475
0.46766496690909554,-0.03667866786678668
0.4676567656765678,-0.03667973186839091
0.4675367536753676,-0.036695292379738786
0.46741674167416747,-0.03671084636396743
0.46731773325411796,-0.036723672367236726
0.4672967296729674,-0.0367263926512836
0.46717671767176727,-0.036741926903458545
0.4670567056705671,-0.03675745461731057
0.4669699287020159,-0.036768676867686784
0.4669366936693671,-0.03677297394469368
0.4668166816681669,-0.036788481909052116
0.46669666966696677,-0.03680398332386635
0.46662154993117366,-0.03681368136813683
0.4665766576657667,-0.03681947569563244
0.46645664566456657,-0.036834957343536145
0.4663366336633664,-0.036850432430656346
0.46627259359520246,-0.03685868586858687
0.4662166216621664,-0.036865897851241086
0.4660966096609662,-0.036881353154057474
0.465976597659766,-0.03689680188483283
0.4659230563227315,-0.036903690369036915
0.4658565856585659,-0.03691224035879501
0.46573657365736587,-0.03692766928789605
0.4656165616561657,-0.03694309163368195
0.465572934717168,-0.03694869486948696
0.46549654965496556,-0.03695850316570112
0.4653765376537655,-0.03697390569246565
0.46525652565256537,-0.036989301624623626
0.46522222535648483,-0.036993699369937
0.4651365136513652,-0.037004686219501995
0.4650165016501651,-0.03702006231531546
0.464896489648965,-0.03703543180521323
0.46487092479298237,-0.037038703870387046
0.46477647764776486,-0.03705078946787488
0.4646564656465647,-0.03706613910412977
0.46453645364536467,-0.03708148212314316
0.464519029553068,-0.03708370837083709
0.4644164416441645,-0.03709681285863431
0.46429642964296436,-0.03711213600673106
0.46417641764176437,-0.03712745252624328
0.4641665361370167,-0.037128712871287134
0.46405640564056416,-0.037142756339733005
0.463936393639364,-0.037158052971079214
0.46381638163816397,-0.03717334296248108
0.46381344101872674,-0.03717371737173718
0.4636963696369638,-0.0371886198592621
0.46357635763576366,-0.03720388994527368
0.4634597377864064,-0.03721872187218722
0.4634563456345636,-0.03721915319315323
0.46333633363336346,-0.03723440336545344
0.4632163216321633,-0.03724964687755611
0.46310542374114777,-0.037263726372637265
0.46309630963096315,-0.03726488322545877
0.4629762976297631,-0.03728010680667961
0.46285628562856296,-0.03729532371630805
0.46275049775391064,-0.03730873087308732
0.4627362736273628,-0.03731053316985375
0.46261626162616276,-0.03732573013145598
0.46249624962496255,-0.037340920410054185
0.4623949561967094,-0.03735373537353737
0.46237623762376245,-0.03735610297498757
0.4622562256225624,-0.03737127328844185
0.46213621362136226,-0.03738643690746504
0.4620387954140394,-0.03739873987398741
0.4620162016201621,-0.0374015925896539
0.46189618961896195,-0.03741673622644079
0.4617761776177619,-0.03743187315735412
0.4616820117226125,-0.037443744374437454
0.46165616561656175,-0.037447001962790216
0.4615361536153616,-0.037462118894402686
0.46141614161416156,-0.0374772291086831
0.4613246014111343,-0.0374887488748875
0.4612961296129614,-0.03749233104348276
0.46117611761176125,-0.03750742124142431
0.4610561056105612,-0.037522504710559845
0.4609665607400163,-0.03753375337533754
0.46093609360936105,-0.03753757978096378
0.4608160816081609,-0.03755264321675032
0.46069606960696075,-0.03756769991224142
0.4606078859411432,-0.037578757875787586
0.4605760576057607,-0.03758274812461596
0.46045604560456055,-0.03759778476977502
0.4603360336033604,-0.03761281466313458
0.46024857321758894,-0.03762376237623763
0.46021602160216035,-0.037627836023970566
0.4600960096009602,-0.03764284585004364
0.45997599759976004,-0.03765784891279739
0.45988861874336784,-0.03766876687668768
0.45985598559856,-0.03767284342871065
0.45973597359735985,-0.037687826407251476
0.4596159615961597,-0.03770280261093921
0.4595280186631607,-0.037713771377137724
0.45949594959495965,-0.03771777028867174
0.4593759375937595,-0.037732726391248445
0.45925592559255934,-0.037747675707423524
0.4591667690920426,-0.03775877587758777
0.4591359135913592,-0.03776261655384213
0.45901590159015915,-0.03777754575203693
0.458895889588959,-0.037792468152267195
0.4588048661152135,-0.03780378037803781
0.45877587758775884,-0.03780738217436525
0.4586558655865588,-0.03782228443977517
0.45853585358535864,-0.03783717989564341
0.45844230578772227,-0.037848784878487855
0.4584158415841585,-0.03785206710054036
0.45829582958295845,-0.03786694240477759
0.4581758175817583,-0.03788181088788192
0.45807908413418363,-0.0378937893789379
0.45805580558055814,-0.03789667128282332
0.457935793579358,-0.03791151959751553
0.45781578157815794,-0.03792636107946936
0.4577151971484902,-0.03793879387938795
0.4576957695769578,-0.03794119467182734
0.45757575757575764,-0.03795601596861817
0.4574557455745576,-0.03797083042105193
0.45735064079353915,-0.037983798379837994
0.45733573357335744,-0.03798563721832538
0.4572157215721573,-0.03800043146887572
0.45709570957095724,-0.03801521886343662
0.4569854110009429,-0.03802880288028804
0.4569756975697571,-0.03802999887325139
0.45685568556855694,-0.038044766049238045
0.4567356735673569,-0.038059526357589496
0.456619503670714,-0.03807380738073808
0.45661566156615674,-0.03807427958769863
0.4564956495649566,-0.03808901966081747
0.45637563756375643,-0.03810375285464134
0.4562556255625564,-0.03811847916641099
0.4562529122955799,-0.03811881188118812
0.45613561356135623,-0.03813319225488823
0.4560156015601561,-0.038147898305884415
0.45589558955895604,-0.0381625974631417
0.45588563110212993,-0.03816381638163817
0.4557755775577559,-0.03817728378289001
0.45565556555655573,-0.03819196266277678
0.45553555355535574,-0.038206634637227024
0.45551765924653587,-0.03820882088208822
0.45541554155415553,-0.038221294196427315
0.4552955295529554,-0.03823594587694183
0.4551755175517552,-0.0382505906403096
0.45514899249205343,-0.03825382538253826
0.4550555055505552,-0.03826522344727003
0.45493549354935503,-0.03827984790016922
0.4548154815481549,-0.03829446542419938
0.45477962656876286,-0.03829882988298831
0.45469546954695483,-0.03830907148735667
0.4545754575457547,-0.038323668684418125
0.4544554455445546,-0.038338258940874934
0.4544095571732555,-0.03834383438343835
0.4543354335433545,-0.03835283826879456
0.45421542154215433,-0.038367408181814826
0.4540954095409542,-0.038381971142483394
0.45403877996830744,-0.038388838883888395
0.45397539753975413,-0.03839652374385962
0.453855385538554,-0.038411066344657324
0.4537353735373538,-0.038425601981344044
0.45366729058257826,-0.038433843384338445
0.45361536153615367,-0.03844012786500018
0.45349534953495363,-0.038454643125414315
0.4533753375337535,-0.038469151409947056
0.4532950846102659,-0.03847884788478849
0.4532553255325533,-0.038483650584834904
0.4531353135313533,-0.03849813847672738
0.4530153015301531,-0.03851261938095543
0.4529221576107943,-0.03852385238523853
0.45289528952895297,-0.03852709185615722
0.45277527752775293,-0.03854155235141139
0.4526552655265528,-0.038556005847207045
0.4525485051084723,-0.03856885688568858
0.4525352535253526,-0.03857045163193355
0.45241524152415247,-0.03858488470245597
0.4522952295229524,-0.03859931076171421
0.45217521752175227,-0.03861372980680935
0.4521741216106799,-0.03861386138613862
0.4520552055205521,-0.03862813548302658
0.4519351935193521,-0.03864253407766611
0.4518151815181519,-0.038656925646314136
0.4517989909859762,-0.038658865886588664
0.45169516951695177,-0.03867130464646603
0.4515751575157517,-0.03868567574842881
0.45145514551455157,-0.03870003981256107
0.4514231204978374,-0.038703870387038715
0.4513351335133514,-0.03871439214629471
0.45121512151215126,-0.03872873572754786
0.4510951095109512,-0.03874307225912037
0.45104650551830094,-0.038748874887488766
0.45097509750975107,-0.03875739793621314
0.4508550855085509,-0.038771713968748074
0.45073507350735087,-0.038786022939741316
0.45066914138247033,-0.0387938793879388
0.4506150615061507,-0.03880032197010113
0.45049504950495056,-0.03881461042593444
0.4503750375037505,-0.03882889180835515
0.45029102338817606,-0.038838883888388846
0.45025502550255037,-0.0388431642020206
0.4501350135013502,-0.038857425053194894
0.45001500150015017,-0.03887167881907524
0.4499121467956085,-0.03888388838883889
0.44989498949895,-0.03888592458621627
0.44977497749774986,-0.038900157804799676
0.4496549654965497,-0.038914383926198094
0.44953495349534967,-0.03892860294742503
0.44953250460069494,-0.03892889288928894
0.4494149414941495,-0.038942808635204294
0.4492949294929493,-0.0389570070842061
0.4491749174917493,-0.03897119842112373
0.4491520778609246,-0.038973897389738985
0.44905490549054916,-0.038985377499047874
0.448934893489349,-0.03899954824776591
0.4488148814881489,-0.039013711872477555
0.44877087729252857,-0.03901890189018903
0.4486948694869488,-0.03902786435115783
0.44857485748574866,-0.039042007371732454
0.4484548454845485,-0.03905614325636891
0.4483888979922944,-0.03906390639063907
0.44833483348334846,-0.0390702691465481
0.4482148214821483,-0.03908438441114766
0.44809480948094815,-0.03909849252786845
0.44800613501739717,-0.039108910891089116
0.4479747974797481,-0.03911259184042092
0.44785478547854796,-0.03912667932124324
0.4477347734773478,-0.039140759642236456
0.4476225833850205,-0.03915391539153916
0.44761476147614776,-0.03915483238816955
0.4474947494749476,-0.03916889205744087
0.44737473747374745,-0.03918294455492373
0.4472547254725474,-0.039196989877559346
0.44723822287214277,-0.03919891989198921
0.44713471347134726,-0.039211022575353444
0.4470147014701471,-0.039225047221574036
0.44689468946894695,-0.03923906468096767
0.446853055588992,-0.039243924392439254
0.4467746774677469,-0.03925307083078684
0.44665466546654675,-0.03926706759802205
0.4465346534653466,-0.03928105716644347
0.4464670836170808,-0.0392889288928893
0.44641464146414656,-0.03929503677974053
0.4462946294629464,-0.03930900564029876
0.44617461746174625,-0.03932296729004722
0.44608030179979913,-0.03933393339333934
0.4460546054605462,-0.039336920378407164
0.44593459345934605,-0.039350861304628365
0.4458145814581459,-0.039364795008035795
0.44569456945694574,-0.039378721485519914
0.4456927032037942,-0.039378937893789386
0.4455745574557457,-0.039392634547432706
0.44545454545454555,-0.0394065402768619
0.4453345334533454,-0.03942043876834554
0.4453042595952046,-0.03942394239423943
0.44521452145214535,-0.03943432532533033
0.4450945094509452,-0.03944820305317723
0.44497449744974504,-0.03946207353104754
0.4449149895371238,-0.03946894689468948
0.444854485448545,-0.03947593359513879
0.44473447344734485,-0.03948978329383124
0.4446144614461447,-0.03950362573050911
0.4445248876916433,-0.039513951395139524
0.44449444944494465,-0.039517459313874605
0.4443744374437445,-0.03953128095587431
0.44425442544254434,-0.039545095323813784
0.44413441344134424,-0.03955890241453518
0.4441339482405496,-0.03955895589558957
0.44401440144014415,-0.03957269599655776
0.443894389438944,-0.03958648226824671
0.44377437743774384,-0.03960026125065449
0.4437421367616512,-0.03960396039603961
0.4436543654365438,-0.0396140283733348
0.44353435343534364,-0.039627786521295644
0.4434143414341435,-0.03964153736790515
0.4433494762931812,-0.039648964896489655
0.44329432943294345,-0.03965527804386269
0.4431743174317433,-0.0396690080406526
0.44305430543054314,-0.03968273072401367
0.44295596130801085,-0.0396939693969397
0.442934293429343,-0.03969644496600346
0.44281428142814294,-0.03971014678421463
0.4426942694269428,-0.03972384127691303
0.44257425742574263,-0.03973752844089323
0.4425615742257602,-0.03973897389738975
0.4424542454245426,-0.039751202710083665
0.44233423342334244,-0.03976486898474152
0.4422142214221423,-0.039778527918580206
0.44216629998710355,-0.03978397839783979
0.44209420942094224,-0.039792175776570446
0.4419741974197421,-0.03980581380584562
0.441854185418542,-0.0398194444821946
0.4417701534049862,-0.03982898289828984
0.4417341734173418,-0.03983306594219321
0.44161416141614174,-0.0398466756987805
0.4414941494149416,-0.03986027809032855
0.44137413741374143,-0.03987387311359605
0.44137312779198495,-0.03987398739873989
0.4412541254125414,-0.03988745462231082
0.44113411341134123,-0.03990102870178508
0.4410141014101411,-0.039914595400849164
0.4409751830756205,-0.039918991899189925
0.44089408940894104,-0.03992815053541292
0.4407740774077409,-0.039941696275577226
0.44065406540654073,-0.03995523462319683
0.44057634769334086,-0.039963996399639976
0.4405340534053407,-0.0399687633972741
0.44041404140414053,-0.039982280770931224
0.4402940294029404,-0.03999579073990396
0.4401766157635943,-0.04000900090009002
0.4401740174017402,-0.04000929316729621
0.4400540054005402,-0.04002278214728768
0.43993399339934003,-0.040036263710449674
0.4398139813981399,-0.04004973785349403
0.43977594474554704,-0.04005400540054006
0.43969396939693983,-0.0400632003643009
0.4395739573957397,-0.04007665349452804
0.4394539453945395,-0.040090099192477496
0.4393743617283289,-0.04009900990099011
0.4393339333933395,-0.04010353538184117
0.43921392139213933,-0.04011696005204962
0.4390939093909392,-0.04013037727781521
0.438973897389739,-0.040143787055824935
0.43897186119623494,-0.04014401440144015
0.438853885388539,-0.04015718334314229
0.4387338733873388,-0.04017057206967588
0.4386138613861386,-0.040183953336273816
0.4385683988874565,-0.040189018901890194
0.4384938493849386,-0.0401973233281517
0.4383738373837385,-0.04021068352844627
0.4382538253825383,-0.04022403625662102
0.4381640077118196,-0.040234023402340245
0.4381338133813383,-0.040237379967643844
0.4380138013801381,-0.040250711614733994
0.43789378937893797,-0.0402640357775161
0.4377737773777379,-0.04027735245264285
0.43775866673128483,-0.040279027902790296
0.4376537653765378,-0.04029065628936687
0.4375337533753376,-0.04030395185982891
0.43741374137413747,-0.04031723993043371
0.4373523539071511,-0.04032403240324033
0.4372937293729374,-0.04033051751339611
0.43717371737173727,-0.04034378446465309
0.43705370537053717,-0.04035704390384726
0.43694509230136686,-0.040369036903690377
0.4369336933693371,-0.04037029524809467
0.4368136813681369,-0.04038353355330522
0.43669366936693677,-0.0403967643342434
0.4365736573657367,-0.04040998758752756
0.4365368393822828,-0.04041404140414043
0.43645364536453657,-0.04042319908732696
0.4363336333633364,-0.04043640118320789
0.43621362136213626,-0.04044959573921279
0.43612761252909593,-0.040459045904590464
0.4360936093609362,-0.04046278102848607
0.43597359735973606,-0.04047595441255278
0.4358535853585359,-0.0404891202445177
0.43573357335733587,-0.040502278520975425
0.43571740044966223,-0.040504050405040515
0.4356135613561357,-0.04051542398431639
0.43549354935493556,-0.040528561065526304
0.4353735373537356,-0.04054169057899161
0.43530617784227543,-0.04054905490549056
0.43525352535253536,-0.0405548098607672
0.4351335133513352,-0.040567918164552075
0.4350135013501351,-0.04058101888835167
0.4348939715914123,-0.0405940594059406
0.434893489348935,-0.04059411200440216
0.43477347734773486,-0.04060719150413791
0.4346534653465347,-0.040620263411644916
0.43453345334533466,-0.040633327723484935
0.43448072257548187,-0.040639063906390646
0.4344134413441345,-0.04064638104705768
0.43429342934293436,-0.04065942411169235
0.4341734173417343,-0.040672459568405664
0.4340664747707338,-0.04068406840684069
0.43405340534053416,-0.04068548675631833
0.433933393339334,-0.04069850095154713
0.4338133813381339,-0.04071150752659791
0.43369336933693386,-0.04072450647800862
0.4336511796612593,-0.040729072907290734
0.43357335733573366,-0.04073749389449625
0.4334533453345335,-0.04075047156139676
0.43333333333333346,-0.040763441592389635
0.43323485823210706,-0.040774077407740784
0.4332133213321333,-0.04077640290406179
0.43309330933093315,-0.04078935163637218
0.4329732973297331,-0.04080229272050575
0.43285328532853296,-0.04081522615297722
0.43281748059375613,-0.04081908190819083
0.4327332733273328,-0.0408281477153305
0.43261326132613276,-0.040841059826211876
0.4324932493249326,-0.04085396427315169
0.4323990528036238,-0.04086408640864087
0.43237323732373245,-0.04086685976231498
0.4322532253225324,-0.04087974287360094
0.43213321332133225,-0.040892618308664405
0.4320132013201321,-0.04090548606399741
0.43197955539127275,-0.040909090909090916
0.43189318931893195,-0.04091834182700475
0.4317731773177319,-0.040931188223896575
0.43165316531653175,-0.04094402692876742
0.4315589878204577,-0.04095409540954096
0.4315331533153316,-0.040956856650994626
0.43141314131413155,-0.04096967398347053
0.43129312931293146,-0.04098248361163356
0.4311731173117312,-0.040995285531953814
0.43113733255760534,-0.04099909990999101
0.4310531053105312,-0.04100807555224933
0.43093309330933105,-0.04102085607751
0.4308130813081309,-0.04103362888262715
0.4307145910856922,-0.041044104410441054
0.43069306930693074,-0.04104639289534001
0.4305730573057307,-0.041059144291555064
0.43045304530453055,-0.04107188795532518
0.4303330333033304,-0.04108462388309841
0.4302907390421985,-0.0410891089108911
0.43021302130213035,-0.04109734821916958
0.4300930093009302,-0.04111006271550117
0.42997299729973004,-0.04112276946352604
0.4298657888299185,-0.04113411341134114
0.42985298529853,-0.041135467826000464
0.42973297329732985,-0.04114815312885475
0.4296129612961297,-0.04116083067109205
0.42949294929492954,-0.0411735004491391
0.42943970019903166,-0.041179117911791185
0.4293729372937295,-0.04118615916133193
0.42925292529252934,-0.04119880747179598
0.4291329132913292,-0.0412114480057517
0.42901290129012914,-0.04122408075961175
0.4290125052616646,-0.04122412241224123
0.428892889288929,-0.041236699831884556
0.42877287728772884,-0.04124931109581713
0.4286528652865288,-0.04126191456732847
0.42858413974421994,-0.04126912691269128
0.42853285328532864,-0.04127450771785478
0.4284128412841285,-0.041287089685886624
0.42829282928292844,-0.04129966384917239
0.4281728172817283,-0.041312230204103434
0.4281546457448909,-0.041314131413141324
0.42805280528052814,-0.04132478374276159
0.427932793279328,-0.0413373285719999
0.42781278127812794,-0.041349865580550954
0.4277239797122501,-0.04135913591359137
0.4276927692769278,-0.04136239323349569
0.42757275727572763,-0.041374908702919544
0.4274527452745276,-0.041387416339325765
0.42733273327332744,-0.04139991613908464
0.42729214450542125,-0.04140414041404141
0.4272127212721273,-0.04141240420929389
0.42709270927092724,-0.04142488244784542
0.4269726972697271,-0.04143735283741206
0.4268591404108278,-0.041449144914491455
0.42685268526852693,-0.041449815058738834
0.4267326732673268,-0.041462263873782754
0.42661266126612674,-0.041474704827506065
0.42649264926492664,-0.04148713791625894
0.42642492088654904,-0.0414941494149415
0.42637263726372643,-0.04149956058506739
0.4262526252625264,-0.04151197207735281
0.42613261326132623,-0.04152437569232571
0.4260126012601261,-0.041536771426323414
0.4259895161242264,-0.04153915391539155
0.42589258925892604,-0.04154915455519524
0.4257725772577259,-0.04156152867085351
0.42565256525652573,-0.041573894893189356
0.42555289243162236,-0.04158415841584159
0.4255325532553257,-0.041586252229535534
0.42541254125412553,-0.04159859682040282
0.4252925292529254,-0.04161093350560234
0.4251725172517252,-0.04162326228145105
0.42511503559867614,-0.04162916291629164
0.4250525052505252,-0.04163558010979345
0.424932493249325,-0.041647887232441144
0.4248124812481249,-0.04166018643338783
0.42469246924692483,-0.04167247770893827
0.4246759573364186,-0.04167416741674168
0.4245724572457247,-0.04168475604284613
0.4244524452445245,-0.041697025643537076
0.4243324332433245,-0.04170928730647715
0.42423562024533723,-0.041719171917191725
0.4242124212421243,-0.04172153990621956
0.4240924092409242,-0.04173377988136184
0.4239723972397241,-0.04174601190640098
0.423852385238524,-0.0417582359776218
0.42379401969337255,-0.04176417641764177
0.4237323732373238,-0.04177044911658868
0.42361236123612367,-0.04178265147849695
0.4234923492349236,-0.04179484587423078
0.4233723372337235,-0.04180703230006378
0.4233511601536445,-0.04180918091809182
0.4232523252325233,-0.041819205992817736
0.4231323132313233,-0.04183137068789937
0.4230123012301231,-0.04184352740071975
0.42290701261349084,-0.04185418541854186
0.42289228922892297,-0.04185567541968245
0.4227722772277229,-0.04186781038900816
0.42265226522652277,-0.04187993736371599
0.4225322532253226,-0.04189205634006069
0.4224615579897645,-0.04189918991899191
0.42241224122412246,-0.041904164948206174
0.4222922292229224,-0.04191626215976407
0.42217221722172227,-0.04192835136059885
0.4220522052205221,-0.041940432546953704
0.42201480539065594,-0.04194419441944196
0.42193219321932207,-0.04195250175984395
0.4218121812181219,-0.041964561160198435
0.42169216921692176,-0.0419766125337101
0.4215721572157217,-0.04198865587660946
0.4215667410979725,-0.041989198919891994
0.42145214521452157,-0.0420006857101739
0.4213321332133214,-0.04201270724593932
0.42121212121212126,-0.04202472073872793
0.42111732379272504,-0.042034203420342045
0.4210921092109212,-0.04203672498211148
0.42097209720972106,-0.042048716655292244
0.4208520852085209,-0.04206070027313556
0.42073207320732087,-0.04207267583185364
0.4206665621674925,-0.04207920792079209
0.4206120612061207,-0.04208464073369282
0.42049204920492056,-0.042096594451821345
0.4203720372037205,-0.04210854009846214
0.42025202520252036,-0.04212047766981662
0.42021444782533374,-0.04212421242124213
0.4201320132013202,-0.0421324032470484
0.42001200120012006,-0.04214431895691305
0.41989198919892,-0.042156226579127126
0.4197719771977199,-0.042168126109880785
0.4197609663112011,-0.042169216921692176
0.4196519651965197,-0.04218001237981171
0.41953195319531966,-0.042191890028257004
0.41941194119411945,-0.04220375957287695
0.4193060873851506,-0.04221422142214222
0.41929192919291935,-0.042215620340040484
0.4191719171917193,-0.0422274679901556
0.41905190519051916,-0.042239307524085654
0.418931893189319,-0.04225113893800232
0.41884980106297,-0.042259225922592264
0.41881188118811896,-0.042262960438051216
0.4186918691869188,-0.04227476993680203
0.41857185718571865,-0.04228657130317939
0.4184518451845185,-0.042298364533344304
0.4183921043806459,-0.042304230423042315
0.41833183318331846,-0.042310146784601675
0.4182118211821183,-0.04232191807902406
0.41809180918091815,-0.042333681224873666
0.4179717971797181,-0.042345436218300815
0.41793298209867663,-0.042349234923492365
0.41785178517851795,-0.04235717923946155
0.4177317731773178,-0.04236891227665449
0.41761176117611776,-0.04238063714906454
0.4174917491749176,-0.04239235385283133
0.41747241876560226,-0.0423942394239424
0.41737173717371745,-0.04240405766296379
0.4172517251725173,-0.0424157523900909
0.41713171317131725,-0.04242743893621449
0.4170117011701171,-0.042439117297463476
0.41701039871441636,-0.042439243924392446
0.41689168916891695,-0.042450781916010455
0.4167716771677169,-0.04246243828030118
0.41665166516651675,-0.042474086447358214
0.4165468889572801,-0.04248424842484249
0.4165316531653166,-0.04248572570173864
0.41641164116411655,-0.04249735186007766
0.4162916291629164,-0.042508969808830066
0.41617161716171625,-0.04252057954410856
0.4160818905781014,-0.04252925292529254
0.4160516051605162,-0.0425321796508172
0.41593159315931605,-0.04254376735722338
0.4158115811581159,-0.04255534683780446
0.41569156915691574,-0.04256691808866304
0.4156153887309284,-0.042574257425742584
0.4155715571557157,-0.04257847906817096
0.41545154515451554,-0.042590028270091784
0.4153315331533154,-0.042601569229940336
0.41521152115211535,-0.0426131019438085
0.415147366884584,-0.04261926192619263
0.4150915091509152,-0.04262462381696428
0.41497149714971504,-0.042636134461919675
0.414851485148515,-0.04264763684854708
0.41473147314731484,-0.04265913097292878
0.41467780827402445,-0.04266426642664267
0.4146114611461147,-0.04267061376095842
0.41449144914491454,-0.04268208579654231
0.4143714371437145,-0.042693549557535126
0.41425142514251434,-0.04270500504000888
0.4142066958963001,-0.042709270927092716
0.4141314131413142,-0.04271644876451715
0.41401140114011414,-0.04272788213839945
0.413891389138914,-0.0427393072214203
0.41377137713771384,-0.042750724009641555
0.41373401250644004,-0.04275427542754276
0.4136513651365138,-0.042762128692612686
0.41353135313531364,-0.04277352335254124
0.4134113411341135,-0.042784909705330804
0.4132913291329135,-0.042796287747033916
0.4132597406132614,-0.04279927992799282
0.4131713171317133,-0.04280765341083227
0.41305130513051314,-0.0428190093046341
0.412931293129313,-0.042830356875013104
0.41281128112811294,-0.04284169611801232
0.41278386247507026,-0.04284428442844285
0.4126912691269128,-0.042853022785383596
0.41257125712571263,-0.042864339860966445
0.4124512451245126,-0.04287564859683699
0.41233123312331244,-0.04288694898902834
0.4123063600952832,-0.0428892889288929
0.4122112211221123,-0.042898236683099826
0.41209120912091224,-0.0429095148884545
0.4119711971197121,-0.0429207847378017
0.41185118511851193,-0.04293204622716538
0.4118272152179685,-0.042934293429342935
0.4117311731173118,-0.04294329497144706
0.41161116111611173,-0.0429545342546486
0.4114911491149116,-0.04296576516554291
0.4113711371137114,-0.04297698770014433
0.41134640932328,-0.042979297929792985
0.4112511251125114,-0.04298819751852938
0.41113111311131123,-0.04299939782773923
0.4110111011101111,-0.04301058974833696
0.41089108910891103,-0.043021773276328404
0.4108639236227876,-0.04302430243024303
0.4107710771077109,-0.04303294419309404
0.4106510651065107,-0.04304410547656139
0.4105310531053106,-0.043055258355108206
0.41041104110411053,-0.04306640282473029
0.41037973905473796,-0.04306930693069308
0.4102910291029104,-0.04307753486453961
0.4101710171017102,-0.043088657070603026
0.4100510051005102,-0.043099770855433386
0.40993099309931,-0.04311087621501813
0.4098938362791903,-0.043114311431143124
0.40981098109810987,-0.043121969402918806
0.40969096909690983,-0.04313305248000793
0.4095709570957097,-0.04314412711954904
0.4094509450945096,-0.043155193317520074
0.4094061956730517,-0.04315931593159317
0.4093309330933095,-0.043166247678946994
0.4092109210921093,-0.043177291575584975
0.40909090909090917,-0.043188327018356336
0.408970897089709,-0.04319935400323105
0.4089167973250152,-0.04320432043204321
0.408850885088509,-0.04321036956400638
0.4087308730873088,-0.04322137422881017
0.4086108610861087,-0.043232370423427514
0.4084908490849086,-0.043243358143819244
0.40842562103039015,-0.043249324932493255
0.40837083708370847,-0.043254334930152405
0.4082508250825083,-0.04326530031183605
0.4081308130813083,-0.043276257207011185
0.4080108010801081,-0.04328720561163023
0.4079326462858076,-0.043294329432943306
0.40789078907890797,-0.04329814365011998
0.4077707770777078,-0.04330906969749536
0.40765076507650777,-0.04331998724203877
0.4075307530753076,-0.04333089627969436
0.4074378522838299,-0.04333933393339335
0.40741074107410746,-0.04334179559732883
0.4072907290729074,-0.04335268225930739
0.40717071707170727,-0.04336356040212984
0.4070507050705071,-0.04337443002173207
0.4069412179074359,-0.04338433843384339
0.40693069306930707,-0.04338529064588982
0.4068106810681069,-0.04339613787148453
0.40669066906690676,-0.043406976561598296
0.4065706570657067,-0.04341780671215967
0.4064506450645065,-0.04342862831909184
0.4064427121415405,-0.04342934293429344
0.4063306330633064,-0.04343943640893656
0.40621062106210626,-0.04345023559545827
0.4060906090609062,-0.04346102622609513
0.40597059705970606,-0.04347180829676252
0.4059423076827416,-0.04347434743474349
0.4058505850585059,-0.04348257774727843
0.40573057305730587,-0.043493337379429474
0.4056105610561057,-0.04350408843936416
0.40549054905490556,-0.04351483092298973
0.40543999507972694,-0.043519351935193525
0.4053705370537055,-0.04352556176283481
0.40525052505250536,-0.043536281789944085
0.4051305130513052,-0.04354699322850593
0.4050105010501051,-0.04355769607442103
0.4049357518644626,-0.043564356435643575
0.404890489048905,-0.04356838833264607
0.40477047704770486,-0.043579068704150487
0.4046504650465047,-0.04358974047077897
0.40453045304530466,-0.04360040362842414
0.40442955522868546,-0.04360936093609362
0.4044104410441045,-0.04361105733447426
0.40429042904290435,-0.04362169799992167
0.4041704170417043,-0.04363233004416649
0.40405040504050416,-0.04364295346309394
0.40393039303930395,-0.0436535682525844
0.40392137090304514,-0.04365436543654366
0.40381038103810396,-0.043664169555859486
0.4036903690369038,-0.043674761827382974
0.40357035703570365,-0.04368534545725769
0.4034503450345035,-0.04369592044135686
0.4034111602704795,-0.04369936993699371
0.40333033303330346,-0.04370648325130072
0.4032103210321033,-0.043717035699879864
0.40309030903090315,-0.04372757949048165
0.4029702970297031,-0.04373811461897274
0.4028989228919953,-0.04374437443744375
0.40285028502850295,-0.043748638966323125
0.4027302730273028,-0.04375915154185025
0.40261026102610276,-0.04376965544307583
0.4024902490249026,-0.043780150665858754
0.40238463447235123,-0.043789378937893794
0.40237023702370245,-0.04379063658175071
0.4022502250225023,-0.04380110923423663
0.40213021302130225,-0.04381157319610031
0.4020102010201021,-0.04382202846319432
0.40189018901890194,-0.04383247503136658
0.40186824286492895,-0.04383438343834385
0.4017701770177019,-0.043842908658734636
0.40165016501650175,-0.04385333263137123
0.4015301530153016,-0.04386374789291536
0.40141014101410155,-0.043874154439208335
0.40134972952623343,-0.04387938793879389
0.4012901290129014,-0.04388454969780072
0.40117011701170124,-0.04389493363146634
0.4010501050105011,-0.04390530883772155
0.40093009300930105,-0.04391567531240191
0.40082908693027663,-0.04392439243924393
0.4008100810081009,-0.04392603223465627
0.40069006900690074,-0.043936376079730166
0.4005700570057007,-0.04394671118108205
0.40045004500450054,-0.04395703753454042
0.4003300330033004,-0.04396735513592965
0.40030625903090866,-0.043969396939693976
0.40021002100210035,-0.04397765986028094
0.4000900090009002,-0.04398795480723998
0.39996999699970004,-0.04399824098999337
0.3998499849984999,-0.044008518404359084
0.39978122242949266,-0.04401440144014402
0.39972997299729984,-0.04401878485801592
0.3996099609960997,-0.04402903960121969
0.39948994899489954,-0.044039285563912796
0.3993699369936995,-0.044049522741906315
0.3992539743681759,-0.04405940594059407
0.39924992499249934,-0.04405975095861693
0.3991299129912992,-0.04406996544883225
0.39900990099009903,-0.044080171142238576
0.398889888988899,-0.04409036803464142
0.39876987698769883,-0.04410055612184246
0.3987244292720168,-0.044104410441044115
0.3986498649864987,-0.04411073223668007
0.39852985298529864,-0.044120897611704894
0.3984098409840985,-0.044131054169429466
0.3982898289828983,-0.04414120190564977
0.39819260924821104,-0.04414941494149416
0.3981698169816983,-0.04415133985216412
0.39804980498049813,-0.04416146485984486
0.397929792979298,-0.04417158103393733
0.3978097809780978,-0.04418168837023136
0.3976897689768978,-0.04419178686451374
0.3976584507435319,-0.04419441944194421
0.39756975697569763,-0.04420187277499749
0.3974497449744975,-0.04421194851663886
0.39732973297329743,-0.04422201540419688
0.3972097209720973,-0.044232073433451854
0.397121932691529,-0.044239423942394246
0.3970897089708971,-0.0442421212463128
0.3969696969696971,-0.04425215650682071
0.39684968496849693,-0.04426218289696923
0.3967296729672968,-0.044272200412533734
0.39660966096609657,-0.044282209049285225
0.39658302056682676,-0.04428442844284429
0.3964896489648966,-0.04429220489458779
0.3963696369636964,-0.044302190738793025
0.39624962496249627,-0.044312167692142655
0.39612961296129623,-0.04432213575040244
0.3960416738150285,-0.04432943294329434
0.3960096009600961,-0.04433209357086956
0.3958895889588959,-0.04434203882073787
0.3957695769576959,-0.04435197516348961
0.3956495649564957,-0.044361902594884914
0.39552955295529557,-0.04437182111068157
0.3954978624630807,-0.04437443744374438
0.39540954095409553,-0.04438172703470507
0.3952895289528954,-0.04439162271861847
0.3951695169516952,-0.04440150947492044
0.39504950495049507,-0.04441138729936308
0.3949515515245411,-0.04441944194419443
0.394929492949295,-0.04442125527343407
0.39480948094809487,-0.044431110250412784
0.3946894689468947,-0.044440956283536816
0.3945694569456947,-0.04445079336855254
0.3944494449444945,-0.044460621501203536
0.39440268968896675,-0.044464446444644465
0.39432943294329437,-0.044470437652600815
0.3942094209420943,-0.044480242914608746
0.39408940894089417,-0.04449003921227205
0.39396939693969407,-0.0444998265413291
0.39385127404041653,-0.044509450945094516
0.39384938493849386,-0.04450960481976067
0.3937293729372938,-0.04451936926286317
0.39360936093609367,-0.044529124725396926
0.39348934893489346,-0.04453887120309594
0.39336933693369347,-0.04454860869169015
0.3932972045479833,-0.04455445544554456
0.3932493249324933,-0.04455833522388428
0.39312931293129316,-0.044568049803662406
0.3930093009300931,-0.04457775538238988
0.39288928892889297,-0.044587451955792896
0.3927692769276928,-0.04459713951959326
0.3927404995172473,-0.04459945994599461
0.39264926492649277,-0.0446068143436687
0.3925292529252926,-0.04461647897596442
0.39240924092409246,-0.044626134586729024
0.3922892289228923,-0.04463578117168081
0.3921810978743736,-0.044644464446444654
0.39216921692169227,-0.04464541824288679
0.3920492049204921,-0.04465504188144437
0.39192919291929196,-0.044664656482279054
0.3918091809180919,-0.0446742620411045
0.39168916891689176,-0.0446838585536309
0.39161893412787124,-0.0446894689468947
0.3915691569156916,-0.04469344399733384
0.39144914491449156,-0.04470301754110303
0.3913291329132914,-0.04471258202668184
0.39120912091209126,-0.04472213744977602
0.3910891089108911,-0.04473168380608865
0.3910540003508158,-0.04473447344734474
0.39096909690969106,-0.04474121766274681
0.3908490849084909,-0.044750741028117144
0.39072907290729075,-0.04476025531483313
0.3906090609060907,-0.04476976051859355
0.39048904890489056,-0.04477925663509422
0.3904862486962245,-0.044779477947794785
0.3903690369036904,-0.044788738946008155
0.39024902490249036,-0.04479821204956039
0.3901290129012902,-0.044807676053999344
0.39000900090009005,-0.04481713095501708
0.38991559332405934,-0.04482448244824483
0.38988898889889,-0.044826575681850285
0.38976897689768986,-0.044836007555616245
0.3896489648964897,-0.04484543031412777
0.3895289528952895,-0.044854843953073084
0.3894089408940895,-0.04486424846813716
0.3893420209037489,-0.04486948694869488
0.38928892889288935,-0.044873641735565156
0.3891689168916892,-0.04488302320170774
0.38904890489048916,-0.04489239553215659
0.38892889288928906,-0.04490175872259322
0.38880888088808885,-0.04491111276869543
0.38876548428346297,-0.044914491449144923
0.3886888688868888,-0.04492045462038164
0.38856885688568865,-0.04492978559607688
0.3884488448844885,-0.04493910741564629
0.3883288328832884,-0.0449484200747652
0.3882088208820883,-0.044957723569105074
0.38818593129565593,-0.044959495949594974
0.38808880888088815,-0.044967014049563256
0.387968796879688,-0.04497629445219551
0.38784878487848795,-0.04498556567827901
0.3877287728772878,-0.044994827723482074
0.38760876087608764,-0.04500408058347055
0.38760330858490355,-0.04500450045004502
0.3874887488748876,-0.045013319738067104
0.38736873687368745,-0.04502254948523475
0.3872487248724873,-0.045031770035439636
0.38712871287128714,-0.04504098138434426
0.3870175489690134,-0.045049504950495055
0.3870087008700871,-0.04505018318002061
0.38688868886888694,-0.045059371402564934
0.3867686768676868,-0.04506855041208352
0.38664866486648675,-0.04507772020423634
0.38652865286528665,-0.045086880774679705
0.3864286058302926,-0.045094509450945106
0.38640864086408644,-0.04509603133814263
0.3862886288628864,-0.045105168761462255
0.38616861686168624,-0.0451142969513704
0.3860486048604861,-0.04512341590352078
0.38592859285928605,-0.04513252561356493
0.38583642991441813,-0.04513951395139515
0.3858085808580859,-0.04514162499257175
0.38568856885688574,-0.045150711534920014
0.3855685568556856,-0.04515978882348305
0.38544854485448554,-0.045168856853909284
0.3853285328532854,-0.04517791562184435
0.38524096293069665,-0.04518451845184519
0.38520852085208523,-0.04518696386501361
0.3850885088508852,-0.04519599944487391
0.38496849684968504,-0.04520502575058878
0.3848484848484849,-0.045214042777801
0.38472847284728484,-0.04522305052215107
0.38464214522807,-0.04522952295229524
0.3846084608460847,-0.04523204767896418
0.38448844884488453,-0.045241032215055384
0.3843684368436844,-0.045250007456654945
0.38424842484248434,-0.045258973399400645
0.3841284128412842,-0.04526793003892781
0.38403991575600394,-0.04527452745274528
0.38400840084008403,-0.04527687615973033
0.383888388838884,-0.045285809571010804
0.38376837683768383,-0.04529473366746864
0.3836483648364837,-0.045303648444736826
0.3835283528352837,-0.04531255389844573
0.3834342120240206,-0.045319531953195324
0.3834083408340835,-0.045321449034450526
0.38328832883288333,-0.04533033124012276
0.3831683168316833,-0.045339204110657644
0.38304830483048313,-0.04534806764168349
0.382928292829283,-0.04535692182882589
0.3828249700598298,-0.045364536453645375
0.3828082808280828,-0.04536576603211487
0.3826882688268828,-0.04537459695163012
0.38256825682568263,-0.0453834185157103
0.3824482448244825,-0.04539223071997952
0.38232823282328243,-0.04540103356005867
0.38221212436599544,-0.04540954095409542
0.3822082208220823,-0.04540982688358495
0.3820882088208821,-0.04541860643664763
0.3819681968196821,-0.04542737661399576
0.38184818481848193,-0.04543613741124922
0.3817281728172817,-0.04544488882402482
0.3816081608160816,-0.04545363084793691
0.3815955890517714,-0.04545454545454546
0.3814881488148816,-0.04546235942818639
0.3813681368136814,-0.04547107813878397
0.38124812481248127,-0.045479787449022396
0.3811281128112812,-0.04548848735451455
0.381008100810081,-0.04549717785087103
0.38097530250814415,-0.045499549954995507
0.3808880888088809,-0.045505855661174634
0.3807680768076809,-0.04551452282526634
0.3806480648064807,-0.04552318056875469
0.38052805280528057,-0.04553182888724923
0.3804080408040805,-0.045540467776356036
0.38035119999497763,-0.04554455445544555
0.3802880288028804,-0.04554909487247742
0.3801680168016802,-0.04555771041057543
0.38004800480048007,-0.04556631650784766
0.37992799279928,-0.04557491315989968
0.37980798079807987,-0.045583500362334224
0.37972320923078534,-0.045589558955895594
0.3796879687968797,-0.0455920768009162
0.3795679567956797,-0.045600640633805666
0.3794479447944795,-0.04560919500566868
0.37932793279327937,-0.045617739912107776
0.3792079207920793,-0.045626275348722434
0.37909125616036415,-0.045634563456345645
0.37908790879087917,-0.045634801187290144
0.378967896789679,-0.04564331323603227
0.37884788478847886,-0.04565181580357151
0.3787278727872788,-0.04566030888550662
0.37860786078607866,-0.045668792477433606
0.3784878487848785,-0.045677266574946654
0.37845521450530634,-0.04567956795679569
0.37836783678367847,-0.0456857279603335
0.3782478247824783,-0.04569417864491634
0.37812781278127816,-0.04570261982373907
0.3780078007800781,-0.04571105149239504
0.37788778877887796,-0.04571947364647566
0.3778150446750971,-0.04572457245724573
0.3777677767776778,-0.04572788455180812
0.37764776477647766,-0.04573628327508902
0.3775277527752776,-0.04574467247247954
0.37740774077407746,-0.045753052139570566
0.3772877287728773,-0.0457614222719501
0.377170671856239,-0.045769576957695776
0.37716771677167726,-0.04576978275759793
0.3770477047704771,-0.045778129441522805
0.37692769276927696,-0.04578646657945369
0.3768076807680769,-0.045794794166978584
0.37668766876687676,-0.04580311219968332
0.37656765676567655,-0.045811420673151644
0.37652194208957873,-0.04581458145814582
0.37644764476447656,-0.04581971689371667
0.3763276327632764,-0.04582800189445741
0.37620762076207626,-0.045836277324713647
0.3760876087608761,-0.04584454318006864
0.37596759675967606,-0.04585279945610405
0.37586883081509537,-0.04585958595859587
0.3758475847584759,-0.04586104538325666
0.37572757275727575,-0.0458692781693785
0.3756075607560757,-0.045877501364965656
0.37548754875487556,-0.04588571496559983
0.3753675367536754,-0.04589391896686006
0.37524752475247536,-0.04590211336432345
0.37521119820672594,-0.045904590459045914
0.3751275127512752,-0.045910295158215216
0.37500750075007505,-0.04591846604204048
0.3748874887488749,-0.04592662731089038
0.37476747674767485,-0.045934778960342496
0.3746474647464747,-0.045942920985971934
0.3745489713515882,-0.04594959495949596
0.37452745274527455,-0.045951052617097164
0.3744074407440745,-0.04595917111237897
0.37428742874287435,-0.04596727997269439
0.3741674167416742,-0.04597537919361891
0.37404740474047415,-0.04598346877072608
0.37392739273927406,-0.04599154869958819
0.37388201929239234,-0.045994599459946
0.37380738073807385,-0.04599961633457826
0.3736873687368738,-0.04600767270992567
0.37356735673567365,-0.046015719425921406
0.3734473447344735,-0.04602375647813764
0.37332733273327334,-0.046031783862144834
0.3732102780634557,-0.04603960396039605
0.3732073207320733,-0.04603980146941063
0.37308730873087315,-0.046047805283678404
0.372967296729673,-0.04605579941866665
0.37284728472847295,-0.04606378386994682
0.3727272727272728,-0.04607175863308757
0.37260726072607264,-0.04607972370365632
0.3725335649286736,-0.04608460846084609
0.3724872487248726,-0.046087677457246595
0.37236723672367245,-0.04609561893547623
0.3722472247224723,-0.046103550710103
0.37212721272127214,-0.046111472776695056
0.3720072007200721,-0.04611938513081863
0.37188718871887194,-0.0461272877680379
0.3718518287864855,-0.04612961296129614
0.3717671767176718,-0.046135177742195436
0.37164716471647175,-0.04614305676478474
0.3715271527152716,-0.046150926059479166
0.37140714071407144,-0.04615878562184447
0.3712871287128714,-0.0461666354474442
0.37116711671167124,-0.046174475531840155
0.37116494096268143,-0.046174617461746184
0.3710471047104711,-0.046182301802419314
0.37092709270927104,-0.04619011825020592
0.3708070807080709,-0.04619792494583905
0.37068706870687074,-0.04620572188488238
0.3705670567056706,-0.04621350906289712
0.370472725243625,-0.04621962196219623
0.37044704470447054,-0.04622128559370244
0.3703270327032704,-0.04622904911991342
0.37020702070207023,-0.04623680287418497
0.3700870087008702,-0.04624454685207993
0.36996699669967004,-0.04625228104915944
0.3698469846984699,-0.04626000546098364
0.3697750922579428,-0.04626462646264627
0.36972697269726984,-0.046267718441933676
0.3696069606960697,-0.04627541918056198
0.36948694869486953,-0.046283110123065865
0.3693669366936694,-0.0462907912650071
0.36924692469246934,-0.046298462601945166
0.3691269126912692,-0.04630612412943783
0.36907190400779233,-0.046309630963096315
0.36900690069006903,-0.04631377364096725
0.368886888688869,-0.046321411474191596
0.36876687668766883,-0.046329039487145944
0.3686468646864687,-0.04633665767538965
0.3685268526852687,-0.046344266034481406
0.36840684068406854,-0.046351864559977626
0.36836301404368577,-0.04635463546354636
0.36828682868286833,-0.04635945068414981
0.3681668166816682,-0.04636702549462789
0.36804680468046813,-0.04637459046072981
0.367926792679268,-0.04638214557801436
0.3678067806780678,-0.04638969084203873
0.3676867686768678,-0.0463972262483584
0.36764827088997376,-0.04639963996399641
0.3675667566756676,-0.0464047490688711
0.3674467446744675,-0.046412260739748114
0.36732673267326743,-0.0464197625421852
0.3672067206720673,-0.04642725447174019
0.3670867086708671,-0.046434736523969615
0.3669666966696671,-0.046442208694428354
0.3669275178307912,-0.04644464446444646
0.3668466846684669,-0.046449668296617785
0.3667266726672668,-0.046457116711537225
0.3666066606660666,-0.04646455523399688
0.3664866486648666,-0.04647198385955389
0.3663666366636664,-0.04647940258376415
0.36624662466246627,-0.04648681140218232
0.3662005926850119,-0.046489648964896504
0.3661266126612662,-0.04649420787302819
0.3660066006600661,-0.04650159291614228
0.3658865886588659,-0.04650896804282151
0.3657665766576659,-0.0465163332486236
0.3656465646564657,-0.04652368852910414
0.36552655265526557,-0.04653103387981761
0.3654673275695848,-0.046534653465346534
0.3654065406540654,-0.04653836730794767
0.36528652865286537,-0.0465456888639258
0.3651665166516652,-0.04655300047954217
0.36504650465046506,-0.04656030215035411
0.364926492649265,-0.04656759387191768
0.36480648064806487,-0.04657487563978751
0.364727548650486,-0.046579657965796585
0.3646864686468647,-0.04658214611548235
0.36456645664566467,-0.04658940406952238
0.3644464446444645,-0.04659665205932284
0.36432643264326436,-0.046603890080441246
0.3642064206420643,-0.04661111812843392
0.36408640864086417,-0.04661833619885636
0.3639810758805828,-0.046624662466246636
0.363966396639664,-0.046625543814053864
0.36384638463846386,-0.04663273805189189
0.3637263726372638,-0.04663992230166296
0.36360636063606366,-0.04664709655892581
0.3634863486348635,-0.04665426081923747
0.36336633663366347,-0.046661415078153995
0.3632463246324633,-0.046668559331229965
0.36322768866025756,-0.04666966696669668
0.36312631263126316,-0.04667569033437358
0.3630063006300631,-0.04668281073045209
0.36288628862886296,-0.04668992111024899
0.3627662766276628,-0.04669702146932253
0.36264626462646266,-0.04670411180322982
0.3625262526252626,-0.0467111921075267
0.36246718695457053,-0.04671467146714672
0.36240624062406246,-0.046718260444741436
0.3622862286228623,-0.046725316874023884
0.36216621662166226,-0.04673236326330625
0.3620462046204621,-0.046739399608148144
0.36192619261926195,-0.04674642590410814
0.3618061806180619,-0.04675344214674366
0.3616993962599316,-0.04675967596759677
0.36168616861686176,-0.04676044791525798
0.3615661566156616,-0.04676744026521072
0.36144614461446156,-0.04677442255150152
0.3613261326132614,-0.046781394769691585
0.36120612061206125,-0.04678835691534114
0.3610861086108611,-0.046795308984009826
0.36096609660966106,-0.04680225097125555
0.3609240288876482,-0.04680468046804681
0.3608460846084609,-0.04680918044139804
0.36072607260726075,-0.04681609851280162
0.3606060606060607,-0.046823006492503094
0.36048604860486055,-0.04682990437606468
0.3603660366036604,-0.04683679215904811
0.36024602460246036,-0.04684366983701329
0.3601409062994302,-0.046849684968496855
0.3601260126012602,-0.0468505369445782
0.36000600060006005,-0.046857390689790605
0.3598859885988599,-0.046864234319759994
0.35976597659765985,-0.0468710678300511
0.3596459645964597,-0.04687789121622778
0.35952595259525955,-0.04688470447385288
0.3594059405940595,-0.04689150759848776
0.359349719949134,-0.046894689468946905
0.35928592859285935,-0.04689829862972436
0.3591659165916592,-0.0469050777993215
0.35904590459045915,-0.046911846825764575
0.358925892589259,-0.04691860570461989
0.35880588058805885,-0.04692535443145332
0.3586858685868588,-0.04693209300182932
0.35856585658565865,-0.04693882141131201
0.3585502666535155,-0.046939693969396956
0.3584458445844585,-0.046945536483781664
0.35832583258325834,-0.046952240916414256
0.3582058205820583,-0.04695893517805083
0.35808580858085814,-0.046965619264260114
0.357965796579658,-0.04697229317060991
0.35784578457845795,-0.0469789568926675
0.35774221879189466,-0.04698469846984699
0.3577257725772578,-0.046985609930524676
0.35760576057605764,-0.046992249660009616
0.3574857485748576,-0.04699887919515669
0.35736573657365744,-0.04700549853153774
0.3572457245724573,-0.04701210766472468
0.35712571257125714,-0.04701870659028792
0.3570057005700571,-0.04702529530379709
0.35692528549728714,-0.04702970297029704
0.35688568856885694,-0.04703187261941302
0.3567656765676568,-0.04703843731943645
0.35664566456645674,-0.047044991797424496
0.3565256525652566,-0.04705153604895228
0.35640564056405644,-0.047058070069594345
0.3562856285628564,-0.04706459385492405
0.35616561656165624,-0.04707110740051472
0.35609917445827455,-0.04707470747074708
0.3560456045604561,-0.04707760911930763
0.35592559255925593,-0.047084098630985824
0.3558055805580559,-0.04709057789300865
0.35568556855685574,-0.04709704690095462
0.3555655565556556,-0.04710350565040185
0.35544554455445554,-0.04710995413692756
0.3553255325532554,-0.04711639235610794
0.35526354775627855,-0.047119711971197124
0.35520552055205523,-0.047122818606268754
0.3550855085508552,-0.04712923277160099
0.35496549654965504,-0.047135636659738585
0.3548454845484549,-0.0471420302662639
0.35472547254725484,-0.04714841358675875
0.3546054605460547,-0.047154786616804396
0.35448544854485453,-0.047161149351981194
0.35441805117142605,-0.047164716471647175
0.3543654365436544,-0.04716750026448216
0.35424542454245433,-0.04717383892637088
0.3541254125412542,-0.047180167283608875
0.354005400540054,-0.04718648533178274
0.353885388538854,-0.047192793066479055
0.35376537653765383,-0.04719909048328304
0.3536453645364537,-0.04720537757777988
0.35356231319988074,-0.04720972097209722
0.35352535253525363,-0.04721165328638489
0.3534053405340535,-0.047217916288654016
0.3532853285328533,-0.04722416895890272
0.3531653165316532,-0.04723041129272282
0.35304530453045313,-0.047236643285704843
0.352925292529253,-0.04724286493343963
0.3528052805280528,-0.047249076231516994
0.35269594399946214,-0.04725472547254726
0.3526852685268528,-0.04725527687278916
0.3525652565256526,-0.04726146406020407
0.3524452445244525,-0.04726764088831836
0.35232523252325243,-0.0472738073527288
0.3522052205220523,-0.047279963449031515
0.3520852085208521,-0.04728610917282228
0.3519651965196521,-0.04729224451969625
0.3518451845184519,-0.04729836948524843
0.35181847750305467,-0.047299729972997306
0.35172517251725177,-0.047304481451294754
0.3516051605160516,-0.04731058228309292
0.3514851485148516,-0.047316672724004645
0.3513651365136514,-0.04732275276963192
0.35124512451245127,-0.047328822415576205
0.3511251125112512,-0.04733488165743853
0.35100510051005107,-0.0473409304908198
0.35092949134399587,-0.04734473447344735
0.3508850885088509,-0.047346967680844544
0.3507650765076509,-0.047352992363127365
0.3506450645064507,-0.047359006627437084
0.35052505250525057,-0.04736501046938176
0.3504050405040504,-0.04737100388456874
0.35028502850285037,-0.04737698686860564
0.3501650165016502,-0.04738295941709936
0.35004500450045006,-0.04738892152565645
0.3500285180471634,-0.0473897389738974
0.34992499249925,-0.04739487035711146
0.34980498049804987,-0.04740080829272092
0.3496849684968497,-0.04740673577898347
0.34956495649564967,-0.04741265281151352
0.3494449444944495,-0.04741855938592485
0.34932493249324936,-0.0474244554978315
0.3492049204920493,-0.04743034114284684
0.3491149893367168,-0.047434743474347445
0.34908490849084917,-0.04743621550264799
0.348964896489649,-0.04744207695848306
0.34884488448844886,-0.04744792793809162
0.3487248724872488,-0.047453768437095006
0.34860486048604866,-0.04745959845111425
0.3484848484848485,-0.04746541797577033
0.34836483648364847,-0.047471227006683776
0.3482448244824483,-0.04747702553947556
0.34818836965722194,-0.047479747974797495
0.34812481248124816,-0.04748281187240748
0.3480048004800481,-0.047488586195436555
0.34788478847884796,-0.047494350011093346
0.3477647764776478,-0.047500103315006155
0.34764476447644765,-0.04750584610280359
0.3475247524752476,-0.047511578370114146
0.34740474047404746,-0.047517300112566094
0.3472847284728473,-0.047523011325787685
0.3472480679036081,-0.04752475247524753
0.34716471647164726,-0.04752870980894922
0.3470447044704471,-0.04753439679250798
0.34692469246924695,-0.04754007323767173
0.3468046804680469,-0.0475457391400774
0.34668466846684676,-0.04755139449536119
0.3465646564656466,-0.04755703929915985
0.34644464446444645,-0.0475626735471098
0.3463246324632464,-0.047568297234847345
0.3462934173240869,-0.047569756975697576
0.34620462046204625,-0.04757390804968245
0.3460846084608461,-0.04757950748854593
0.34596459645964606,-0.04758509635812039
0.3458445844584459,-0.04759067465405081
0.34572457245724575,-0.047596242371982414
0.3456045604560457,-0.04760179950756038
0.34548454845484555,-0.04760734605642991
0.3453645364536454,-0.04761288201423628
0.34532370833440773,-0.04761476147614763
0.34524452445244536,-0.04761840534654992
0.3451245124512452,-0.047623917036967146
0.34500450045004505,-0.047629418127333754
0.3448844884488449,-0.04763490861330386
0.34476447644764485,-0.047640388490531704
0.3446444644464447,-0.04764585775467203
0.34452445244524454,-0.04765131640137937
0.34440444044404445,-0.047656764426308035
0.3443381850578586,-0.04765976597659767
0.34428442844284435,-0.04766220046628267
0.3441644164416442,-0.047667624206010346
0.34404440444044415,-0.04767303731506299
0.343924392439244,-0.047678439789104396
0.34380438043804384,-0.04768383162379865
0.3436843684368437,-0.04768921281481009
0.34356435643564365,-0.04769458335780303
0.3434443444344435,-0.04769994324844244
0.34333604152521446,-0.047704770477047714
0.34332433243324334,-0.04770529219065473
0.3432043204320433,-0.047710627778991495
0.34308430843084314,-0.04771595270617024
0.342964296429643,-0.047721266967865245
0.34284428442844295,-0.04772657055975085
0.3427242724272428,-0.04773186347750194
0.34260426042604264,-0.04773714571679324
0.3424842484248426,-0.04774241727330037
0.34236423642364244,-0.04774767814269841
0.34231629936704033,-0.04774977497749776
0.3422442244224423,-0.047752926554556714
0.34212421242124214,-0.0477581631008821
0.3420042004200421,-0.04776338895139781
0.34188418841884194,-0.04776860410178933
0.3417641764176418,-0.04777380854774228
0.34164416441644174,-0.047779002284942716
0.3415241524152416,-0.04778418530907725
0.34140414041404143,-0.0477893576158325
0.3412841284128414,-0.04779451920089563
0.34127806286157547,-0.047794779477947795
0.34116411641164124,-0.04779966731504398
0.3410441044104411,-0.04780480455716653
0.34092409240924093,-0.047809931069001485
0.3408040804080409,-0.04781504684624659
0.34068406840684073,-0.04782015188459922
0.3405640564056406,-0.04782524617975782
0.34044404440444054,-0.0478303297274209
0.3403240324032404,-0.04783540252328761
0.3402201528301872,-0.047839783978397846
0.34020402040204023,-0.0478404641803739
0.3400840084008402,-0.04784551261854179
0.33996399639964003,-0.0478505502964156
0.3398439843984399,-0.047855577209704556
0.33972397239723984,-0.04786059335411878
0.3396039603960397,-0.047865598725369
0.33948394839483953,-0.04787059331916613
0.3393639363936393,-0.04787557713122172
0.3392439243924394,-0.04788055015724795
0.33914141705606843,-0.04788478847884789
0.3391239123912392,-0.04788551198505494
0.339003900390039,-0.04789046063525351
0.338883888388839,-0.047895398491034316
0.33876387638763883,-0.04790032554812006
0.3386438643864387,-0.047905241802234114
0.33852385238523863,-0.04791014724910076
0.3384038403840385,-0.04791504188444455
0.3382838283828383,-0.04791992570399077
0.33816381638163817,-0.04792479870346554
0.33804380438043813,-0.04792966087859498
0.338040535798946,-0.04792979297929794
0.337923792379238,-0.04793450955963517
0.3378037803780378,-0.04793934733773634
0.3376837683768378,-0.04794417428322543
0.3375637563756376,-0.047948990391840425
0.33744374437443747,-0.047953795659319516
0.33732373237323743,-0.0479585900814017
0.33720372037203733,-0.04796337365382683
0.3370837083708371,-0.04796814637233534
0.33696369636963697,-0.04797290823266838
0.3369159670229096,-0.04797479747974798
0.3368436843684369,-0.047977657610869515
0.33672367236723677,-0.04798239505801767
0.3366036603660366,-0.04798712163883727
0.3364836483648366,-0.04799183734908048
0.3363636363636364,-0.04799654218450089
0.33624362436243627,-0.0480012361408528
0.3361236123612362,-0.048005919213891024
0.33600360036003607,-0.048010591399371375
0.3358835883588359,-0.04801525269305044
0.33576618514280576,-0.04801980198019803
0.3357635763576359,-0.048019903033340555
0.3356435643564357,-0.04802453989863189
0.33552355235523557,-0.04802916586408406
0.3354035403540354,-0.048033780925465376
0.33528352835283537,-0.048038385078545257
0.3351635163516352,-0.04804297831909332
0.33504350435043506,-0.048047560642880904
0.334923492349235,-0.04805213204567959
0.33480348034803487,-0.04805669252326211
0.3346834683468347,-0.04806124207140208
0.3345892122927426,-0.04806480648064808
0.33456345634563467,-0.048065780132062155
0.3344434443444345,-0.048070305233881276
0.33432343234323436,-0.048074819398348886
0.3342034203420342,-0.04807932262125047
0.33408340834083416,-0.048083814898372934
0.333963396339634,-0.04808829622550383
0.33384338433843386,-0.048092766598431765
0.3337233723372338,-0.04809722601294626
0.33360336033603366,-0.04810167446483807
0.3334833483348335,-0.048106111949898764
0.3333830563115838,-0.048109810981098115
0.33336333633363346,-0.0481105380494041
0.3332433243324333,-0.0481149510713998
0.33312331233123316,-0.048119353118786554
0.3330033003300331,-0.04812374418736827
0.33288328832883296,-0.048128124272950226
0.3327632763276328,-0.04813249337133844
0.33264326432643265,-0.04813685147834025
0.3325232523252326,-0.04814119858976408
0.33240324032403246,-0.048145534701419274
0.33228322832283225,-0.04814985980911618
0.33216321632163226,-0.04815417390866651
0.3321453196935048,-0.048154815481548166
0.3320432043204321,-0.04815847490416707
0.33192319231923195,-0.04816276452165646
0.3318031803180319,-0.04816704312336653
0.33168316831683176,-0.048171310705122414
0.3315631563156316,-0.04817556726274953
0.33144314431443145,-0.04817981279207469
0.3313231323132314,-0.04818404728892599
0.33120312031203125,-0.04818827074913248
0.3310831083108311,-0.04819248316852462
0.33096309630963106,-0.048196684542933965
0.33087329158181694,-0.04819981998199821
0.3308430843084309,-0.04820087426418658
0.33072307230723075,-0.04820505114232788
0.3306030603060307,-0.04820921696799049
0.33048304830483055,-0.048213371737019214
0.3303630363036304,-0.0482175154452603
0.33024302430243035,-0.04822164808856085
0.3301230123012302,-0.04822576966276957
0.33000300030003005,-0.04822988016373647
0.3298829882988299,-0.0482339795873126
0.32976297629762985,-0.04823806792935058
0.3296429642964297,-0.048242145185704036
0.3295638795470106,-0.048244824482448254
0.32952295229522954,-0.04824621055610546
0.3294029402940295,-0.048250263300006674
0.32928292829282935,-0.0482543049508788
0.3291629162916292,-0.048258335504589266
0.32904290429042915,-0.048262354957007134
0.328922892289229,-0.0482663633040023
0.32880288028802884,-0.048270360541446455
0.3286828682868287,-0.04827434666521248
0.32856285628562865,-0.04827832167117484
0.3284428442844285,-0.04828228555520914
0.32832283228322834,-0.048286238313192606
0.3282135038833611,-0.0482898289828983
0.3282028202820283,-0.04829017973902772
0.32808280828082814,-0.048294107969872
0.327962796279628,-0.04829802506747535
0.32784278427842795,-0.04830193102772867
0.3277227722772278,-0.04830582584652483
0.32760276027602764,-0.04830970951975805
0.3274827482748275,-0.048313582043323866
0.32736273627362744,-0.048317443413119464
0.3272427242724273,-0.048321293625043574
0.3271227122712271,-0.04832513267499625
0.3270027002700271,-0.04832896055887914
0.32688268826882694,-0.04833277727259568
0.32681783679313403,-0.04833483348334834
0.3267626762676268,-0.0483365818024996
0.32664266426642674,-0.048340373972970474
0.3265226522652266,-0.04834415496625493
0.32640264026402643,-0.04834792477827078
0.3262826282628264,-0.04835168340493709
0.32616261626162624,-0.04835543084217488
0.3260426042604261,-0.04835916708590661
0.32592259225922593,-0.04836289213205652
0.3258025802580259,-0.04836660597655019
0.32568256825682573,-0.04837030861531526
0.3255625562556256,-0.0483740000442804
0.3254425442544255,-0.04837768025937637
0.32537195923016177,-0.048379837983798385
0.3253225322532254,-0.04838134838194974
0.32520252025202523,-0.048385004039510245
0.3250825082508252,-0.048388648476355565
0.32496249624962503,-0.0483922816884314
0.3248424842484249,-0.04839590367168488
0.3247224722472247,-0.0483995144220652
0.3246024602460247,-0.048403113935523004
0.32448244824482453,-0.04840670220801091
0.3243624362436244,-0.04841027923548297
0.32424242424242433,-0.048413845013895035
0.3241224122412242,-0.04841739953920521
0.324002400240024,-0.048420942807372615
0.323882388238824,-0.04842447481435867
0.32386985295632037,-0.048424842484248436
0.32376237623762383,-0.04842799372590143
0.3236423642364237,-0.04843150116027352
0.32352235223522363,-0.04843499732680944
0.3234023402340235,-0.048438482221485876
0.3232823282328233,-0.048441955840281326
0.32316231623162317,-0.048445418179176025
0.3230423042304231,-0.04844886923415238
0.322922292229223,-0.04845230900119429
0.3228022802280228,-0.04845573747628776
0.3226822682268228,-0.04845915465542048
0.3225622562256227,-0.048462560534582394
0.32244224422442247,-0.04846595510976487
0.3223222322232224,-0.0484693383769616
0.32230412686643023,-0.04846984698469848
0.3222022202220223,-0.0484727086651306
0.3220822082208221,-0.04847606734681527
0.32196219621962197,-0.04847941471405476
0.3218421842184219,-0.04848275076285841
0.32172217221722177,-0.048486075489237626
0.3216021602160216,-0.04848938888920583
0.3214821482148216,-0.048492690958778034
0.3213621362136214,-0.04849598169397182
0.32124212421242127,-0.04849926109080635
0.3211221122112212,-0.04850252914530286
0.32100210021002107,-0.0485057858534849
0.3208820882088209,-0.04850903121137755
0.32076207620762087,-0.048512265215008454
0.320665758760596,-0.048514851485148516
0.3206420642064207,-0.04851548748880745
0.32052205220522056,-0.048518696896240686
0.3204020402040204,-0.04852189494315236
0.32028202820282037,-0.04852508162558637
0.3201620162016202,-0.04852825693958838
0.32004200420042006,-0.048531420881206426
0.31992199219922,-0.048534573446490495
0.31980198019801986,-0.04853771463149284
0.3196819681968197,-0.04854084443226782
0.31956195619561967,-0.04854396284487163
0.3194419441944195,-0.04854706986536301
0.31932193219321936,-0.04855016548980272
0.3192019201920192,-0.04855324971425351
0.31908190819081916,-0.048556322534780545
0.318961896189619,-0.048559383947451226
0.3189433188743852,-0.04855985598559857
0.31884188418841886,-0.048562432437742976
0.3187218721872188,-0.04856546924154579
0.31860186018601866,-0.04856849463146583
0.3184818481848185,-0.04857150860358745
0.31836183618361846,-0.04857451115399691
0.3182418241824183,-0.04857750227878281
0.31812181218121816,-0.04858048197403638
0.318001800180018,-0.04858345023585059
0.31788178817881796,-0.04858640706032091
0.3177617761776178,-0.04858935244354522
0.31764176417641765,-0.048592286381623453
0.3175217521752176,-0.04859520887065803
0.31740174017401745,-0.04859811990675368
0.3172817281728173,-0.04860101948601747
0.31716171617161726,-0.048603907604558565
0.3171219567307614,-0.04860486048604862
0.3170417041704171,-0.04860678312734066
0.31692169216921695,-0.048609646627355424
0.3168016801680169,-0.04861249866086052
0.31668166816681675,-0.0486153392239828
0.3165616561656166,-0.04861816831285137
0.31644164416441645,-0.048620985923597836
0.3163216321632164,-0.04862379205235626
0.31620162016201625,-0.04862658669526304
0.3160816081608161,-0.048629369848457143
0.31596159615961605,-0.048632141508079804
0.3158415841584159,-0.04863490167027482
0.31572157215721575,-0.04863765033118824
0.3156015601560157,-0.048640387486968806
0.31548154815481555,-0.048643113133767894
0.3153615361536154,-0.048645827267738716
0.31524152415241524,-0.04864852988503775
0.31518197738485393,-0.04864986498649866
0.3151215121512152,-0.04865122018158746
0.31500150015001505,-0.04865389817206489
0.3148814881488149,-0.04865656464034381
0.31476147614761485,-0.048659219582598265
0.3146414641464147,-0.04866186299500512
0.31452145214521454,-0.04866449487374361
0.3144014401440145,-0.04866711521499565
0.31428142814281435,-0.04866972401494572
0.3141614161416142,-0.04867232126978077
0.31404140414041415,-0.048674906975690546
0.313921392139214,-0.04867748112886723
0.31380138013801384,-0.04868004372550572
0.3136813681368137,-0.04868259476180353
0.31356135613561364,-0.0486851342339607
0.3134413441344135,-0.048687662138180085
0.31332133213321334,-0.048690178470667145
0.3132013201320133,-0.04869268322763012
0.3130960791198862,-0.048694869486948705
0.31308130813081314,-0.04869517622344631
0.312961296129613,-0.04869765634735727
0.31284128412841294,-0.04870012489050012
0.3127212721272128,-0.04870258184910191
0.31260126012601264,-0.04870502721939201
0.3124812481248125,-0.04870746099760268
0.31236123612361244,-0.048709883179968945
0.3122412241224123,-0.04871229376272861
0.31212121212121213,-0.04871469274212209
0.3120012001200121,-0.048717080114392644
0.31188118811881194,-0.04871945587578644
0.3117611761176118,-0.04872182002255224
0.31164116411641174,-0.048724172550941726
0.3115211521152116,-0.04872651345720934
0.31140114011401143,-0.048728842737612334
0.3112811281128114,-0.04873116038841087
0.31116111611161124,-0.04873346640586783
0.3110411041104111,-0.04873576078624924
0.31092109210921093,-0.048738043525823484
0.3108243604195512,-0.04873987398739875
0.3108010801080109,-0.048740314358669226
0.31068106810681073,-0.048742572460586345
0.3105610561056106,-0.04874481891677588
0.31044104410441054,-0.04874705372352597
0.3103210321032104,-0.048749276877127636
0.3102010201020102,-0.04875148837387465
0.3100810081008102,-0.04875368821006398
0.30996099609961003,-0.048755876381995265
0.3098409840984099,-0.04875805288597123
0.3097209720972097,-0.0487602177182976
0.3096009600960097,-0.04876237087528307
0.3094809480948095,-0.048764512353239337
0.3093609360936094,-0.04876664214848085
0.30924092409240933,-0.048768760257325364
0.3091209120912092,-0.04877086667609347
0.309000900090009,-0.04877296140110892
0.308880888088809,-0.048775044428698344
0.3087608760876088,-0.0487771157551916
0.3086408640864087,-0.04877917537692149
0.30852085208520863,-0.04878122329022385
0.3084008400840085,-0.04878325949143772
0.30830486127556866,-0.04878487848784879
0.3082808280828083,-0.04878528373446012
0.30816081608160817,-0.04878729529671694
0.3080408040804081,-0.04878929514233139
0.30792079207920797,-0.04879128326766256
0.3078007800780078,-0.048793259669072775
0.3076807680768078,-0.04879522434292737
0.3075607560756076,-0.04879717728559478
0.30744074407440747,-0.04879911849344697
0.3073207320732074,-0.04880104796285857
0.30720072007200727,-0.04880296569020766
0.3070807080708071,-0.0488048716718754
0.30696069606960696,-0.048806765904246305
0.3068406840684069,-0.048808648383708034
0.30672067206720677,-0.04881051910665132
0.3066006600660066,-0.04881237806947023
0.30648064806480657,-0.048814225268562196
0.3063606360636064,-0.04881606070032759
0.30624062406240626,-0.04881788436117045
0.3061206120612062,-0.04881969624749765
0.30600060006000607,-0.04882149635571977
0.3058805880588059,-0.04882328468225028
0.30576057605760576,-0.04882506122350628
0.30564056405640566,-0.048826825975907984
0.30552055205520556,-0.04882857893587899
0.305430663473828,-0.04882988298829884
0.3054005400540054,-0.04883031983705392
0.30528052805280537,-0.04883204816142872
0.3051605160516052,-0.04883376468924997
0.30504050405040506,-0.048835469416962526
0.304920492049205,-0.04883716234101428
0.30480048004800486,-0.04883884345785676
0.3046804680468047,-0.048840512763944535
0.30456045604560467,-0.048842170255735964
0.3044404440444045,-0.04884381592969264
0.30432043204320436,-0.04884544978227958
0.3042004200420042,-0.04884707180996514
0.30408040804080416,-0.04884868200922145
0.303960396039604,-0.04885028037652368
0.30384038403840385,-0.048851866908350666
0.3037203720372038,-0.04885344160118482
0.30360036003600366,-0.048855004451511724
0.3034803480348035,-0.04885655545582093
0.30336033603360346,-0.04885809461060493
0.3032403240324033,-0.04885962191236018
0.30312031203120315,-0.04886113735758656
0.303000300030003,-0.04886264094278741
0.30288028802880296,-0.04886413266446953
0.3027602760276028,-0.0488656125191434
0.30264026402640265,-0.048867080503323154
0.30252025202520255,-0.04886853661352635
0.30240024002400245,-0.048869980846274155
0.3022802280228023,-0.04887141319809142
0.30216021602160226,-0.04887283366550663
0.3020402040204021,-0.048874242245051706
0.3019847540059405,-0.04887488748874888
0.30192019201920195,-0.04887563847848406
0.3018001800180019,-0.048877022433501144
0.30168016801680175,-0.04887839449706358
0.3015601560156016,-0.04887975466572533
0.30144014401440145,-0.04888110293604438
0.3013201320132014,-0.04888243930458215
0.30120012001200125,-0.04888376376790378
0.3010801080108011,-0.048885076322578366
0.30096009600960105,-0.048886376965178314
0.3008400840084009,-0.04888766569228019
0.30072007200720074,-0.04888894250046381
0.3006000600060007,-0.048890207386313056
0.30048004800480055,-0.04889146034641544
0.3003600360036004,-0.04889270137736245
0.30024002400240024,-0.04889393047574902
0.3001200120012002,-0.04889514763817407
0.30000000000000004,-0.048896352861240264
0.2998799879987999,-0.04889754614155409
0.29975997599759985,-0.04889872747572575
0.2996399639963997,-0.04889989686036944
0.29951995199519954,-0.048901054292103105
0.2993999399939995,-0.04890219976754849
0.29927992799279934,-0.048903333283331296
0.2991599159915992,-0.04890445483608098
0.29903990399039915,-0.048905564422431
0.298919891989199,-0.04890666203901857
0.29879987998799884,-0.04890774768248501
0.2986798679867987,-0.048908821349475155
0.29855985598559864,-0.04890988303663822
0.2984398439843985,-0.04891093274062712
0.29831983198319834,-0.04891197045809852
0.2981998199819983,-0.04891299618571357
0.29807980798079814,-0.04891400992013695
0.297959795979598,-0.0489150116580373
0.29783978397839794,-0.04891600139608753
0.2977197719771978,-0.04891697913096423
0.29759975997599764,-0.0489179448593482
0.2974797479747975,-0.048918898577924266
0.29735973597359744,-0.04891984028338103
0.2973530599254292,-0.048919891989198924
0.2972397239723973,-0.04892076943629436
0.29711971197119713,-0.048921686544984286
0.2969996999699971,-0.04892259163772432
0.29687968796879693,-0.04892348471122686
0.2967596759675968,-0.04892436576220839
0.29663966396639674,-0.04892523478738931
0.2965196519651966,-0.04892609178349431
0.29639963996399643,-0.048926936747252084
0.2962796279627963,-0.04892776967539535
0.29615961596159623,-0.04892859056466119
0.2960396039603961,-0.04892939941179057
0.2959195919591959,-0.048930196213528836
0.2957995799579959,-0.04893098096662514
0.29567956795679573,-0.04893175366783332
0.2955595559555956,-0.04893251431391084
0.29543954395439553,-0.04893326290161984
0.2953195319531954,-0.04893399942772628
0.2951995199519952,-0.04893472388900051
0.2950795079507952,-0.04893543628221708
0.29495949594959503,-0.04893613660415475
0.2948394839483949,-0.04893682485159645
0.2947194719471947,-0.048937501021329516
0.2945994599459947,-0.04893816511014548
0.2944794479447945,-0.048938817114840105
0.29435943594359437,-0.04893945703221339
0.29423942394239433,-0.04894008485906984
0.2941194119411942,-0.04894070059221789
0.293999399939994,-0.04894130422847079
0.293879387938794,-0.048941895764645665
0.2937593759375938,-0.04894247519756424
0.29363936393639367,-0.04894304252405238
0.2935193519351935,-0.04894359774094047
0.2933993399339935,-0.048944140845063294
0.2932793279327933,-0.048944671833259776
0.29315931593159317,-0.0489451907023736
0.2930393039303931,-0.04894569744925236
0.29291929192919297,-0.0489461920707485
0.2927992799279928,-0.04894667456371872
0.2926792679267928,-0.048947144925023965
0.2925592559255926,-0.04894760315152995
0.29243924392439247,-0.048948049240106664
0.2923192319231924,-0.0489484831876285
0.29219921992199227,-0.048948904990974346
0.2920792079207921,-0.048949314647027786
0.29195919591959196,-0.04894971215267664
0.2918391839183919,-0.04895009750481321
0.29171917191719177,-0.048950470700334606
0.2915991599159916,-0.048950831736142196
0.29147914791479157,-0.04895118060914193
0.2913591359135914,-0.04895151731624435
0.29123912391239126,-0.04895184185436456
0.2911191119111912,-0.04895215422042222
0.29099909990999107,-0.04895245441134145
0.2908790879087909,-0.04895274242405115
0.29075907590759076,-0.04895301825548466
0.2906390639063907,-0.04895328190258008
0.29051905190519056,-0.048953533362280005
0.2903990399039904,-0.048953772631531604
0.29027902790279037,-0.048953999707286894
0.2901590159015902,-0.04895421458650229
0.29003900390039006,-0.04895441726613916
0.28991899189919,-0.04895460774316325
0.28979897989798986,-0.04895478601454514
0.2896789678967897,-0.04895495207726012
0.28955895589558966,-0.0489551059282881
0.2894389438943895,-0.04895524756461381
0.28931893189318936,-0.048955376983226585
0.2891989198919892,-0.048955494181120565
0.28907890789078916,-0.048955599155294606
0.288958895889589,-0.048955691902752264
0.28883888388838885,-0.048955772420502024
0.2887188718871888,-0.04895584070555702
0.28859885988598866,-0.04895589675493514
0.2884788478847885,-0.04895594056565922
0.28835883588358846,-0.048955972134756734
0.2882388238823883,-0.048955991459260065
0.28811881188118815,-0.048955998536206496
0.287998799879988,-0.04895599336263791
0.28787878787878796,-0.048955975935601345
0.2877587758775878,-0.04895594625214845
0.28763876387638765,-0.048955904309335926
0.2875187518751876,-0.04895585010422504
0.28739873987398745,-0.04895578363388262
0.2872787278727873,-0.04895570489537953
0.28715871587158726,-0.048955613885792254
0.2870387038703871,-0.048955510602201685
0.28691869186918695,-0.048955395041694084
0.2867986798679868,-0.048955267201360377
0.28667866786678675,-0.04895512707829654
0.2865586558655866,-0.04895497466960344
0.28643864386438644,-0.04895480997238714
0.2863186318631864,-0.04895463298375835
0.28619861986198625,-0.04895444370083302
0.2860786078607861,-0.04895424212073214
0.28595859585958605,-0.048954028240581496
0.2858385838583859,-0.048953802057512055
0.28571857185718574,-0.04895356356865981
0.2855985598559857,-0.04895331277116586
0.28547854785478555,-0.04895304966217615
0.2853585358535854,-0.048952774238842
0.28523852385238524,-0.04895248649831965
0.2851185118511852,-0.048952186437770294
0.28499849984998504,-0.048951874054360495
0.2848784878487849,-0.04895154934526172
0.28475847584758485,-0.048951212307650725
0.2846384638463847,-0.04895086293870924
0.28451845184518454,-0.0489505012356243
0.2843984398439845,-0.048950127195588
0.28427842784278434,-0.048949740815797574
0.2841584158415842,-0.048949342093455465
0.28403840384038403,-0.0489489310257694
0.283918391839184,-0.048948507609952216
0.28379837983798384,-0.04894807184322184
0.2836783678367837,-0.048947623722801675
0.28355835583558364,-0.04894716324592007
0.2834383438343835,-0.04894669040981088
0.28331833183318333,-0.04894620521171311
0.2831983198319833,-0.048945707648870906
0.28307830783078314,-0.04894519771853388
0.282958295829583,-0.04894467541795676
0.28283828382838294,-0.04894414074439968
0.2827182718271828,-0.04894359369512803
0.28259825982598263,-0.04894303426741253
0.2824782478247825,-0.04894246245852915
0.28235823582358244,-0.048941878265759436
0.2822382238223823,-0.04894128168638986
0.28211821182118213,-0.04894067271771271
0.2819981998199821,-0.04894005135702531
0.28187818781878193,-0.04893941760163056
0.2817581758175818,-0.048938771448836585
0.28163816381638174,-0.048938112895956995
0.2815181518151816,-0.048937441940310925
0.28139813981398143,-0.0489367585792226
0.2812781278127813,-0.04893606281002206
0.28115811581158123,-0.04893535463004447
0.2810381038103811,-0.048934634036630856
0.2809180918091809,-0.04893390102712709
0.2807980798079809,-0.048933155598885066
0.28067806780678073,-0.048932397749261926
0.2805580558055806,-0.048931627475620326
0.28043804380438053,-0.04893084477532842
0.2803180318031804,-0.04893004964575992
0.2801980198019802,-0.04892924208429407
0.2800780078007802,-0.048928422088315604
0.27995799579958003,-0.04892758965521475
0.2798379837983799,-0.04892674478238742
0.2797179717971797,-0.04892588746723505
0.2795979597959797,-0.048925017707164675
0.2794779477947795,-0.04892413549958873
0.27935793579357937,-0.048923240841925626
0.27923792379237933,-0.04892233373159897
0.2791179117911792,-0.048921414166038284
0.278997899789979,-0.04892048214267861
0.2789229046251362,-0.048919891989198924
0.2788778877887789,-0.04891953743477433
0.2787578757875788,-0.04891857988249813
0.27863786378637867,-0.048917609856606405
0.2785178517851785,-0.04891662735454995
0.2783978397839785,-0.04891563237378566
0.2782778277827783,-0.04891462491177578
0.27815781578157817,-0.04891360496598838
0.2780378037803781,-0.04891257253389744
0.27791779177917797,-0.048911527612982376
0.2777977797779778,-0.048910470200728626
0.2776777677767778,-0.04890940029462709
0.2775577557755776,-0.048908317892174716
0.27743774377437747,-0.04890722299087396
0.2773177317731773,-0.048906115588233344
0.27719771977197727,-0.04890499568176695
0.2770777077707771,-0.04890386326899471
0.27695769576957696,-0.048902718347442475
0.2768376837683769,-0.048901560914641894
0.27671767176717676,-0.04890039096813045
0.2765976597659766,-0.04889920850545136
0.27647764776477657,-0.04889801352415378
0.2763576357635764,-0.048896806021792805
0.27623762376237626,-0.04889558599592934
0.2761176117611762,-0.04889435344413022
0.27599759975997606,-0.048893108363968096
0.2758775877587759,-0.04889185075302159
0.27575757575757576,-0.04889058060887532
0.2756375637563757,-0.04888929792911968
0.27551755175517556,-0.048888002711351145
0.2753975397539754,-0.048886694953172015
0.27527752775277536,-0.04888537465219079
0.2751575157515752,-0.048884041806021614
0.27503750375037506,-0.048882696412284855
0.274917491749175,-0.04888133846860685
0.27479747974797486,-0.04887996797261992
0.2746774677467747,-0.04887858492196236
0.27455745574557455,-0.04887718931427853
0.2744374437443745,-0.048875781147218765
0.2743619478941744,-0.04887488748874888
0.27431743174317436,-0.04887436008205606
0.2741974197419742,-0.048872925874203575
0.27407740774077416,-0.04887147909154614
0.273957395739574,-0.04887001973175186
0.27383738373837385,-0.048868547792495054
0.2737173717371738,-0.04886706327145606
0.27359735973597366,-0.048865566166321345
0.2734773477347735,-0.048864056474783486
0.27335733573357346,-0.04886253419454134
0.2732373237323733,-0.048860999323299806
0.27311731173117315,-0.048859451858769845
0.272997299729973,-0.04885789179866878
0.27287728772877295,-0.048856319140720125
0.2727572757275728,-0.048854733882653295
0.27263726372637265,-0.04885313602220426
0.2725172517251726,-0.048851525557115
0.27239723972397245,-0.048849902485133795
0.2722772277227723,-0.048848266804015196
0.27215721572157225,-0.04884661851151985
0.2720372037203721,-0.04884495760541484
0.27191719171917195,-0.04884328408347351
0.2717971797179718,-0.048841597943475284
0.27167716771677175,-0.04883989918320592
0.2715571557155716,-0.04883818780045788
0.27143714371437144,-0.04883646379302937
0.2713171317131714,-0.048834727158725194
0.27119711971197125,-0.04883297789535653
0.2710771077107711,-0.04883121600074086
0.27098695024790614,-0.04882988298829884
0.27095709570957105,-0.04882944118911335
0.2708370837083709,-0.04882765287727035
0.27071707170717074,-0.04882585191906343
0.2705970597059707,-0.04882403831232922
0.27047704770477055,-0.048822212054910594
0.2703570357035704,-0.04882037314465693
0.27023702370237024,-0.048818521579424096
0.2701170117011702,-0.04881665735707431
0.26999699969997004,-0.04881478047547623
0.2698769876987699,-0.04881289093250503
0.26975697569756985,-0.04881098872604217
0.2696369636963697,-0.04880907385397582
0.26951695169516954,-0.048807146314200564
0.2693969396939695,-0.04880520610461739
0.26927692769276934,-0.04880325322313389
0.2691569156915692,-0.04880128766766421
0.26903690369036903,-0.04879930943612888
0.268916891689169,-0.04879731852645506
0.26879687968796884,-0.04879531493657649
0.2686768676867687,-0.048793298664433424
0.26855685568556864,-0.04879126970797267
0.2684368436843685,-0.04878922806514774
0.26831683168316833,-0.04878717373391857
0.2681968196819683,-0.04878510671225189
0.26818364695963093,-0.04878487848784879
0.2680768076807682,-0.04878302580237562
0.267956795679568,-0.04878093204188878
0.26783678367836794,-0.04877882557613456
0.2677167716771678,-0.04877670640309978
0.26759675967596763,-0.048774574520778054
0.2674767476747675,-0.048772429927169604
0.26735673567356744,-0.04877027262028136
0.2672367236723673,-0.048768102598126806
0.26711671167116713,-0.04876591985872644
0.2669966996699671,-0.04876372440010709
0.26687668766876693,-0.048761516220302656
0.2667566756675668,-0.04875929531735358
0.26663666366636674,-0.04875706168930712
0.2665166516651666,-0.04875481533421731
0.26639663966396643,-0.04875255625014488
0.2662766276627663,-0.04875028443515733
0.26615661566156623,-0.04874799988732914
0.2660366036603661,-0.048745702604741314
0.2659165916591659,-0.04874339258548197
0.2657965796579659,-0.04874106982764581
0.26573512296043855,-0.04873987398739875
0.2656765676567657,-0.04873873358993504
0.2655565556555656,-0.04873638382527082
0.26543654365436553,-0.048734021307451095
0.2653165316531654,-0.04873164603459178
0.2651965196519652,-0.04872925800481587
0.26507650765076507,-0.048726857216253125
0.264956495649565,-0.04872444366704029
0.2648364836483649,-0.048722017355320904
0.2647164716471647,-0.04871957827924567
0.2645964596459647,-0.04871712643697188
0.2644764476447645,-0.048714661826664105
0.26435643564356437,-0.04871218444649364
0.2642364236423643,-0.04870969429463894
0.2641164116411642,-0.0487071913692853
0.263996399639964,-0.048704675668625005
0.263876387638764,-0.04870214719085743
0.2637563756375638,-0.048699605934189004
0.26363636363636367,-0.04869705189683298
0.2635343210815613,-0.048694869486948705
0.2635163516351635,-0.04869448482657834
0.26339633963396347,-0.048691903541584376
0.2632763276327633,-0.048689309461560255
0.26315631563156316,-0.04868670258474139
0.2630363036303631,-0.04868408290937053
0.26291629162916297,-0.04868145043369718
0.2627962796279628,-0.04867880515597818
0.26267626762676277,-0.04867614707447736
0.2625562556255626,-0.04867347618746576
0.26243624362436246,-0.04867079249322141
0.2623162316231623,-0.04866809599002977
0.26219621962196227,-0.04866538667618309
0.2620762076207621,-0.04866266454998102
0.26195619561956196,-0.048659929609730486
0.2618361836183619,-0.04865718185374527
0.26171617161716176,-0.04865442128034675
0.2615961596159616,-0.04865164788786311
0.26151935707174734,-0.04864986498649866
0.26147614761476157,-0.04864886101846084
0.2613561356135614,-0.0486460601517347
0.26123612361236126,-0.0486432464518139
0.2611161116111612,-0.04864041991704987
0.26099609960996106,-0.04863758054580106
0.2608760876087609,-0.04863472833643349
0.26075607560756076,-0.04863186328732022
0.2606360636063607,-0.04862898539684174
0.26051605160516056,-0.0486260946633859
0.2603960396039604,-0.04862319108534784
0.26027602760276036,-0.04862027466112987
0.2601560156015602,-0.048617345389142086
0.26003600360036006,-0.048614403267801344
0.25991599159916,-0.048611448295532295
0.25979597959795986,-0.04860848047076688
0.2596759675967597,-0.04860549979194445
0.25965033264898985,-0.048604860486048604
0.25955595559555955,-0.04860250471221068
0.2594359435943595,-0.04859949634653102
0.25931593159315935,-0.048596475112912534
0.2591959195919592,-0.04859344100981811
0.25907590759075916,-0.04859039403571829
0.258955895589559,-0.04858733418909096
0.25883588358835885,-0.04858426146842154
0.2587158715871588,-0.04858117587220295
0.25859585958595865,-0.04857807739893545
0.2584758475847585,-0.048574966047127084
0.25835583558355846,-0.04857184181529317
0.2582358235823583,-0.048568704701956726
0.25811581158115815,-0.04856555470564813
0.257995799579958,-0.048562391824905383
0.25789996565802675,-0.04855985598559857
0.257875787578758,-0.04855921563687572
0.2577557755775578,-0.048556024882640374
0.25763576357635765,-0.0485528212302931
0.2575157515751576,-0.04854960467839617
0.25739573957395745,-0.048546375225519946
0.2572757275727573,-0.04854313287024173
0.25715571557155725,-0.04853987761114696
0.2570357035703571,-0.048536609446828555
0.25691569156915695,-0.04853332837588706
0.2567956795679568,-0.04853003439693074
0.25667566756675675,-0.04852672750857555
0.2565556555655566,-0.04852340770944511
0.25643564356435644,-0.0485200749981705
0.2563156315631564,-0.04851672937339098
0.2562485209745593,-0.048514851485148516
0.25619561956195624,-0.048513369855605996
0.2560756075607561,-0.04850999617187269
0.25595559555955605,-0.0485066095611682
0.2558355835583559,-0.04850321002215647
0.25571557155715574,-0.04849979755350955
0.2555955595559556,-0.048496372153906966
0.25547554755475554,-0.04849293382203611
0.2553555355535554,-0.048489482556592405
0.25523552355235524,-0.04848601835627869
0.2551155115511552,-0.048482541219805886
0.25499549954995504,-0.048479051145892814
0.2548754875487549,-0.04847554813326592
0.25475547554755484,-0.04847203218065948
0.2546811535579422,-0.04846984698469847
0.2546354635463547,-0.04846850239649475
0.25451545154515454,-0.04846495821273261
0.2543954395439545,-0.04846140107572618
0.25427542754275434,-0.04845783098423567
0.2541554155415542,-0.04845424793702917
0.25403540354035403,-0.048450651932882574
0.253915391539154,-0.04844704297057992
0.25379537953795384,-0.048443421048912944
0.2536753675367537,-0.04843978616668152
0.25355535553555364,-0.04843613832269344
0.2534353435343535,-0.04843247751576446
0.25331533153315333,-0.04842880374471842
0.2531953195319533,-0.04842511700838692
0.2531864123947749,-0.048424842484248436
0.25307530753075314,-0.048421415029388196
0.252955295529553,-0.04841769989079685
0.2528352835283528,-0.04841397177386352
0.2527152715271528,-0.04841023067744626
0.25259525952595263,-0.048406476600411294
0.2524752475247525,-0.04840270954163298
0.25235523552355243,-0.04839892949999367
0.2522352235223523,-0.04839513647438384
0.2521152115211521,-0.04839133046370202
0.2519951995199521,-0.048387511466854966
0.25187518751875193,-0.048383679482757506
0.25175528390685176,-0.048379837983798385
0.25175517551755183,-0.048379834508018395
0.25163516351635173,-0.04837597397531204
0.2515151515151516,-0.04837210044247574
0.2513951395139514,-0.04836821390845117
0.2512751275127513,-0.048364314372188355
0.25115511551155123,-0.04836040183264541
0.2510351035103511,-0.04835647628878882
0.2509150915091509,-0.04835253773959301
0.2507950795079509,-0.048348586184041
0.2506750675067507,-0.048344621621123705
0.2505550555055506,-0.048340644049840495
0.25043504350435053,-0.048336653469199055
0.250380480005001,-0.04833483348334834
0.2503150315031504,-0.04833264841939905
0.2501950195019502,-0.048328629132883966
0.25007500750075007,-0.04832459682433213
0.24995499549955003,-0.04832055149277879
0.24983498349834993,-0.048316493137267366
0.24971497149714972,-0.048312421756849674
0.24959495949594962,-0.04830833735058591
0.2494749474947495,-0.048304239917544546
0.2493549354935494,-0.04830012945680249
0.2492349234923493,-0.04829600596744504
0.24911491149114912,-0.04829186944856588
0.24905589023515406,-0.0482898289828983
0.24899489948994905,-0.04828771848667503
0.24887488748874895,-0.04828355311729138
0.24875487548754877,-0.048279374705894815
0.24863486348634867,-0.048275183251607096
0.2485148514851485,-0.04827097875355843
0.24839483948394844,-0.04826676121088754
0.24827482748274834,-0.04826253062274162
0.2481548154815482,-0.04825828698827636
0.24803480348034807,-0.048254030306655815
0.24791479147914794,-0.04824976057705278
0.24779477947794784,-0.048245477798648365
0.24777652396611782,-0.048244824482448254
0.24767476747674774,-0.048241179524864626
0.24755475547554756,-0.048236867752194795
0.24743474347434746,-0.04823254291842451
0.2473147314731473,-0.048228205022763634
0.24719471947194727,-0.04822385406443056
0.24707470747074714,-0.04821949004265233
0.24695469546954696,-0.048215112956664585
0.2468346834683469,-0.04821072280571158
0.24671467146714673,-0.0482063195890462
0.24659465946594664,-0.04820190330593002
0.2465382048282354,-0.04819981998199821
0.24647464746474654,-0.04819747237675315
0.2463546354635464,-0.048193026967912125
0.24623462346234626,-0.04818856848049752
0.24611461146114616,-0.04818409691379999
0.24599459945994603,-0.048179612267119025
0.24587458745874594,-0.048175114539762656
0.24575457545754575,-0.04817060373104773
0.24563456345634566,-0.04816607984029979
0.24551455145514559,-0.04816154286685316
0.24539453945394543,-0.048156992810050876
0.24533726744722112,-0.048154815481548166
0.24527452745274533,-0.04815242805989599
0.2451545154515452,-0.048147848746646994
0.24503450345034505,-0.04814325633810011
0.24491449144914496,-0.04813865083362807
0.2447944794479448,-0.048134032232612436
0.2446744674467447,-0.048129400534443506
0.2445544554455446,-0.048124755738520625
0.24443444344434448,-0.04812009784425188
0.24431443144314438,-0.04811542685105415
0.24419441944194423,-0.04811074275835337
0.24417060792314835,-0.048109810981098115
0.24407440744074413,-0.04810604301980696
0.24395439543954398,-0.048101329540704375
0.24383438343834385,-0.048096602950340836
0.24371437143714375,-0.04809186324817241
0.24359435943594362,-0.04808711043366403
0.2434743474347435,-0.04808234450628958
0.24335433543354337,-0.04807756546553198
0.2432343234323433,-0.04807277331088296
0.24311431143114318,-0.04806796804184341
0.24303555916779312,-0.04806480648064807
0.24299429942994302,-0.04806314853541489
0.2428742874287429,-0.048058313761915446
0.24275427542754283,-0.048053465862434586
0.24263426342634267,-0.04804860483650371
0.24251425142514257,-0.04804373068366334
0.2423942394239424,-0.048038843403463066
0.24227422742274232,-0.04803394299546151
0.24215421542154222,-0.04802902945922641
0.24203420342034207,-0.048024102794334556
0.24192971192899687,-0.04801980198019803
0.24191419141914197,-0.0480191625665582
0.24179417941794182,-0.04801420627977278
0.24167416741674172,-0.04800923685290995
0.2415541554155416,-0.048004254285577516
0.24143414341434147,-0.04799925857739264
0.24131413141314134,-0.047994249727981525
0.24119411941194124,-0.04798922773697957
0.24107410741074112,-0.04798419260403143
0.240954095409541,-0.04797914432879091
0.24085102290593435,-0.047974797479747984
0.24083408340834087,-0.04797408242478311
0.2407140714071408,-0.04796900441086151
0.24059405940594059,-0.04796391324340036
0.24047404740474052,-0.0479588089220849
0.24035403540354044,-0.0479536914466099
0.24023402340234026,-0.04794856081667924
0.24011401140114014,-0.04794341703200608
0.23999399939994004,-0.047938260092312994
0.23987398739873989,-0.04793308999733174
0.23979764169042972,-0.04792979297929794
0.23975397539753981,-0.04792790546090538
0.2396339633963397,-0.04792270551112344
0.23951395139513953,-0.04791749239498297
0.23939393939393946,-0.04791226611224791
0.2392739273927393,-0.04790702666269135
0.23915391539153918,-0.04790177404609602
0.23903390339033906,-0.047896508262253806
0.23891389138913896,-0.047891229310966225
0.23879387938793886,-0.04788593719204409
0.23876788882716068,-0.04788478847884789
0.23867386738673868,-0.04788062906582252
0.2385538553855386,-0.04787530697666953
0.23843384338433846,-0.04786997170899179
0.23831383138313839,-0.04786462326263263
0.23819381938193826,-0.047859261637444875
0.2380738073807381,-0.04785388683329074
0.237953795379538,-0.04784849885004216
0.23783378337833785,-0.04784309768758051
0.2377603256944902,-0.047839783978397846
0.23771377137713776,-0.04783768190811864
0.23759375937593766,-0.047832250671328194
0.2374737473747375,-0.04782680624459454
0.2373537353735374,-0.04782134862783198
0.23723372337233728,-0.04781587782096427
0.23711371137113713,-0.047810393823924935
0.23699369936993708,-0.047804896636656886
0.2368736873687369,-0.047799386259112925
0.23677359029568254,-0.0477947794779478
0.2367536753675368,-0.04779386206264049
0.23663366336633665,-0.04778832150720608
0.23651365136513652,-0.047782767750928413
0.23639363936393643,-0.04777720079379346
0.2362736273627363,-0.04777162063579686
0.2361536153615362,-0.047766027276944095
0.23603360336033613,-0.04776042071725016
0.23591359135913595,-0.04775480095673983
0.23580650827888494,-0.04774977497749776
0.23579357935793588,-0.04774916757848781
0.2356735673567357,-0.04774351753707708
0.2355535553555356,-0.04773785428444819
0.2354335433543355,-0.04773217782065959
0.23531353135313535,-0.04772648814577963
0.23519351935193522,-0.04772078525988655
0.2350735073507351,-0.04771506916306816
0.234953495349535,-0.04770933985542219
0.2348579954933686,-0.047704770477047714
0.23483348334833487,-0.047703596529695205
0.23471347134713474,-0.04769783683870606
0.23459345934593467,-0.04769206392665571
0.23447344734473446,-0.047686277793676
0.23435343534353437,-0.0476804784399088
0.23423342334233427,-0.047674665865505755
0.23411341134113414,-0.047668840070628465
0.23399339933993404,-0.047663001055448524
0.23392704963840205,-0.04765976597659767
0.23387338733873392,-0.04765714701569721
0.23375337533753376,-0.04765127751531404
0.23363336333633367,-0.04764539478456527
0.23351335133513354,-0.04763949882365694
0.23339333933393344,-0.04763358963280524
0.23327332733273334,-0.047627667212236255
0.2331533153315332,-0.047621731562186034
0.2330333033303331,-0.04761578268290086
0.23301274282814316,-0.04761476147614762
0.2329132913291329,-0.047609817161794826
0.2327932793279328,-0.04760383769604459
0.23267326732673277,-0.04759784499116991
0.2325532553255326,-0.0475918390474518
0.2324332433243325,-0.04758581986518154
0.23231323132313234,-0.04757978744466047
0.23219321932193224,-0.04757374178620013
0.23211428274302265,-0.047569756975697576
0.23207320732073214,-0.04756768145513544
0.23195319531953196,-0.047561605119622194
0.23183318331833191,-0.047555515536431114
0.23171317131713176,-0.04754941270590891
0.23159315931593163,-0.04754329662841256
0.2314731473147315,-0.047537167304309305
0.2313531353135314,-0.04753102473397669
0.23123312331233128,-0.047524868917802124
0.23123085746430605,-0.04752475247524753
0.23111311131113113,-0.04751869566096316
0.230993099309931,-0.047512509067614936
0.2308730873087309,-0.04750630921886475
0.23075307530753078,-0.047500096115136045
0.2306330633063307,-0.04749386975686264
0.23051305130513056,-0.04748763014448836
0.23039303930393043,-0.047481377278467664
0.23036182785568216,-0.04747974797479749
0.23027302730273033,-0.04747510794013627
0.23015301530153018,-0.047468824207333414
0.23003300330033005,-0.047462527211479186
0.22991299129912998,-0.047456216953064394
0.2297929792979298,-0.04744989343258972
0.22967296729672973,-0.04744355665056644
0.22955295529552958,-0.04743720660751635
0.22950649293481135,-0.047434743474347445
0.22943294329432948,-0.047430840591861236
0.22931293129312935,-0.0474244595928832
0.2291929192919292,-0.04741806532363092
0.22907290729072913,-0.04741165778466261
0.22895289528952895,-0.04740523697654691
0.2288328832883289,-0.047398802899863104
0.22871287128712875,-0.04739235555520079
0.22866425802901016,-0.0473897389738974
0.22859285928592862,-0.04738589226575601
0.22847284728472853,-0.047379413876493644
0.22835283528352834,-0.0473729222101649
0.22823282328232827,-0.047366417267396405
0.2281128112811282,-0.047359899048825295
0.22799279927992802,-0.0473533675550993
0.22787278727872792,-0.04734682278687677
0.22783456416954279,-0.04734473447344735
0.22775277527752777,-0.04734026162658514
0.22763276327632764,-0.04733368572557451
0.22751275127512757,-0.04732709654114108
0.22739273927392742,-0.04732049407398037
0.22727272727272732,-0.04731387832479884
0.22715271527152722,-0.04730724929431326
0.22703270327032707,-0.0473006069832514
0.2270168855175247,-0.047299729972997306
0.22691269126912697,-0.047293947354508106
0.2267926792679268,-0.04728727382296484
0.22667266726672672,-0.04728058700208267
0.22655265526552665,-0.047273886892626876
0.22643264326432647,-0.047267173495373606
0.22631263126312637,-0.0472604468111096
0.22621075285601067,-0.04725472547254726
0.22619261926192621,-0.04725370612783996
0.22607260726072614,-0.0472469481453283
0.22595259525952602,-0.04724017686718194
0.22583258325832584,-0.047233392294225685
0.22571257125712574,-0.04722659442729517
0.22559255925592564,-0.047219783267237025
0.2254725472547255,-0.0472129588149086
0.2254157104196443,-0.04720972097209722
0.22535253525352542,-0.04720611854808773
0.2252325232523253,-0.047199262710742804
0.22511251125112514,-0.04719239357267111
0.224992499249925,-0.04718551113476843
0.22487248724872494,-0.04717861539794149
0.2247524752475248,-0.04717170636310797
0.22463246324632466,-0.0471647840311964
0.22463129390001485,-0.047164716471647175
0.22451245124512456,-0.04715784358176394
0.22439243924392444,-0.047150889778592275
0.2242724272427243,-0.04714392267005586
0.2241524152415242,-0.04713694225712206
0.22403240324032403,-0.047129948540769274
0.22391239123912396,-0.047122941521986955
0.2238571740690325,-0.047119711971197124
0.22379237923792386,-0.04711591853689768
0.2236723672367237,-0.04710887997029104
0.2235523552355236,-0.047101828093111864
0.22343234323432346,-0.04709476290638866
0.22331233123312338,-0.04708768441116114
0.22319231923192326,-0.04708059260848012
0.22309290900686496,-0.04707470747074708
0.22307230723072308,-0.04707348664056973
0.22295229522952303,-0.047066363213861706
0.22283228322832282,-0.047059226471702395
0.22271227122712275,-0.04705207641518212
0.22259225922592263,-0.04704491304540225
0.2224722472247225,-0.04703773636347543
0.2223522352235224,-0.04703054637052556
0.2223381801703898,-0.04702970297029704
0.22223222322232225,-0.04702333858331085
0.22211221122112212,-0.04701611688152506
0.22199219921992205,-0.04700888186089395
0.2218721872187219,-0.047001633522581146
0.22175217521752177,-0.046994371867761627
0.22163216321632165,-0.046987096897621754
0.22159266234835545,-0.04698469846984699
0.22151215121512155,-0.046979805160677846
0.22139213921392145,-0.04697249840632928
0.22127212721272133,-0.046965178328986695
0.2211521152115212,-0.04695784492987666
0.22103210321032105,-0.04695049821023695
0.22091209120912095,-0.04694313817131676
0.22085602357225298,-0.04693969396939695
0.22079207920792085,-0.04693576203615485
0.22067206720672072,-0.04692837013803652
0.2205520552055206,-0.04692096491311441
0.22043204320432047,-0.046913546362678374
0.22031203120312032,-0.04690611448802952
0.22019201920192025,-0.04689866929048057
0.2201279731952215,-0.04689468946894691
0.2200720072007201,-0.04689120830820742
0.21995199519952,-0.04688373117686103
0.2198319831983199,-0.0468762407152431
0.21971197119711974,-0.04686873692470722
0.21959195919591962,-0.04686121980661833
0.2194719471947195,-0.04685368936235321
0.21940823391216463,-0.046849684968496855
0.21935193519351942,-0.04684614308369542
0.2192319231923193,-0.04683858063143071
0.21911191119111914,-0.046831004845771754
0.21899189918991901,-0.04682341572813636
0.2188718871887189,-0.046815813279954
0.2187518751875188,-0.04680819750266585
0.21869654102939934,-0.04680468046804681
0.2186318631863187,-0.046800565477993834
0.21851185118511854,-0.04679291761890792
0.21839183918391847,-0.046785256423653276
0.21827182718271826,-0.04677758189371257
0.2181518151815182,-0.04676989403058
0.2180318031803181,-0.04676219283576188
0.21799264178249617,-0.04675967596759677
0.21791179117911794,-0.046754474615114075
0.21779177917791787,-0.046746741265110976
0.21767176717671774,-0.046738994576515994
0.21755175517551759,-0.04673123455087704
0.21743174317431746,-0.046723461189753915
0.21731173117311733,-0.04671567449471834
0.21729629469866568,-0.04671467146714672
0.21719171917191724,-0.046707869627825305
0.21707170717071714,-0.04670005070463534
0.216951695169517,-0.04669221844078484
0.2168316831683169,-0.046684372837887594
0.21671167116711676,-0.04667651389756936
0.21660728660031764,-0.04666966696669667
0.21659165916591663,-0.04666864089053686
0.21647164716471656,-0.04666074965777611
0.21635163516351635,-0.04665284508097558
0.21623162316231628,-0.04664492716180343
0.21611161116111616,-0.04663699590194002
0.21599159915991603,-0.04662905130307752
0.2159254035935801,-0.046624662466246636
0.21587158715871593,-0.046621090819129296
0.21575157515751575,-0.04661311385561659
0.2156315631563157,-0.04660512354664713
0.21551155115511555,-0.04659711989395601
0.21539153915391543,-0.04658910289929041
0.21527152715271533,-0.04658107256440951
0.2152504163219337,-0.046579657965796585
0.21515151515151515,-0.046573024152421545
0.21503150315031508,-0.04656496138112021
0.21491149114911492,-0.04655688526330869
0.21479147914791483,-0.04654879580078948
0.21467146714671473,-0.04654069299537727
0.21458215518038895,-0.04653465346534654
0.21455145514551457,-0.04653257536270139
0.21443144314431448,-0.04652444005753131
0.21431143114311438,-0.04651629140330635
0.2141914191419142,-0.04650812940188456
0.21407140714071413,-0.04649995405513635
0.21395139513951397,-0.04649176536494429
0.2139204214283104,-0.046489648964896504
0.21383138313831387,-0.046483558971847486
0.21371137113711375,-0.04647533771092523
0.21359135913591362,-0.0464671031005631
0.21347134713471352,-0.046458855142687376
0.21335133513351337,-0.04645059383923703
0.21326504094225204,-0.04644464446444646
0.21323132313231327,-0.04644231752374507
0.21311131113111317,-0.04643402358686094
0.212991299129913,-0.046425716298541544
0.21287128712871292,-0.046417395660769856
0.21275127512751277,-0.046409061675541236
0.21263126312631267,-0.04640071434486347
0.21261583722041177,-0.0463996399639964
0.2125112511251126,-0.046392348435579676
0.2123912391239124,-0.04638396840131708
0.21227122712271232,-0.046375575015913446
0.21215121512151214,-0.0463671682814211
0.21203120312031207,-0.046358748199904834
0.21197266810135787,-0.04635463546354636
0.21191119111911197,-0.04635031166536953
0.21179117911791182,-0.04634185881821836
0.21167116711671172,-0.04633339261848946
0.21155115511551154,-0.04632491306829238
0.21143114311431147,-0.04631642016974939
0.21133535067584425,-0.046309630963096315
0.21131113111311137,-0.04630791268839228
0.2111911191119112,-0.04629938696245768
0.21107110711071114,-0.046290847882762415
0.21095109510951104,-0.0462822954514739
0.21083108310831086,-0.04627372967077208
0.21071107110711076,-0.046265150542849603
0.2107037492234736,-0.04626462646264627
0.21059105910591064,-0.04625655225118189
0.21047104710471054,-0.046247940226941564
0.21035103510351041,-0.04623931485023895
0.21023102310231026,-0.04623067612331227
0.21011101110111016,-0.04622202404841241
0.21007773632435744,-0.04621962196219623
0.20999099909991,-0.04621335410552451
0.20987098709870988,-0.04620466907323243
0.2097509750975098,-0.0461959706878672
0.20963096309630966,-0.04618725895172553
0.20951095109510956,-0.04617853386711697
0.20945715522337677,-0.046174617461746184
0.2093909390939094,-0.046169791950657194
0.2092709270927093,-0.04616103384788867
0.2091509150915092,-0.04615226239169616
0.20903090309030906,-0.046143477584435245
0.20891089108910896,-0.04613467942847456
0.20884187758287914,-0.04612961296129614
0.2087908790879088,-0.04612586521584153
0.2086708670867087,-0.04611703398126388
0.20855085508550864,-0.04610818939317328
0.20843084308430843,-0.04609933145398466
0.20831083108310836,-0.0460904601661261
0.20823177938744236,-0.04608460846084609
0.20819081908190826,-0.0460815733344808
0.20807080708070808,-0.046072668907863136
0.20795079507950803,-0.046063751127907504
0.20783078307830785,-0.04605481999708849
0.20771077107710775,-0.046045875517893985
0.20762674077261972,-0.04603960396039605
0.20759075907590765,-0.046036915744172076
0.2074707470747075,-0.0460279380663954
0.20735073507350743,-0.04601894703572153
0.20723072307230725,-0.046009942654685144
0.20711071107110715,-0.04600092492583433
0.2070266458619818,-0.045994599459946
0.20699069906990702,-0.04599189188675812
0.2068706870687069,-0.04598284089982527
0.20675067506750677,-0.045973776560703714
0.20663066306630665,-0.045964698871988674
0.20651065106510655,-0.045955607836288874
0.20643138261200367,-0.045949594959495965
0.20639063906390642,-0.04594650120837935
0.20627062706270627,-0.045937376855424955
0.20615061506150623,-0.045928239151260104
0.20603060306030607,-0.04591908809854098
0.20591059105910597,-0.0459099236999372
0.20584084266435543,-0.045904590459045914
0.20579057905790585,-0.04590074315952617
0.2056705670567057,-0.04589154538482678
0.2055505550555056,-0.04588233426016687
0.20543054305430544,-0.04587310978826395
0.20531053105310534,-0.04586387197184902
0.2052549212052025,-0.04585958595859587
0.20519051905190525,-0.04585461719509115
0.20507050705070512,-0.045845345944075196
0.204950495049505,-0.0458360613446224
0.2048304830483049,-0.04582676339951187
0.20471047104710474,-0.04581745211153649
0.20467351683113333,-0.04581458145814582
0.20459045904590462,-0.04580812277442129
0.2044704470447045,-0.045798777993679304
0.2043504350435044,-0.04578941986629964
0.20423042304230432,-0.045780048395123785
0.20411041104110417,-0.04577066358300665
0.20409653142136006,-0.045769576957695776
0.20399039903990404,-0.045761259361370515
0.2038703870387039,-0.045751840998665055
0.2037503750375038,-0.04574240929139888
0.2036303630363037,-0.04573296424247595
0.2035238809169428,-0.045724572457245725
0.20351035103510354,-0.04572350507491875
0.20339033903390344,-0.04571402642435206
0.2032703270327033,-0.045704534428628055
0.20315031503150316,-0.04569502909069994
0.2030303030303031,-0.045685510413534566
0.20295547651785628,-0.04567956795679569
0.20291029102910296,-0.04567597577241408
0.20279027902790284,-0.0456664234363912
0.20267026702670268,-0.045656857757786024
0.20255025502550258,-0.04564727873961496
0.2024302430243025,-0.045637686384908366
0.20239121764456947,-0.045634563456345645
0.20231023102310233,-0.04562807594560027
0.2021902190219022,-0.04561844987517795
0.20207020702070214,-0.04560881046503158
0.20195019501950195,-0.04559915771824131
0.2018310185718548,-0.045589558955895594
0.20183018301830188,-0.045589491588517245
0.20171017101710173,-0.045579805075673815
0.20159015901590163,-0.04557010522311965
0.2014701470147015,-0.04556039203398502
0.20135013501350138,-0.04555066551141419
0.20127482756998027,-0.04554455445544556
0.20123012301230128,-0.0455409229934444
0.20111011101110116,-0.04553116264859138
0.20099009900990103,-0.04552138896739412
0.20087008700870093,-0.045511601953047286
0.20075007500750078,-0.04550180160875977
0.2007225328967299,-0.0454995499549955
0.20063006300630068,-0.04549198237755425
0.20051005100510053,-0.0454821481551228
0.20039003900390043,-0.04547230060000253
0.20027002700270033,-0.045462439715453044
0.20017407357648573,-0.04545454545454546
0.20015001500150015,-0.04545256404752897
0.20003000300030008,-0.045442669235242934
0.19990999099909992,-0.045432761090903835
0.19978997899789983,-0.045422839617822466
0.19966996699669973,-0.04541290481932379
0.19962937777455492,-0.04540954095409542
0.19954995499549957,-0.04540295184726242
0.19942994299429945,-0.04539298306581564
0.19930993099309932,-0.04538300095648985
0.19918991899189925,-0.04537300552266133
0.199088364083461,-0.045364536453645375
0.19906990699069912,-0.045362995632143494
0.19894989498949894,-0.04535296616626087
0.19882988298829887,-0.045342923373539915
0.19870987098709877,-0.04533286725740863
0.19858985898589862,-0.04532279782130956
0.19855097818847278,-0.045319531953195324
0.19846984698469852,-0.04531271003523933
0.19834983498349837,-0.04530260651253862
0.19822982298229827,-0.04529248966769874
0.19810981098109817,-0.04528235950421414
0.19801713994248565,-0.04527452745274528
0.19798979897989805,-0.045272214317246234
0.19786978697869795,-0.045262050018551644
0.19774977497749777,-0.045251872399168794
0.19762976297629767,-0.04524168146264442
0.19750975097509757,-0.04523147721254011
0.19748679110952513,-0.04522952295229524
0.19738973897389744,-0.04522125353816239
0.19726972697269735,-0.045211015098978076
0.1971497149714972,-0.045200763344336606
0.19702970297029707,-0.04519049827785211
0.19695987240763513,-0.04518451845184519
0.19690969096909697,-0.045180216719490573
0.19678967896789681,-0.04516991741582657
0.19666966696669672,-0.04515960479857187
0.19654965496549656,-0.04514927887139354
0.19643630729815947,-0.04513951395139514
0.19642964296429646,-0.0451389392122106
0.19630963096309634,-0.045128578999973155
0.19618961896189624,-0.04511820547619477
0.19606960696069609,-0.04510781864459562
0.19594959495949596,-0.045097418508910865
0.19591606126356256,-0.045094509450945106
0.19582958295829583,-0.04508699950325415
0.19570957095709576,-0.045076565029631574
0.1955895589558956,-0.045066117250475685
0.19546954695469548,-0.04505565616957522
0.19539905912780098,-0.045049504950495055
0.19534953495349544,-0.04504517857910163
0.19522952295229523,-0.04503468311290867
0.19510951095109516,-0.045024174343655535
0.194989498949895,-0.04501365227518472
0.194885242990566,-0.045004500450045004
0.1948694869486949,-0.04500311588256179
0.19474947494749478,-0.044992559381671036
0.19462946294629466,-0.04498198958037991
0.19450945094509456,-0.044971406482585075
0.1943894389438944,-0.0449608100921983
0.19437456980955434,-0.04495949594959497
0.19426942694269433,-0.04495019349320063
0.1941494149414942,-0.04493956261853498
0.19402940294029405,-0.04492891845026761
0.19390939093909396,-0.04491826099236483
0.1938669868131348,-0.044914491449144923
0.1937893789378938,-0.04490758510643489
0.19366936693669373,-0.04489689311766672
0.1935493549354936,-0.04488618783838799
0.19342934293429345,-0.04487546927261976
0.19336243441363765,-0.04486948694869488
0.19330933093309335,-0.04486473388198509
0.19318931893189317,-0.04485398073899943
0.1930693069306931,-0.044843214308784594
0.192949294929493,-0.044832434595416686
0.192860864078407,-0.04482448244824483
0.19282928292829285,-0.04482163948215503
0.19270927092709275,-0.044810825145454286
0.19258925892589265,-0.044799997524997
0.19246924692469247,-0.044789156624914644
0.19236222840565467,-0.044779477947794785
0.1923492349234924,-0.044778301570959314
0.19222922292229225,-0.04476742600166764
0.19210921092109215,-0.044756537152284455
0.19198919891989205,-0.04474563502699702
0.1918691869186919,-0.044734719630008114
0.1918664826375991,-0.04473447344734474
0.19174917491749177,-0.04472378297400976
0.19162916291629165,-0.04471283285764463
0.19150915091509155,-0.04470186946928972
0.19138913891389145,-0.044690892813203945
0.1913735856500625,-0.0446894689468947
0.1912691269126913,-0.04467989573060338
0.1911491149114912,-0.04466888430983186
0.19102910291029104,-0.04465785962118001
0.19090909090909094,-0.04464682166896313
0.19088348583105325,-0.044644464446444654
0.19078907890789087,-0.04463576394134204
0.1906690669066907,-0.044624691179375925
0.1905490549054906,-0.04461360515383499
0.19042904290429044,-0.04460250586909105
0.19039614011087824,-0.04459945994599461
0.19030903090309034,-0.04459138727790873
0.19018901890189024,-0.04458025313860052
0.19006900690069006,-0.044569105740220036
0.18994899489949,-0.04455794508719608
0.18991150640678964,-0.04455445544554456
0.18982898289828984,-0.04454676541379473
0.18970897089708974,-0.04453556986164196
0.18958895889588967,-0.04452436105511765
0.1894689468946895,-0.04451313899870794
0.18942954359763414,-0.044509450945094516
0.1893489348934894,-0.04450189802431789
0.1892289228922893,-0.04449064102446764
0.18910891089108914,-0.044479370775145965
0.18898889888988904,-0.04446808728089663
0.18895021149933025,-0.04446444644464447
0.18886888688868886,-0.04445678478664142
0.1887488748874888,-0.044445466304894765
0.1886288628862887,-0.044434134578777366
0.18850885088508854,-0.04442278961289081
0.188473470841152,-0.04441944194419443
0.18838883888388844,-0.044411425379792493
0.18826882688268828,-0.044400045382609124
0.1881488148814882,-0.044388652146357226
0.1880288028802881,-0.044377245675696626
0.18799928324278598,-0.04437443744374439
0.18790879087908793,-0.044365819484680914
0.18778877887788784,-0.044354377939183454
0.18766876687668768,-0.044342923160122484
0.18754875487548758,-0.04433145515221638
0.18752761119213326,-0.04432943294329434
0.18742874287428746,-0.044319966784117745
0.1873087308730873,-0.0443084636580964
0.18718871887188723,-0.044296947304220485
0.18706870687068708,-0.0442854177272672
0.18705841802383263,-0.04428442844284429
0.18694869486948695,-0.044273866962834175
0.18682868286828686,-0.04426230222475115
0.18670867086708673,-0.04425072426472756
0.1865916693229122,-0.044239423942394246
0.18658865886588663,-0.04423913286780621
0.1864686468646865,-0.04422751970749998
0.18634863486348638,-0.04421589332649414
0.18622862286228628,-0.04420425372966788
0.18612733448049584,-0.0441944194419442
0.18610861086108613,-0.044192599546419464
0.18598859885988603,-0.04418092470674251
0.18586858685868593,-0.04416923665263375
0.1857485748574858,-0.044157535389032124
0.1856653742133139,-0.04414941494149416
0.1856285628562857,-0.044145818199915615
0.1855085508550855,-0.04413408165116529
0.18538853885388543,-0.04412233189445922
0.18526852685268533,-0.04411056893479643
0.18520575496718883,-0.044104410441044115
0.18514851485148517,-0.04409878852020415
0.18502850285028505,-0.0440869902333669
0.18490849084908492,-0.04407517874525935
0.18478847884788482,-0.0440633540609409
0.18474844393905038,-0.04405940594059407
0.1846684668466847,-0.04405151020120379
0.18454845484548457,-0.044039650147959686
0.18442844284428447,-0.04402777690034131
0.18430843084308432,-0.04401589046346874
0.1842934090591989,-0.04401440144014402
0.18418841884188425,-0.04400398293886136
0.18406840684068412,-0.0439920610915887
0.18394839483948397,-0.043980126057049526
0.1838406241646026,-0.043969396939693976
0.18382838283828387,-0.04396817691421953
0.18370837083708372,-0.04395620643117052
0.18358835883588362,-0.0439442227629504
0.18346834683468352,-0.043932225914784524
0.18339006036967503,-0.04392439243924393
0.18334833483348337,-0.04392021271587193
0.18322832283228327,-0.04390818037819076
0.18310831083108317,-0.043896134862811756
0.18298829882988302,-0.043884076175021845
0.18294168113839615,-0.04387938793879389
0.18286828682868292,-0.04387199870009391
0.1827482748274828,-0.043859904482066156
0.18262826282628267,-0.04384779709402885
0.18250825082508257,-0.043835676541330935
0.18249545710359302,-0.04383438343834385
0.18238823882388241,-0.04382353457041768
0.18226822682268232,-0.04381137844704447
0.18214821482148216,-0.04379920916156614
0.18205136864393537,-0.043789378937893794
0.18202820282028206,-0.04378702492605133
0.181908190819082,-0.04377482003249333
0.1817881788178818,-0.04376260197949581
0.18166816681668171,-0.043750370772515174
0.18160938392958229,-0.04374437443744375
0.18154815481548156,-0.043738121649121574
0.18142814281428146,-0.043725854794107635
0.18130813081308136,-0.043713574787931836
0.1811881188118812,-0.04370128163611362
0.1811694703217003,-0.04369936993699371
0.1810681068106811,-0.04368896740471727
0.18094809480948096,-0.04367663856520326
0.18082808280828086,-0.043664296583024724
0.18073160962298715,-0.04365436543654366
0.1807080708070808,-0.04365193961097311
0.1805880588058806,-0.04363956190422281
0.1804680468046805,-0.04362717105789769
0.18034803480348036,-0.0436147670776261
0.18029577391629398,-0.04360936093609362
0.18022802280228026,-0.043602344605223026
0.18010801080108016,-0.04358990486121189
0.17998799879988,-0.04357745198650213
0.1798679867986799,-0.04356498598678618
0.17986193038570059,-0.043564356435643575
0.1797479747974798,-0.043552497793792284
0.17962796279627966,-0.04353999599146628
0.17950795079507956,-0.04352748106754087
0.17943006844935,-0.043519351935193525
0.17938793879387938,-0.04351494965681414
0.17926792679267928,-0.04350239889394415
0.1791479147914792,-0.04348983501299507
0.17902790279027905,-0.043477258019770086
0.17900015088223184,-0.04347434743474348
0.17890789078907895,-0.043464660495718045
0.1787878787878788,-0.04345204762518341
0.1786678667866787,-0.04343942164605372
0.17857215948002422,-0.04342934293429344
0.1785478547854786,-0.04342678059893183
0.17842784278427845,-0.04341411870650354
0.17830783078307835,-0.04340144370927568
0.1781878187818782,-0.04338875561316327
0.1781460717871717,-0.04338433843384339
0.17806780678067807,-0.043376048059721006
0.17794779477947803,-0.04336332401245724
0.17782778277827785,-0.04335058687026658
0.17772185971466692,-0.04333933393339335
0.17770777077707775,-0.04333783548797414
0.17758775877587762,-0.04332506235899396
0.1774677467746775,-0.04331227613916018
0.1773477347734774,-0.04329947683450068
0.17729950946929426,-0.043294329432943306
0.17722772277227722,-0.04328665855266046
0.17710771077107712,-0.043273823223877995
0.17698769876987705,-0.04326097481450686
0.17687898872393387,-0.043249324932493255
0.1768676867686769,-0.04324811239761546
0.1767476747674768,-0.043235227928839354
0.17662766276627664,-0.043222330383828444
0.17650765076507655,-0.043209419768724645
0.1764602870182369,-0.04320432043204321
0.17638763876387645,-0.043196490058853815
0.1762676267626763,-0.043183543347537684
0.17614761476147617,-0.04317058357064779
0.176043372674799,-0.04315931593159317
0.17602760276027604,-0.04315760941912628
0.17590759075907594,-0.04314461351110349
0.17578757875787585,-0.0431316045421441
0.1756675667566757,-0.043118582518505165
0.1756282339841721,-0.043114311431143124
0.17554755475547557,-0.043105540680396265
0.1754275427542754,-0.043092482489350006
0.1753075307530753,-0.04307941124842819
0.1752148440766417,-0.04306930693069308
0.17518751875187522,-0.04306632466169282
0.17506750675067506,-0.04305321721880986
0.174947494749475,-0.04304009673097448
0.17482748274827484,-0.04302696320456007
0.17480318613112755,-0.04302430243024302
0.17470747074707474,-0.043013808537480706
0.17458745874587464,-0.04300063877337052
0.17446744674467451,-0.042987455975772866
0.17439324154062702,-0.042979297929792985
0.1743474347434744,-0.04297425625273715
0.1742274227422742,-0.0429610371832619
0.17410741074107414,-0.04294780508551106
0.17398739873987404,-0.04293455996597563
0.17398498520320616,-0.04293429342934294
0.17386738673867388,-0.04292129176871812
0.1737473747374738,-0.04290801034211702
0.1736273627362737,-0.04289471589911323
0.17357840955165837,-0.0428892889288929
0.17350735073507353,-0.04288140233823737
0.1733873387338734,-0.04286807155436337
0.17326732673267325,-0.04285472775959004
0.17317348501113586,-0.042844284428442854
0.1731473147314732,-0.04284136870075148
0.17302730273027309,-0.04282798853145785
0.17290729072907293,-0.04281459535689014
0.17278727872787283,-0.042801189183708
0.17277019825222528,-0.0427992799279928
0.1726672667266727,-0.042787761083048007
0.17254725472547258,-0.04277431850093895
0.17242724272427248,-0.04276086292601315
0.17236853359476184,-0.04275427542754276
0.17230723072307233,-0.04274738901922627
0.17218721872187223,-0.04273389700210821
0.17206720672067205,-0.04272039199809416
0.17196846793810633,-0.042709270927092716
0.17194719471947198,-0.04270687215053461
0.17182718271827185,-0.042693330671220706
0.17170717071707173,-0.04267977621105513
0.17158715871587163,-0.0426662087768686
0.17156998843385488,-0.04266426642664267
0.1714671467146715,-0.04265261931955511
0.17134713471347138,-0.04263901537645755
0.17122712271227128,-0.042625398465558156
0.1711730790106879,-0.04261926192619263
0.17110711071107113,-0.04261176275885088
0.17098709870987103,-0.042598109306325106
0.1708670867086709,-0.04258444289234139
0.170777718951276,-0.042574257425742584
0.17074707470747078,-0.04257076080131311
0.17062706270627068,-0.0425570578131486
0.17050705070507052,-0.042543341869995276
0.17038703870387042,-0.042529612978857455
0.1703838930914075,-0.04252925292529254
0.17026702670267035,-0.04251586070989063
0.17014701470147017,-0.0425020952117702
0.17002700270027007,-0.0424883167723116
0.16999159074221504,-0.04248424842484249
0.16990699069906992,-0.042474517809990585
0.16978697869786982,-0.042460702731394705
0.16966696669666972,-0.042446874718233434
0.1696007904656569,-0.04243924392439244
0.16954695469546957,-0.04243302892736939
0.16942694269426944,-0.04241916424308037
0.16930693069306932,-0.04240528663112571
0.16921147720810148,-0.0423942394239424
0.16918691869186922,-0.04239139387643417
0.16906690669066912,-0.04237747956152656
0.16894689468946897,-0.042363552325980436
0.16882688268826887,-0.042349612177028595
0.16882363668795836,-0.04234923492349236
0.16870687068706872,-0.04233564850192527
0.16858685868586862,-0.04232167161828375
0.16846684668466852,-0.0423076818284441
0.16843725747390287,-0.04230423042304232
0.16834683468346837,-0.04229367087996604
0.16822682268226827,-0.04227964432402079
0.1681068106810681,-0.042265604869213644
0.16805232090319497,-0.042259225922592264
0.16798679867986802,-0.042251546511840515
0.16786678667866792,-0.04223747025968032
0.16774677467746776,-0.0422233811161236
0.16766881282234994,-0.04221422142214222
0.16762676267626767,-0.04220927521424753
0.16750675067506757,-0.04219514924225973
0.1673867386738674,-0.04218101038647043
0.16728671928683506,-0.042169216921692176
0.16726672667266732,-0.0421668568043977
0.16714671467146716,-0.042152681089269645
0.16702670267026706,-0.04213849249806541
0.16690669066906696,-0.042124291038304215
0.16690602664884527,-0.04212421242124213
0.1667866786678668,-0.042110065618738944
0.1666666666666667,-0.04209582726923934
0.16654665466546656,-0.04208157605909245
0.1665267237135724,-0.04207920792079209
0.16642664266426646,-0.042067302649219346
0.16630663066306636,-0.04205301451884752
0.1661866186618662,-0.04203871353586951
0.16614879430974064,-0.042034203420342045
0.1660666066606661,-0.04202439199979027
0.16594659465946596,-0.042010054066274324
0.16582658265826586,-0.04199570328832532
0.16577222532248892,-0.041989198919891994
0.16570657065706576,-0.0419813334900636
0.1655865586558656,-0.04196694573143821
0.1654665466546655,-0.041952545136685254
0.16539700382976952,-0.04194419441944195
0.16534653465346535,-0.041938126940188517
0.16522652265226526,-0.041923689334796274
0.16510651065106516,-0.04190923890171496
0.1650231170994044,-0.04189918991899191
0.164986498649865,-0.04189477217085627
0.16486648664866488,-0.04188028469734917
0.16474647464746475,-0.04186578440472504
0.16465055258620637,-0.04185418541854186
0.16462646264626465,-0.0418512690033048
0.16450645064506453,-0.0418367316406458
0.1643864386438644,-0.04182218146757586
0.16427929792916107,-0.04180918091809182
0.1642664266426643,-0.04180761725932368
0.16414641464146418,-0.04179302998678816
0.16402640264026405,-0.04177842991268232
0.1639093409486699,-0.041764176417641775
0.16390639063906395,-0.041763816761258794
0.1637863786378638,-0.04174917955843597
0.1636663666366637,-0.04173452956301857
0.1635463546354636,-0.04171986678304116
0.16354067010664824,-0.041719171917191725
0.16342634263426345,-0.041705180178811516
0.16330633063306335,-0.04169048024212278
0.1631863186318632,-0.04167576753004149
0.16317327317415783,-0.04167416741674168
0.1630663066306631,-0.0416610316717044
0.162946294629463,-0.041646281774101956
0.16282628262826285,-0.0416315191104108
0.16280713826567217,-0.04162916291629164
0.16270627062706275,-0.04161673386147621
0.1625862586258626,-0.041601933983636534
0.1624662466246625,-0.04158712134914896
0.16244225392412326,-0.04158415841584159
0.1623462346234624,-0.04157228657306536
0.16222622262226224,-0.04155743669598526
0.16210621062106215,-0.04154257407183558
0.1620786088606755,-0.04153915391539155
0.161986198619862,-0.04152768963199168
0.1618661866186619,-0.04151278973698978
0.1617461746174618,-0.04149787710463473
0.1617161919523165,-0.0414941494149415
0.16162616261626164,-0.04148294286436128
0.16150615061506154,-0.04146799293307955
0.16138613861386145,-0.04145303027429962
0.16135499223950076,-0.041449144914491455
0.16126612661266132,-0.041438046096871156
0.1611461146114612,-0.04142304611127637
0.16102610261026104,-0.04140803340817752
0.16099499892384272,-0.04140414041404141
0.16090609060906094,-0.041392999156814006
0.16078607860786084,-0.04137794909919916
0.1606660666066607,-0.04136288633421413
0.16063620136586404,-0.04135913591359137
0.1605460546054606,-0.0413478018720828
0.16042604260426044,-0.041332701725068685
0.16030603060306034,-0.041317588880958565
0.1602785890827852,-0.041314131413141324
0.16018601860186024,-0.0413024540711756
0.1600660066006601,-0.0412873038177123
0.15994599459946,-0.04127214087756795
0.1599221517463687,-0.04126912691269128
0.15982598259825986,-0.04125695558320017
0.15970597059705974,-0.04124175520656852
0.15958595859585964,-0.041226542153812176
0.15956687918080742,-0.04122412241224123
0.15946594659465949,-0.04121130623787874
0.1593459345934594,-0.041196055721691764
0.15922592259225923,-0.041180792540078386
0.15921276136066229,-0.041179117911791185
0.15910591059105914,-0.041165505865552635
0.15898589858985904,-0.04115020519375711
0.15886588658865888,-0.041134891867376
0.1588597884088404,-0.04113411341134114
0.1587458745874588,-0.04111955429718693
0.15862586258625863,-0.041104203454064805
0.15850795058937894,-0.0410891089108911
0.15850585058505853,-0.041088839752827726
0.15838583858385843,-0.041073451364375166
0.15826582658265828,-0.041058050334545126
0.15815723823422226,-0.041044104410441054
0.15814581458145818,-0.04104263550075927
0.15802580258025808,-0.04102719689934392
0.15790579057905793,-0.041011745667762875
0.15780764185762577,-0.04099909990999101
0.15778577857785783,-0.040996279564183724
0.1576657665766577,-0.0409807907349576
0.15754575457545758,-0.040965289286922106
0.15745915213626221,-0.04095409540954096
0.15742574257425748,-0.0409497717762672
0.15730573057305733,-0.040934232704722975
0.15718571857185723,-0.04091868102587079
0.15711175988585874,-0.04090909090909091
0.15706570657065708,-0.04090311197082149
0.15694569456945698,-0.040887522642793814
0.15682568256825688,-0.04087192071910537
0.15676545605942754,-0.04086408640864087
0.1567056705670567,-0.040856299982308386
0.15658565856585663,-0.0408406603839756
0.1564656465646565,-0.040825008201775516
0.15642023174553316,-0.04081908190819083
0.15634563456345638,-0.040809335645844574
0.15622562256225628,-0.040793645763730034
0.15610561056105612,-0.04077794330968867
0.15607607816660168,-0.040774077407740784
0.15598559855985603,-0.04076221879720609
0.15586558655865587,-0.040746478618179774
0.15574557455745577,-0.04073072587931457
0.1557329866772678,-0.040729072907290734
0.15562556255625568,-0.040714949272832965
0.15550555055505552,-0.04069915878411293
0.1553909484657729,-0.04068406840684069
0.15538553855385542,-0.04068335517603254
0.15526552655265527,-0.04066752690983389
0.15514551455145517,-0.04065168609898779
0.15504995454540121,-0.040639063906390646
0.15502550255025507,-0.040635830158868146
0.15490549054905495,-0.0406199515459907
0.15478547854785482,-0.04060406040093725
0.15470999725273854,-0.0405940594059406
0.1546654665466547,-0.040588151991197585
0.15454545454545457,-0.040572223019763015
0.15442544254425447,-0.040556281528773566
0.1543710684363015,-0.04054905490549056
0.15430543054305432,-0.04054032051180937
0.15418541854185422,-0.04052434117029283
0.15406540654065412,-0.0405083493219928
0.15403316006919224,-0.040504050405040515
0.15394539453945397,-0.04049233556017743
0.15382538253825387,-0.04047630583740905
0.15370537053705371,-0.040460263620779466
0.15369626424765645,-0.040459045904590464
0.1535853585358536,-0.0404441969764656
0.15346534653465352,-0.040428116861632044
0.15336037184433277,-0.04041404140414042
0.15334533453345336,-0.04041202264154125
0.15322532253225327,-0.04039590460153232
0.1531053105310531,-0.0403797740841782
0.15302547539067668,-0.04036903690369037
0.15298529852985301,-0.04036362674287456
0.1528652865286529,-0.040347458276935005
0.15274527452745276,-0.04033127734696453
0.15269156808379075,-0.04032403240324033
0.15262526252625266,-0.04031507674669283
0.1525052505250525,-0.04029885784493471
0.1523852385238524,-0.04028262649261309
0.15235864248008454,-0.040279027902790296
0.1522652265226523,-0.04026637249560327
0.15214521452145216,-0.04025010314850063
0.15202669108582412,-0.040234023402340245
0.15202520252025206,-0.04023382120135078
0.15190519051905196,-0.04021751383292428
0.1517851785178518,-0.040201194031314544
0.15169570358040196,-0.040189018901890194
0.1516651665166517,-0.04018485844828586
0.15154515451545159,-0.04016850060268978
0.15142514251425146,-0.04015213033777533
0.15136567565909098,-0.04014401440144015
0.15130513051305136,-0.04013574098100609
0.1511851185118512,-0.040119332649653935
0.1510651065106511,-0.040102911913003574
0.15103660031844623,-0.04009900990099011
0.15094509450945096,-0.0400864686446228
0.15082508250825086,-0.04007000981929535
0.15070847020917338,-0.04005400540054006
0.15070507050705076,-0.04005353822508599
0.1505850585058506,-0.040037041284974935
0.1504650465046505,-0.040020531957821834
0.15038127481759803,-0.04000900090009002
0.15034503450345035,-0.04000400621247336
0.15022502250225025,-0.03998745874863339
0.15010501050105016,-0.03997089891217466
0.15005501111110392,-0.039963996399639976
0.14998499849985,-0.03995431887774022
0.1498649864986499,-0.039937720882905564
0.14974497449744978,-0.03992111053003316
0.1497296725080855,-0.039918991899189925
0.14962496249624965,-0.03990447606856212
0.14950495049504953,-0.039887827535839734
0.14940524933699104,-0.03987398739873988
0.14938493849384943,-0.039871164371592965
0.1492649264926493,-0.039854477633358386
0.14914491449144918,-0.03983777855622963
0.14908173551479936,-0.039828982898289844
0.14902490249024905,-0.03982106072507038
0.14890489048904892,-0.03980432342129667
0.14878487848784883,-0.03978757379361871
0.14875912707238337,-0.03978397839783979
0.1486648664866487,-0.039770801157535667
0.14854485448544857,-0.03975401328229726
0.14843741564465626,-0.03973897389738975
0.14842484248424845,-0.03973721166742419
0.14830483048304832,-0.039720385519288026
0.14818481848184822,-0.03970354706703755
0.14811659237926683,-0.0396939693969397
0.1480648064806481,-0.03968669040710528
0.14794479447944797,-0.03966981366138647
0.14782478247824785,-0.03965292462695636
0.147796655605344,-0.039648964896489655
0.14770477047704775,-0.039636012783903996
0.14758475847584762,-0.039619085435654455
0.14747759698335938,-0.03960396039603961
0.1474647464746475,-0.039602144337107605
0.14734473447344737,-0.0395851786500303
0.14722472247224724,-0.03956820069468406
0.14715940729378368,-0.03955895589558957
0.14710471047104715,-0.039551204172642206
0.14698469846984702,-0.039534187858465596
0.1468646864686469,-0.03951715929184041
0.1468420860180647,-0.039513951395139524
0.14674467446744677,-0.03950010720820377
0.14662466246624664,-0.039483040262967256
0.14652562319387208,-0.03946894689468948
0.14650465046504654,-0.03946595864646711
0.14638463846384642,-0.03944885329794373
0.1462646264626463,-0.03943173571807279
0.14621001237439032,-0.03942394239423943
0.14614461446144617,-0.03941459829938325
0.14602460246024607,-0.03939744229679652
0.14590459045904594,-0.03938027407910423
0.1458952526787652,-0.039378937893789386
0.14578457845784581,-0.03936308072009702
0.1456645664566457,-0.039345874060483815
0.1455813305102748,-0.03933393339333935
0.14554455445544556,-0.039328650890604805
0.14542454245424546,-0.0393114057647317
0.14530453045304534,-0.03929414844551892
0.14526824606360456,-0.0392889288928893
0.1451845184518452,-0.03927686909452722
0.1450645064506451,-0.0392595732902049
0.14495599351099056,-0.039243924392439254
0.144944494449445,-0.03924226395252226
0.14482448244824486,-0.039224929638960015
0.14470447044704474,-0.039207583154232874
0.1446445613674161,-0.03919891989198921
0.1445844584458446,-0.039190217394487394
0.14446444644464448,-0.03917283238202832
0.14434443444344439,-0.039155435215334704
0.14433395294211918,-0.03915391539153916
0.14422442244224426,-0.039138012895353236
0.14410441044104413,-0.03912057718266283
0.1440241532989252,-0.039108910891089116
0.143984398439844,-0.039103124596939
0.14386438643864388,-0.03908565031446394
0.14374437443744378,-0.03906816390060407
0.1437151642200454,-0.03906390639063907
0.14362436243624366,-0.03905065451352453
0.14350435043504353,-0.039033129511976135
0.1434069775920593,-0.03901890189018903
0.1433843384338434,-0.039015589682608355
0.1432643264326433,-0.038998026069795855
0.14314431443144318,-0.03898045034886316
0.1430995863343185,-0.038973897389738985
0.14302430243024306,-0.03896285347688448
0.14290429042904293,-0.03894523912714684
0.14279299098569434,-0.03892889288928894
0.1427842784278428,-0.03892761163604249
0.1426642664266427,-0.038909958634137876
0.14254425442544258,-0.038892293547794894
0.14248717656338078,-0.03888388838883889
0.14242424242424245,-0.03887460877269666
0.14230423042304233,-0.03885690501701091
0.1421842184218422,-0.038839189194785094
0.14218215061527678,-0.038838883888388846
0.1420642064206421,-0.03882144699748888
0.14194419441944198,-0.03880369248897619
0.14187789316130953,-0.038793879387938796
0.14182418241824185,-0.03878591939213232
0.14170417041704172,-0.03876812617432111
0.14158415841584163,-0.03875032091434075
0.1415744140573485,-0.03874887488748876
0.1414641464146415,-0.038732490153787005
0.14134413441344137,-0.03871464616793224
0.14127169533940065,-0.03870387038703872
0.14122412241224125,-0.038696784330324585
0.14110411041104112,-0.03867890159580088
0.14098409840984102,-0.038661006843902175
0.1409697434264845,-0.038658865886588664
0.1408640864086409,-0.03864308710096341
0.14074407440744077,-0.03862515358418999
0.14066854324844075,-0.03861386138613862
0.14062406240624065,-0.03860720258642181
0.14050405040504052,-0.03858923028219757
0.14038403840384042,-0.03857124598581806
0.14036809938045447,-0.03856885688568858
0.1402640264026403,-0.038553236840995195
0.14014401440144017,-0.0385352137413311
0.1400683979616488,-0.03852385238523853
0.14002400240024004,-0.03851717316364014
0.13990399039903995,-0.038499111238335035
0.13978397839783982,-0.03848103734652218
0.13976944349102557,-0.03847884788478849
0.1396639663966397,-0.03846293837995764
0.13954395439543957,-0.038444825647043906
0.139471221458273,-0.038433843384338445
0.13942394239423944,-0.038426695069315474
0.13930393039303934,-0.03840854347316528
0.13918391839183922,-0.038390379936585034
0.13917373822792234,-0.038388838883888395
0.1390639063906391,-0.03837219072807558
0.13894389438943897,-0.038353988313174714
0.13887697660782883,-0.03834383438343835
0.13882388238823884,-0.038335767314954534
0.13870387038703874,-0.038317525999819496
0.13858385838583862,-0.038299272770764656
0.1385809469434216,-0.03829882988298831
0.1384638463846385,-0.03828099289977405
0.13834383438343836,-0.038262700755778346
0.13828562715496462,-0.03825382538253826
0.13822382238223827,-0.038244388916285024
0.13810381038103814,-0.03822605783565816
0.13799103123627307,-0.03820882088208822
0.13798379837983804,-0.03820771395259197
0.1378637863786379,-0.03818934391372786
0.13774377437743776,-0.03817096199516767
0.13769713770494166,-0.03816381638163817
0.13762376237623766,-0.03815255889330496
0.13750375037503754,-0.038134138002320135
0.13740395648700893,-0.038118811881188125
0.1373837383738374,-0.03811570267770144
0.13726372637263728,-0.03809724279291067
0.1371437143714372,-0.03807877105596238
0.13711147370971696,-0.03807380738073808
0.13702370237023706,-0.03806027627033133
0.13690369036903693,-0.038041765525771216
0.1368196895445793,-0.03802880288028804
0.1367836783678368,-0.03802323833797016
0.13666366636663668,-0.03800468856464283
0.13654365436543658,-0.03798612696713675
0.13652860145461787,-0.037983798379837994
0.13642364236423646,-0.03796754007604747
0.13630363036303633,-0.037948939436351414
0.1362381970628333,-0.03793879387938795
0.1361836183618362,-0.03793031996345293
0.13606360636063608,-0.037911680260638424
0.13594848608358456,-0.0378937893789379
0.13594359435943598,-0.03789302813032544
0.13582358235823586,-0.037874349343549746
0.13570357035703573,-0.037855658768821555
0.13565944650995937,-0.037848784878487855
0.1355835583558356,-0.03783694658863663
0.1354635463546355,-0.03781821691705128
0.13537109002455378,-0.03780378037803781
0.13534353435343538,-0.03779947189945018
0.13522352235223525,-0.037780703110393214
0.13510351035103513,-0.0377619225624086
0.13508340615655423,-0.03775877587758777
0.134983498349835,-0.03774311725248551
0.1348634863486349,-0.03772429757452013
0.13479638776295286,-0.037713771377137724
0.13474347434743478,-0.03770545924696764
0.13462346234623465,-0.037686600418636224
0.1345100422372972,-0.03766876687668768
0.13450345034503453,-0.03766772899748117
0.1343834383438344,-0.037648830998485316
0.1342634263426343,-0.03762992127821256
0.13422434870799113,-0.03762376237623763
0.13414341434143418,-0.037610989217798735
0.13402340234023405,-0.037592040314883876
0.13393931724276528,-0.037578757875787586
0.13390339033903392,-0.037573074980311365
0.13378337833783382,-0.037554086874686435
0.1336633663366337,-0.0375350870778679
0.13365494304361478,-0.03753375337533754
0.13354335433543357,-0.03751606086144664
0.13342334233423345,-0.03749702185033066
0.13337121007865108,-0.0374887488748875
0.13330333033303332,-0.037477962178996065
0.13318331833183322,-0.037458883933745774
0.13308813037140402,-0.037443744374437454
0.1330633063306331,-0.03743979073117189
0.13294329432943297,-0.03742067323203819
0.13282328232823284,-0.03740154408080164
0.13280569202786952,-0.03739873987398741
0.13270327032703272,-0.037382389649139244
0.13258325832583262,-0.03736322123296779
0.13252388798705372,-0.03735373537353737
0.1324632463246325,-0.0373440330889874
0.13234323432343237,-0.037324825388364215
0.13224272588488306,-0.03730873087308732
0.13222322232223224,-0.03730560345552887
0.13210321032103214,-0.037286356451025265
0.13198319831983202,-0.03726709783434399
0.13196219199863257,-0.037263726372637265
0.1318631863186319,-0.03724781432499383
0.13174317431743177,-0.03722851639391875
0.13168228341578103,-0.03721872187218722
0.13162316231623164,-0.03720919891432175
0.13150315031503154,-0.03718986164965753
0.1314030057588286,-0.03717371737173718
0.13138313831383142,-0.03717051012307072
0.1312631263126313,-0.03715113350571053
0.13114311431143116,-0.037131745316936936
0.131124346153785,-0.037128712871287134
0.13102310231023104,-0.037112331866238454
0.13090309030903094,-0.03709290431479573
0.13084630054013002,-0.03708370837083709
0.1307830783078308,-0.03707345663541297
0.1306630663066307,-0.037053989702428465
0.13056887513841753,-0.037038703870387046
0.13054305430543056,-0.037034507717417404
0.13042304230423046,-0.03701500138410743
0.13030303030303034,-0.036995483520992085
0.130292060839127,-0.036993699369937
0.1301830183018302,-0.0369759392641172
0.13006300630063009,-0.03695638199124538
0.13001584666103258,-0.03694869486948696
0.12994299429942996,-0.03693680324675537
0.12982298229822986,-0.036917206545578216
0.1297402422725507,-0.036903690369036915
0.12970297029702973,-0.03689759323633287
0.1295829582958296,-0.03687795708839086
0.12946524426798747,-0.03685868586858687
0.12946294629462948,-0.03685830913717465
0.12934293429342938,-0.036838633524097754
0.12922292229222926,-0.036818946433155
0.12919083214215651,-0.03681368136813683
0.1291029102910291,-0.03679923575712803
0.128982898289829,-0.036779509192309254
0.1289170184521781,-0.036768676867686784
0.12886288628862888,-0.03675976369192603
0.12874287428742878,-0.036739997635096826
0.12864380109591558,-0.036723672367236726
0.12862286228622866,-0.03672021723295193
0.12850285028502853,-0.03670041166606751
0.1283828382838284,-0.03668059466484726
0.12837117035110765,-0.03667866786678668
0.1282628262826283,-0.036660751189787615
0.12814281428142818,-0.036640894670316705
0.12809911795269877,-0.03663366336633664
0.12802280228022805,-0.03662101611084026
0.12790279027902793,-0.03660112005531013
0.12782765211411928,-0.036588658865886595
0.1277827782778278,-0.036581206333826104
0.1276627662766277,-0.036561270724518015
0.12755676962842116,-0.03654365436543655
0.12754275427542758,-0.03654132176336374
0.12742274227422745,-0.036521346582648946
0.12730273027302733,-0.03650136002196729
0.12728645798037536,-0.03649864986498651
0.1271827182718272,-0.03648134753443008
0.1270627062706271,-0.03646132139483973
0.12701671541234502,-0.03645364536453646
0.12694269426942698,-0.03644127348460755
0.12682268226822685,-0.036421207748716315
0.12674754677627342,-0.03640864086408642
0.12670267026702672,-0.03640112433794709
0.1265826582658266,-0.03638101898845282
0.12647894897324377,-0.036363636363636376
0.1264626462646265,-0.03636089999923443
0.12634263426342637,-0.03634075501892521
0.12622262226222625,-0.036320598714380876
0.12621091194475584,-0.03631863186318633
0.12610261026102612,-0.036300415745029846
0.12598259825982602,-0.036280219802863264
0.12594343004066733,-0.03627362736273629
0.1258625862586259,-0.036260001071684186
0.12574257425742577,-0.036239765474920124
0.12567650989174634,-0.03622862286228623
0.12562256225622564,-0.03621951090382717
0.12550255025502552,-0.03619923563558056
0.12541014850391063,-0.03618361836183619
0.12538253825382542,-0.03617894514641964
0.1252625262526253,-0.03615863018989565
0.12514434290750637,-0.03613861386138614
0.12514251425142517,-0.03613830370444482
0.12502250225022504,-0.03611794904293886
0.12490249024902492,-0.03609758312489166
0.12487907553053468,-0.0360936093609361
0.12478247824782482,-0.036077192099806435
0.12466246624662469,-0.036056786470811904
0.1246143570367739,-0.036048604860486055
0.12454245424542457,-0.03603635926561793
0.12442244224422444,-0.03601591390920807
0.1243501856678392,-0.03600360036003601
0.12430243024302433,-0.03599545044551653
0.12418241824182422,-0.035974965345313525
0.1240865585552095,-0.03595859585958597
0.12406240624062409,-0.03595446554466954
0.12394239423942396,-0.03593394068438572
0.12382347285390652,-0.035913591359135924
0.12382238223822385,-0.0359134044682687
0.12370237023702374,-0.03589283983170654
0.12358235823582361,-0.03587226400828632
0.12356091172809625,-0.03586858685868588
0.12346234623462349,-0.03585166269258274
0.12334233423342336,-0.03583104708776037
0.12329888580772713,-0.035823582358235836
0.12322232223222324,-0.035810409172346284
0.12310231023102314,-0.03578975377016041
0.12303739303022107,-0.03577857785778579
0.12298229822982301,-0.03576907917635476
0.12286228622862289,-0.035748383960933966
0.1227764306483389,-0.035733573357335735
0.12274227422742277,-0.03572767260999173
0.12262226222622266,-0.03570693756555448
0.12251599593756808,-0.03568856885688569
0.12250225022502254,-0.035686189378667035
0.12238223822382241,-0.035665414489521687
0.12226222622262228,-0.03564462848519735
0.12225608200055806,-0.03564356435643565
0.12214221422142216,-0.0356238146383619
0.12202220222022206,-0.03560298878504578
0.12199668118401635,-0.035598559855985604
0.12190219021902193,-0.03558213791762839
0.12178217821782181,-0.035561272199864026
0.12173780015640037,-0.03555355535553556
0.12166216621662168,-0.03554038423290163
0.12154215421542156,-0.03551947863532223
0.12147943628784275,-0.035508550855085516
0.12142214221422146,-0.03549855348978967
0.12130213021302133,-0.035477607997117855
0.1212215869704534,-0.03546354635463547
0.12118211821182119,-0.035456645593928415
0.12106210621062108,-0.03543566019097623
0.1209642496181762,-0.03541854185418543
0.12094209420942098,-0.03541466045098187
0.12082208220822085,-0.03539363512265068
0.12070742166664783,-0.035373537353735385
0.12070207020702073,-0.035372597966642515
0.1205820582058206,-0.03535153269792285
0.12046204620462048,-0.03533045641106511
0.1204510926476819,-0.03532853285328534
0.12034203420342038,-0.03530935282260297
0.12022202220222025,-0.035288236592199276
0.12019526431126912,-0.0352835283528353
0.12010201020102013,-0.03526709540253004
0.11998199819982,-0.035245939213804194
0.11993993800869493,-0.03523852385238525
0.1198619861986199,-0.03522476034357221
0.11974197419741978,-0.035203564181836636
0.11968511126637084,-0.035193519351935196
0.11962196219621965,-0.035182347551626816
0.11950195019501952,-0.03516111140228256
0.11943078163174216,-0.03514851485148515
0.1193819381938194,-0.035139856932620714
0.1192619261926193,-0.03511858078115732
0.11917694667316103,-0.03510351035103511
0.11914191419141917,-0.035097288392510535
0.11902190219021905,-0.035075972224505717
0.11892360397976265,-0.035058505850585064
0.11890189018901892,-0.03505464183728269
0.1187818781878188,-0.035033285638402384
0.11867075116134226,-0.03501350135013502
0.1186618661866187,-0.035011917172953745
0.11854185418541857,-0.0349905209289518
0.11842184218421845,-0.03496911377961804
0.11841838318116453,-0.03496849684968498
0.11830183018301832,-0.034947678002288526
0.11818181818181822,-0.034926230805934336
0.11816649378981875,-0.03492349234923493
0.1180618061806181,-0.03490475676457731
0.11794179417941797,-0.03488326950718625
0.1179150874705018,-0.03487848784878489
0.11782178217821784,-0.03486175712201326
0.11770177017701772,-0.03484022978965616
0.11766416191999873,-0.034833483348334845
0.11758175817581762,-0.034818678980821936
0.11746174617461749,-0.03479711155965663
0.11741371485519517,-0.0347884788478848
0.11734173417341737,-0.03477552224725945
0.11722172217221724,-0.03475391472353065
0.11716374401296797,-0.03474347434743476
0.11710171017101711,-0.034732286827612625
0.11698169816981702,-0.03471063918765156
0.11691424715007936,-0.0346984698469847
0.11686168616861689,-0.03468897262819897
0.11674167416741676,-0.034667284858423277
0.1166652220430724,-0.034653465346534656
0.11662166216621664,-0.034645579555366825
0.11650165016501654,-0.03462385164228026
0.11641666648816848,-0.03460846084608461
0.11638163816381641,-0.0346021075154954
0.11626162616261629,-0.034580339445687544
0.11616857830116753,-0.03456345634563457
0.11614161416141616,-0.03455855641499476
0.11602160216021604,-0.03453674817514082
0.11592095531734946,-0.034518451845184525
0.11590159015901595,-0.03451492616030597
0.11578157815781581,-0.03449307773716641
0.11567379539137887,-0.03447344734473448
0.1156615661566157,-0.03447121665790093
0.11554155415541556,-0.0344493280383213
0.11542709639721077,-0.03442844284428444
0.11542154215421543,-0.03442742781428247
0.11530153015301534,-0.03440549898519307
0.11518151815181521,-0.03438355943235092
0.11518085566526844,-0.034383438343834394
0.11506150615061508,-0.03436159048439985
0.11494149414941496,-0.034339610722079125
0.11493506729894414,-0.03433843384338435
0.11482148214821486,-0.034317602442590404
0.11470147014701473,-0.03429558245794248
0.11468973392458394,-0.034293429342934306
0.11458145814581461,-0.0342735347664439
0.11446144614461448,-0.03425147454670374
0.11444485349831954,-0.03424842484248426
0.11434143414341436,-0.034229387362669894
0.11422142214221426,-0.03420728689515576
0.11420042399516774,-0.03420342034203422
0.11410141014101413,-0.034185160138008264
0.113981398139814,-0.03416301941012129
0.11395644340895017,-0.03415841584158416
0.11386138613861388,-0.03414085299922898
0.11374137413741375,-0.03411867199845292
0.11371290975221526,-0.03411341134113412
0.11362136213621365,-0.034096465853132155
0.11350135013501353,-0.034074244567032876
0.1134698210561618,-0.03406840684068407
0.1133813381338134,-0.0340519986065477
0.11326132613261328,-0.034029737022772906
0.11322717537056481,-0.03402340234023403
0.11314131413141318,-0.03400745116633526
0.11302130213021305,-0.03398514927261404
0.11298497076370381,-0.033978397839783986
0.11290129012901293,-0.03396282343938403
0.1127812781278128,-0.03394048122352643
0.11274320532229284,-0.03393339333933394
0.11266126612661267,-0.03391811533261244
0.11254125412541258,-0.033895732782509146
0.11250187715141231,-0.0338883888388839
0.11242124212421245,-0.03387332675296813
0.11230123012301232,-0.03385090385658985
0.11226098437444405,-0.033843384338433855
0.11218121812181218,-0.03382845760742745
0.1120612061206121,-0.0338059943528247
0.11202052513300678,-0.03379837983798381
0.11194119411941197,-0.0337835078029954
0.11182118211821185,-0.033761004178297846
0.11178049758689537,-0.03375337533753377
0.11170117011701172,-0.03373847724670523
0.1115811581158116,-0.03371593324012131
0.11154089991402122,-0.03370837083708372
0.11146114611461151,-0.03369336584561819
0.11134113411341137,-0.03367078144543465
0.11130173031035456,-0.033663366336633666
0.11122112211221123,-0.03364817350682316
0.11110111011101112,-0.033625548701404474
0.11106298698987035,-0.03361836183618362
0.110981098109811,-0.03360290013743633
0.1108610861086109,-0.033580234915224286
0.11082466818449407,-0.03357335733573358
0.11074107410741077,-0.03355754564460081
0.11062106210621064,-0.03353483999411393
0.11058677214405171,-0.033528352835283534
0.11050105010501052,-0.03351210993548623
0.11038103810381042,-0.033489363845319225
0.11034929713622078,-0.03348334833483349
0.1102610261026103,-0.03346659291728838
0.11014101410141017,-0.033443806376111655
0.11011224144648356,-0.03343834383438345
0.11002100210021004,-0.03342099449722867
0.10990099009900992,-0.033398167493787705
0.10987560337808318,-0.0333933393339334
0.10978097809780982,-0.03337531458255378
0.10966096609660969,-0.033352447105668565
0.10963938125198094,-0.03334833483348336
0.10954095409540957,-0.03332955308053507
0.10942094209420944,-0.03330664511909954
0.10940357340681658,-0.033303330333033315
0.10930093009300931,-0.03328370989846816
0.10918091809180921,-0.03326076144144953
0.10916817819887042,-0.03325832583258327
0.10906090609060909,-0.03323778494367237
0.10894089408940896,-0.033214795980110554
0.10893319400202749,-0.03321332133213323
0.10882088208820884,-0.03319177812349006
0.10870087008700874,-0.03316874864249703
0.10869861920774457,-0.03316831683168317
0.10858085808580861,-0.03314568934528621
0.10846444852740313,-0.03312331233123313
0.10846084608460849,-0.033122618739002616
0.10834083408340836,-0.033099518516447705
0.10823068129420159,-0.03307830783078308
0.10822082208220823,-0.0330764063310607
0.10810081008100814,-0.03305326554438272
0.10799731823782183,-0.03303330333033304
0.10798079807980801,-0.03303011169797329
0.10786078607860788,-0.03300693033652006
0.1077643578124325,-0.032988298829882995
0.10774077407740776,-0.03298373474712019
0.10762076207620763,-0.032960512800308456
0.10753179848957221,-0.03294329432943295
0.10750075007500753,-0.03293727538590115
0.10738073807380741,-0.032914012843215865
0.10729963875812808,-0.03289828982898291
0.10726072607260728,-0.03289073352173513
0.10714071407140716,-0.0328674303727287
0.10706787712431676,-0.032853285328532864
0.10702070207020706,-0.032844109062059555
0.10690069006900693,-0.032820765296351105
0.10683651211166784,-0.03280828082808282
0.1067806780678068,-0.032797401914329484
0.10666066606660668,-0.03277401752160404
0.10660554226100952,-0.032763276327632776
0.10654065406540655,-0.03275061198601689
0.10642064206420646,-0.03272718695602457
0.10637496613045687,-0.03271827182718273
0.10630063006300633,-0.03270373918460967
0.1061806180618062,-0.03268027350716495
0.10614478229540181,-0.03267326732673269
0.10606060606060608,-0.0326567834176109
0.10594059405940595,-0.03263327708259163
0.10591498934850678,-0.03262826282628263
0.10582058205820585,-0.03260974459253782
0.10570057005700573,-0.03258619758988456
0.10568558589969922,-0.03258325832583259
0.1055805580558056,-0.03256262261692098
0.10546054605460548,-0.03253903493663596
0.10545657057616997,-0.03253825382538254
0.10534053405340538,-0.03251541739830318
0.10522793372875383,-0.0324932493249325
0.10522052205220525,-0.03249178776938463
0.10510051005100512,-0.03246812884423854
0.10499967730005677,-0.032448244824482456
0.104980498049805,-0.032444456509691376
0.10486048604860487,-0.032420756862291414
0.10477180437593828,-0.03240324032403241
0.10474047404740477,-0.03239704173948949
0.10462046204620465,-0.032373301360035314
0.10454431364437874,-0.03235823582358237
0.10450045004500452,-0.03234954336630307
0.1043804380438044,-0.032325762245051806
0.10431720381055708,-0.032313231323132324
0.1042604260426043,-0.032301961297664106
0.10414041404140417,-0.0322781394249294
0.10409047359686155,-0.03226822682268228
0.10402040204020405,-0.032254295441111316
0.10390039003900392,-0.03223043280726231
0.10386412174290377,-0.03222322232223224
0.1037803780378038,-0.03220654570418896
0.1036603660366037,-0.03218264229964924
0.10363814700553514,-0.03217821782178219
0.10354035403540357,-0.032158711994445574
0.10342034203420344,-0.0321347678096922
0.10341254815886537,-0.032133213321332135
0.10330033003300332,-0.032110794219432796
0.10318731573600798,-0.03208820882088209
0.10318031803180319,-0.032086808034998054
0.1030603060306031,-0.03206279228670391
0.10296244700947563,-0.03204320432043205
0.10294029402940297,-0.03203876267584517
0.10282028202820284,-0.032014706103812594
0.10273794992494648,-0.031998199819982004
0.10270027002700272,-0.03199063298343901
0.10258025802580262,-0.03196653557831153
0.10251382331674792,-0.03195319531953196
0.10246024602460249,-0.03194241886528147
0.10234023402340237,-0.031918280617750885
0.10229006603649413,-0.031908190819081916
0.10222022202220224,-0.03189412022887171
0.10210021002100211,-0.031869941129677004
0.10206667695312002,-0.03186318631863187
0.10198019801980202,-0.03184573698170464
0.10186018601860189,-0.03182151702163069
0.10184365495291775,-0.03181818181818183
0.10174017401740176,-0.03179726903126941
0.10162099791271877,-0.031773177317731785
0.10162016201620164,-0.03177300805484275
0.10150015001500151,-0.031748716285047815
0.10139868490510198,-0.03172817281728174
0.10138013801380141,-0.03172441132400307
0.10126012601260129,-0.03170007865051269
0.1011767350133909,-0.0316831683168317
0.10114011401140116,-0.03167572962138844
0.10102010201020103,-0.03165135603512627
0.10095514718399742,-0.03163816381638164
0.10090009000900095,-0.03162696285440866
0.10078007800780081,-0.03160254834633838
0.10073392038079512,-0.031593159315931596
0.10066006600660068,-0.03157811093046079
0.10054005400540056,-0.03155365549158481
0.10051305358517125,-0.03154815481548155
0.10042004200420043,-0.03152917375692727
0.10030003000300033,-0.03150467737828538
0.10029254579608218,-0.03150315031503151
0.10018001800180021,-0.03148015124117432
0.10007238020947448,-0.031458145814581465
0.10006000600060008,-0.03145561172235667
0.09993999399939996,-0.031431043290549784
0.09985256140368398,-0.03141314131413142
0.09981998199819983,-0.03140645922619815
0.09969996999699973,-0.03138184981238143
0.0996330979165919,-0.03136813681368138
0.0995799579957996,-0.03135722111865473
0.09945994599459948,-0.031332570713974855
0.09941398880755314,-0.03132313231323133
0.09933993399339935,-0.0313078973069772
0.09921992199219926,-0.031283205902611515
0.09919523315367827,-0.03127812781278129
0.09909990999099913,-0.03125848769839165
0.098979897989799,-0.031233755285546578
0.09897683004990587,-0.031233123312331246
0.09885988598859888,-0.031208992200097277
0.09875875364859774,-0.031188118811881202
0.09873987398739874,-0.031184215393416148
0.09861986198619865,-0.03115941071926443
0.09854102318261343,-0.03114311431143116
0.09849984998499853,-0.031134588887540292
0.0983798379837984,-0.031109743163032177
0.09832364181501722,-0.0310981098109811
0.09825982598259829,-0.031084876222087766
0.09813981398139815,-0.03105998943850613
0.09810660870164582,-0.031053105310531057
0.09801980198019805,-0.031035077304106748
0.09789978997899793,-0.031010149452756146
0.09788992301642445,-0.031008100810081013
0.0977797779777978,-0.03098519204060899
0.0976735652058637,-0.03096309630963097
0.09765976597659767,-0.030960220625090216
0.09753975397539758,-0.030935220338567382
0.0974575390464808,-0.030918091809180925
0.09741974197419745,-0.030910203500869413
0.09729972997299732,-0.030885162104913426
0.0972418570568484,-0.03087308730873088
0.0971797179717972,-0.0308600997605705
0.09705970597059707,-0.030835017246534785
0.09702651847236043,-0.030828082808280838
0.09693969396939697,-0.030809909311021226
0.09681968196819685,-0.030784785670272628
0.09681152254682525,-0.030783078307830794
0.09669966996699672,-0.030759632059002062
0.0965968445637207,-0.03073807380738075
0.0965796579657966,-0.03073446416029183
0.0964596459645965,-0.030709267911243458
0.09638249557615723,-0.030693069306930706
0.09633963396339637,-0.030684054191727025
0.09621962196219624,-0.030658816774423243
0.09616848618302203,-0.030648064806480663
0.09609960996099612,-0.03063355714933739
0.09597959795979599,-0.030608278555163675
0.09595481570037478,-0.030603060306030605
0.0958595859585959,-0.03058297293968227
0.09574148074568742,-0.03055805580558056
0.09573957395739577,-0.030557652811466482
0.09561956195619564,-0.030532301469261676
0.09552844738205725,-0.030513051305130517
0.09549954995499552,-0.03050693520509758
0.09537953795379539,-0.030481542644513297
0.09531575001533509,-0.030468046804680474
0.09525952595259529,-0.03045613015939462
0.09513951395139517,-0.030430696371809462
0.09510338802451117,-0.03042304230423043
0.09501950195019504,-0.03040523758066445
0.09489948994899491,-0.03037976255745389
0.09489136080771426,-0.030378037803780386
0.09477947794779482,-0.030354257375144415
0.09467963824452477,-0.030333033303330342
0.09465946594659469,-0.03032873739259838
0.09453945394539456,-0.03030318944899904
0.09446823648402344,-0.030288028802880302
0.09441944194419442,-0.03027762292911351
0.09429942994299431,-0.03025203370831682
0.09425716678017458,-0.030243024302430255
0.09417941794179421,-0.03022642056576757
0.09405940594059409,-0.03020079005910666
0.09404642859522863,-0.03019801980198021
0.09393939393939396,-0.03017513020850012
0.0938359965711795,-0.030153015301530167
0.09381938193819385,-0.030149455329552675
0.09369936993699371,-0.030123751763166506
0.09362587474317445,-0.030108010801080123
0.09357935793579361,-0.03009803002947838
0.09345934593459349,-0.03007228513553446
0.09341608186984204,-0.030063006300630066
0.09333933393339336,-0.030046516461520942
0.09321932193219323,-0.030020730231280136
0.09320661747856356,-0.030018001800180022
0.09309930993099313,-0.029994914531283903
0.0929974534021053,-0.029972997299729978
0.09297929792979301,-0.029969083573595453
0.09285928592859288,-0.029943224144274264
0.09278859658253805,-0.029927992799279934
0.09273927392739276,-0.029917346013407592
0.09261926192619263,-0.029891445205898703
0.09258006583532827,-0.02988298829882989
0.09249924992499253,-0.029865519815999553
0.0923792379237924,-0.029839577621459504
0.09237186075415323,-0.029837983798379847
0.09225922592259228,-0.029813604886597192
0.09216394240953142,-0.029792979297929803
0.09213921392139215,-0.0297876166634622
0.09201920192019203,-0.029761601130316506
0.09195633642875775,-0.02974797479747976
0.09189918991899193,-0.029735565414505703
0.0917791779177918,-0.029709508452159472
0.0917490538605931,-0.029702970297029715
0.09165916591659168,-0.02968342515753855
0.0915420897233656,-0.02965796579657967
0.09153915391539155,-0.029657326204746832
0.09141914191419145,-0.029631195797363712
0.09133539990259121,-0.029612961296129628
0.09129912991299133,-0.029605049117653166
0.0911791179117912,-0.029578877238659866
0.09112903135176184,-0.02956795679567957
0.09105910591059108,-0.029552682745687918
0.09093909390939095,-0.029526469385976722
0.09092298377979519,-0.029522952295229526
0.09081908190819085,-0.029500226993317308
0.09071722759426296,-0.029477947794779483
0.09069906990699073,-0.029473968709732533
0.0905790579057906,-0.029447681764872266
0.0905117648374093,-0.02943294329432944
0.09045904590459047,-0.029421375432963078
0.09033903390339035,-0.02939504696454382
0.09030662107657418,-0.029387938793879395
0.09021902190219025,-0.029368692497667458
0.09010179153283246,-0.02934293429342935
0.09009900990099012,-0.02934232196823864
0.08997899789979,-0.02931591980780316
0.0898972266196267,-0.029297929792979308
0.08985898589858987,-0.029289500994366734
0.08973897389738977,-0.029263057267175915
0.08969297883279626,-0.029252925292529264
0.08961896189618965,-0.029236590082866543
0.08949894989498952,-0.029210104779434438
0.08948904800083626,-0.02920792079207922
0.0893789378937894,-0.029183589137294755
0.0892853896916957,-0.029162916291629176
0.08925892589258927,-0.029157057197725156
0.08913891389138917,-0.029130498061043814
0.08908203031690946,-0.029117911791179132
0.08901890189018904,-0.029103917514059382
0.08889888988898892,-0.02907731675733636
0.08887898619187021,-0.029072907290729075
0.08877887788778879,-0.029050687515746916
0.08867622773759691,-0.02902790279027903
0.08865886588658867,-0.02902404180340786
0.08853885388538857,-0.028997367105737193
0.0884737494895066,-0.028982898289828987
0.08841884188418844,-0.02897067254879409
0.08829882988298832,-0.02894395618679635
0.08827158490250614,-0.028937893789378943
0.08817881788178819,-0.028917212697818877
0.08806971513220162,-0.0288928892889289
0.08805880588058809,-0.028890452564026912
0.08793879387938797,-0.028863662152957173
0.08786811100383393,-0.028847884788478856
0.08781878187818784,-0.028836852936712128
0.08769876987698771,-0.02881002081648638
0.08766681906585569,-0.028802880288028812
0.08757875787578759,-0.02878316243010989
0.08746582694216876,-0.02875787578757877
0.08745874587458749,-0.028756287224114878
0.08733873387338736,-0.028729380946187256
0.08726509020701818,-0.028712871287128724
0.08721872187218724,-0.028702456419216545
0.08709870987098711,-0.028675508386698762
0.08706466431116254,-0.02866786678667868
0.08697869786978701,-0.028648534450817317
0.08686453892757545,-0.028622862286228637
0.08685868586858689,-0.02862154351978027
0.08673867386738676,-0.028594521220341132
0.08666466314204219,-0.028577857785778593
0.08661866186618664,-0.028567480729116912
0.08649864986498651,-0.028540416628983475
0.08646509696612974,-0.028532853285328535
0.08637863786378641,-0.028513326489371136
0.08626582754430866,-0.028487848784878495
0.08625862586258629,-0.02848621917833893
0.08613861386138616,-0.028459080701386318
0.08606680655049642,-0.028442844284428448
0.08601860186018603,-0.02843192359024994
0.08589858985898591,-0.02840474326576064
0.0858680940600406,-0.028397839783978404
0.08577857785778581,-0.028377536266043148
0.08566966994725042,-0.02835283528352836
0.08565856585658568,-0.028350311917920215
0.08553855385538556,-0.02832305710594191
0.08547149787614206,-0.028307830783078317
0.08541854185418543,-0.02829578271707387
0.08529852985298533,-0.028268486009906536
0.085273633327707,-0.028262826282628273
0.08517851785178521,-0.02824116149152972
0.08507604399429056,-0.028217821782178232
0.08505850585058508,-0.028213819447046165
0.08493849384938496,-0.028186448140849144
0.08487871526931863,-0.028172817281728185
0.08481848184818483,-0.028159055814235688
0.08469846984698473,-0.028131642564311745
0.08468169321428326,-0.02812781278127814
0.0845784578457846,-0.02810419986650627
0.08448492825120432,-0.028082808280828098
0.08445844584458448,-0.0280767394641826
0.08433843384338435,-0.02804925150271311
0.08428843759223814,-0.02803780378037804
0.08421842184218423,-0.02802174057610892
0.08409840984098413,-0.027994210621409745
0.08409225288098555,-0.027992799279927996
0.083978397839784,-0.02796664908115197
0.08389630199743717,-0.02794779477947795
0.08385838583858388,-0.027939069657259667
0.08373837383738375,-0.027911464877413812
0.08370064442520653,-0.02790279027902791
0.08361836183618365,-0.027883834686300867
0.08350527885671968,-0.027857785778577865
0.08349834983498353,-0.027856186495911112
0.0833783378337834,-0.02782850681464279
0.08331014523283922,-0.02781278127812782
0.08325832583258327,-0.02780080770316106
0.08313831383138315,-0.02777308593958484
0.083115316073819,-0.027767776777677777
0.08301830183018305,-0.027745335817126893
0.08292074788106991,-0.027722772277227737
0.08289828982898292,-0.027717567515039166
0.0827782778277828,-0.02768977073461102
0.08272643868539986,-0.02767776777677769
0.08265826582658267,-0.027661951267178846
0.08253825382538255,-0.027634112352057642
0.0825324335771807,-0.027632763276327646
0.08241824182418245,-0.02760624162905026
0.0823386527740537,-0.027587758775877602
0.08229822982298232,-0.027578352545368466
0.0821782178217822,-0.027550438496569282
0.08214516382003346,-0.027542754275427545
0.08205820582058207,-0.027522498002432918
0.08195195115900425,-0.0274977497749775
0.08193819381938196,-0.027494539030496146
0.08181818181818185,-0.027466549770085048
0.08175897542761919,-0.027452745274527457
0.08169816981698172,-0.027438539232494473
0.0815781578157816,-0.027410507743296786
0.08156630284847557,-0.027407740774077413
0.08145814581458147,-0.027382445549252184
0.08137386136957547,-0.02736273627362737
0.08133813381338138,-0.02735436469514675
0.08121812181218124,-0.02732625787516012
0.08118169848487686,-0.027317731773177326
0.08109810981098112,-0.02729812520886703
0.08098981470686115,-0.027272727272727285
0.080978097809781,-0.02726997376444801
0.08085808580858087,-0.0272417915345154
0.08079815874692774,-0.027227722772277238
0.08073807380738077,-0.027213588121843872
0.08061806180618064,-0.027185363565441715
0.08060680535181229,-0.027182718271827194
0.08049804980498051,-0.02715710809310734
0.08041567684648887,-0.02713771377137715
0.08037803780378039,-0.02712883365918265
0.08025802580258029,-0.027100533570949242
0.08022482713550402,-0.027092709270927107
0.08013801380138016,-0.027072206920735746
0.08003424608663383,-0.027047704770477063
0.08001800180018004,-0.02704386118993516
0.07989798979897991,-0.02701548548928056
0.07984389745495496,-0.027002700270027005
0.07977797779777979,-0.026987087385220654
0.07965796579657969,-0.02695866925638072
0.07965385116166045,-0.02695769576957696
0.07953795379537956,-0.02693021868699564
0.07946400976509847,-0.026912691269126918
0.07941794179417944,-0.026901748852365834
0.07929792979297931,-0.02687325498612131
0.07927446160580319,-0.026867686768676874
0.07917791779177921,-0.02684473252860424
0.0790851576122356,-0.02682268226822683
0.07905790579057909,-0.026816190685920848
0.07893789378937896,-0.026787621000019395
0.07889610515059162,-0.026777677767776786
0.07881788178817883,-0.0267590263765266
0.07870733463403465,-0.026732673267326743
0.0786978697869787,-0.026730412247541427
0.07857785778577861,-0.026701766659134735
0.07851877549565325,-0.0266876687668767
0.07845784578457848,-0.026673099591052588
0.07833783378337836,-0.026644411422571
0.07833051857858059,-0.026642664266426655
0.07821782178217823,-0.026615691322358883
0.07814246643242304,-0.02659765976597661
0.0780978097809781,-0.02658695153029888
0.07797779777977801,-0.026558187329487382
0.07795470030854525,-0.026552655265526567
0.07785778577857788,-0.02652939434637109
0.07776717184424764,-0.02650765076507651
0.07773777377737776,-0.02650058155016464
0.07761776177617763,-0.026471741232165467
0.07757989431346086,-0.026462646264626466
0.07749774977497753,-0.026442875085592246
0.07739288570652927,-0.026417641764176422
0.0773777377737774,-0.02641398900428509
0.07725772577257728,-0.02638507248351226
0.07720609463266527,-0.02637263726372638
0.07713771377137715,-0.026356132892137042
0.07701960208690838,-0.026327632763276335
0.07701770177017703,-0.02632717324398335
0.07689768976897693,-0.026298180434084946
0.07683329539827088,-0.02628262826282629
0.0767776777677768,-0.026269167115764075
0.07665766576657668,-0.026240131514930137
0.0766472915141124,-0.026237623762376247
0.07653765376537655,-0.0262110644320393
0.07646149083542594,-0.026192619261926203
0.07641764176417642,-0.026181977103823917
0.07629762976297633,-0.02615286507667084
0.07627596935776317,-0.02614761476147616
0.0761776177617762,-0.026123723823076032
0.07609067526261895,-0.026102610261026112
0.07605760576057607,-0.026094562201204992
0.07593759375937595,-0.026065373658866194
0.07590563430328806,-0.026057605760576072
0.07581758175817585,-0.026036157950384838
0.07572084309202799,-0.026012601260126028
0.07569756975697572,-0.02600692175027723
0.0755775577557756,-0.025977656602964916
0.07553628083000131,-0.02596759675967597
0.07545754575457547,-0.025948366154586202
0.07535198882991631,-0.025922592259225927
0.07533753375337535,-0.02591905509083345
0.07521752175217525,-0.025889713247794224
0.07516790351203048,-0.025877587758775883
0.07509750975097512,-0.025860347773670786
0.07498410707707608,-0.02583258325832584
0.074977497749775,-0.025830961560028242
0.07485748574857487,-0.025801542929497195
0.07480049701880295,-0.025787578757875795
0.07473747374737474,-0.025772102142936255
0.07461746174617465,-0.02574264043727144
0.07461719188222714,-0.02574257425742575
0.07449744974497452,-0.025713144981467578
0.07443405611558389,-0.025697569756975708
0.0743774377437744,-0.025683628594921633
0.07425742574257427,-0.02565408995343764
0.07425122497537989,-0.025652565256525664
0.07413741374137417,-0.025624518734281815
0.0740685756640668,-0.02560756075607562
0.07401740174017404,-0.025594926459338842
0.07389738973897392,-0.025565310787027364
0.07388621703392777,-0.025562556255625576
0.07377737773777379,-0.025535663515628467
0.07370405062301844,-0.025517551755175533
0.07365736573657367,-0.025505995063001476
0.07353735373537357,-0.0254763022636538
0.07352216308893907,-0.025472547254725475
0.07341734173417344,-0.025446578650234565
0.07334047604898047,-0.02542754275427543
0.07329732973297332,-0.025416833729750656
0.07317731773177319,-0.025387063705903528
0.0731590582702657,-0.025382538253825387
0.07305730573057306,-0.025357263459789003
0.07297784709702987,-0.025337533753375344
0.07293729372937297,-0.025327441780377796
0.07281728172817284,-0.025297594433257374
0.0727968978073573,-0.0252925292529253
0.07269726972697271,-0.025267717262862803
0.07261615902159954,-0.025247524752475256
0.07257725772577259,-0.025237818532544233
0.07245724572457249,-0.025207893762008028
0.07243567703013848,-0.025202520252025212
0.07233723372337236,-0.02517793937482605
0.0722554071773627,-0.02515751575157517
0.07221722172217224,-0.02514796330069754
0.07209720972097211,-0.02511796100517425
0.07207539136995146,-0.025112511251125125
0.07197719771977198,-0.025087929107761454
0.07189558702018242,-0.02506750675067508
0.07185718571857189,-0.025057875395984357
0.07173717371737176,-0.025027795472411643
0.07171603636056656,-0.025022502250225037
0.07161716171617163,-0.02499768577037436
0.07153669410812932,-0.02497749774977498
0.07149714971497151,-0.024967554126159655
0.07137713771377141,-0.024937396469919593
0.07135760763926319,-0.024932493249324936
0.07125712571257128,-0.024907208667898983
0.07117872410257033,-0.024887488748874892
0.07113711371137116,-0.0248769987954923
0.07101710171017103,-0.02484676330034452
0.0710001009479848,-0.024842484248424848
0.0708970897089709,-0.024816497102000817
0.07082167276933052,-0.024797479747974804
0.07077707770777081,-0.02478620870466664
0.07065706570657068,-0.024755895262679066
0.07064351213456956,-0.02475247524752476
0.07053705370537056,-0.024725550370675108
0.07046553597993244,-0.024707470747074717
0.07041704170417043,-0.024695183150680054
0.0702970297029703,-0.02466479165215718
0.07028783715406119,-0.024662466246624673
0.0701770177017702,-0.02463436776814091
0.07011030971291482,-0.02461746174617463
0.07005700570057008,-0.02460392142673628
0.06993699369936995,-0.02457345176014475
0.06993307207010305,-0.024572457245724585
0.06981698169816983,-0.024542948584730946
0.069755990055235,-0.02452745274527454
0.06969696969696973,-0.0245124228221343
0.06957920690630531,-0.0244824482448245
0.0695769576957696,-0.0244818744103644
0.06945694569456948,-0.024451292106776847
0.0694025732037578,-0.02443744374437444
0.06933693369336935,-0.024420686622152576
0.06922623070216874,-0.024392439243924396
0.06921692169216924,-0.02439005835787799
0.06909690969096913,-0.024359397616489586
0.06905005546683564,-0.024347434743474353
0.068976897689769,-0.024328712107928585
0.06887415038262576,-0.02430243024302431
0.06885688568856888,-0.02429800368884179
0.06873687368736875,-0.024267264391834912
0.06869843326598289,-0.024257425742574265
0.06861686168616862,-0.024236498556333155
0.06852296239189605,-0.02421242124212422
0.06849684968496852,-0.02420570967903072
0.0683768376837684,-0.024174891706403707
0.06834770313764955,-0.024167416741674178
0.06825682568256827,-0.02414404523983968
0.06817266328899235,-0.024122412241224134
0.06813681368136815,-0.024113175599799568
0.06801680168016805,-0.02408227882927677
0.06799786173509809,-0.02407740774077409
0.06789678967896792,-0.024051351426387826
0.06782324974960742,-0.024032403240324046
0.0677767776777678,-0.02402040071794559
0.06765676567656767,-0.023989425024884034
0.06764890583038864,-0.023987398739874002
0.06753675367536754,-0.023958416379241516
0.06747471856810985,-0.023942394239423945
0.06741674167416745,-0.02392738429556521
0.0673008204439593,-0.0238973897389739
0.06729672967296732,-0.023896328709923118
0.0671767176717672,-0.02386523935684088
0.06712706665965386,-0.023852385238523857
0.06705670567056707,-0.023834125589904727
0.0669535886964298,-0.023807380738073813
0.06693669366936694,-0.02380298818783486
0.06681668166816684,-0.023771819612648053
0.06678029106240733,-0.02376237623762377
0.06669666966696672,-0.02374062385320482
0.06660723017483758,-0.023717371737173726
0.06657665766576659,-0.023709404325053623
0.06645664566456647,-0.023678156394986372
0.06643438893990555,-0.023672367236723682
0.06633663366336637,-0.02364687833253823
0.06626174206461988,-0.023627362736273638
0.06621662166216624,-0.02361557636739952
0.06609660966096612,-0.023584248946872766
0.06608935758353535,-0.023582358235823594
0.06597659765976599,-0.023552888269640773
0.06591712167899258,-0.02353735373537355
0.06585658565856586,-0.023521503555324973
0.06574516841674626,-0.02349234923492351
0.06573657365736577,-0.023490094738622652
0.06561656165616564,-0.02345865290073501
0.06557336646158499,-0.02344734473447345
0.06549654965496551,-0.023427185123736836
0.06540181975176279,-0.023402340234023405
0.06537653765376539,-0.02339569310926461
0.06525652565256526,-0.0233641714563464
0.06523047398921952,-0.02335733573357336
0.06513651365136516,-0.02333262030181084
0.06505933084368265,-0.023312331233123318
0.06501650165016504,-0.023301044774298292
0.06489648964896491,-0.0232694431611116
0.06488844197484273,-0.023267326732673274
0.06477647764776479,-0.023237808312798213
0.06471769942704367,-0.02322232223222323
0.06465646564656469,-0.02320614895558648
0.06454723459362366,-0.023177317731773187
0.06453645364536456,-0.023174465023085674
0.06441644164416443,-0.02314274837382386
0.06437692337558582,-0.023132313231323143
0.06429642964296431,-0.023111004868827806
0.0642068548307257,-0.0230873087308731
0.06417641764176418,-0.023079236651919285
0.06405640564056408,-0.023047439695675787
0.06403700070552634,-0.023042304230423055
0.06393639363936396,-0.023015611723344306
0.06386732553539645,-0.02299729972997301
0.06381638163816383,-0.022983758902052086
0.06369792461121049,-0.022952295229522964
0.0636963696369637,-0.02295188116460055
0.06357635763576361,-0.022919968721859706
0.06352864489128857,-0.02290729072907291
0.06345634563456348,-0.022888030974696078
0.0633596331091244,-0.022862286228622866
0.06333633363336336,-0.022856068173616146
0.06321632163216323,-0.02282407506026798
0.06319081123166531,-0.022817281728172822
0.0630963096309631,-0.022792052064189362
0.06302218573006546,-0.02277227722772278
0.062976297629763,-0.022760003876004728
0.06285628562856288,-0.022727929927391848
0.06285382304325596,-0.022727272727272735
0.06273627362736275,-0.022695821357752277
0.06268558098227739,-0.02268226822682269
0.06261626162616263,-0.02266368745737955
0.06251760844111301,-0.022637263726372647
0.0624962496249625,-0.022631528157986802
0.062376237623762404,-0.022599338035232768
0.06234981753161723,-0.022592259225922603
0.06225622562256228,-0.022567118095932304
0.06218222430467857,-0.02254725472547256
0.062136213621362145,-0.022534872618263143
0.062016201620162026,-0.022502601268840575
0.06201489420586102,-0.022502250225022516
0.06189618961896193,-0.02247029496216465
0.06184767750551103,-0.022457245724572472
0.0617761776177618,-0.022437962977323738
0.06168072699668367,-0.022412241224122414
0.061656165616561676,-0.02240560524522145
0.06153615361536155,-0.02237321721860788
0.06151396705959013,-0.02236723672367237
0.061416141614161424,-0.022340798395931435
0.06134738902587416,-0.022322232223222327
0.06129612961296132,-0.022308353685464983
0.06118107518380672,-0.022277227722772283
0.0611761176117612,-0.022275883017580177
0.06105610561056107,-0.0222433780265281
0.06101488386049403,-0.02223222322232224
0.06093609360936095,-0.0222108460047478
0.060848938486024996,-0.022187218721872196
0.06081608160816083,-0.022178287884281965
0.06069606960696072,-0.022145701012925467
0.06068321088639406,-0.022142214221422152
0.0605760576057606,-0.02211308134498783
0.06051763127500428,-0.022097209720972108
0.06045604560456047,-0.022080435436631015
0.060352312616238676,-0.022052205220522064
0.060336033603360345,-0.022047763217414366
0.06021602160216025,-0.022015058839085427
0.06018715314076495,-0.02200720072007202
0.06009600960096012,-0.021982324805561906
0.060022196312018286,-0.021962196219621977
0.059975997599759995,-0.021949564318692168
0.05985749848881706,-0.021917191719171933
0.05985598559855987,-0.021916777307500575
0.05973597359735974,-0.021883955112582183
0.05969290621103172,-0.021872187218721875
0.059615961596159645,-0.021851106018267556
0.059528566328443756,-0.02182718271827183
0.05949594959495952,-0.02181823025638378
0.05937593759375939,-0.021785325469411997
0.059364442307794835,-0.021782178217821788
0.059255925592559267,-0.021752387425745884
0.05920045774527179,-0.021737173717371744
0.059135913591359134,-0.021719422570772598
0.05903672903530058,-0.0216921692169217
0.059015901590159035,-0.021686430832700953
0.058895889588958916,-0.021653407640491854
0.058873172957277925,-0.021647164716471656
0.05877587758775879,-0.021620353347831082
0.058709795752652935,-0.021602160216021613
0.058655865586558664,-0.02158727202755457
0.05854667250441699,-0.02155715571557157
0.058535853585358566,-0.021554163607332828
0.05841584158415844,-0.021521021674002997
0.05838368412456177,-0.021512151215121525
0.058295829582958314,-0.02148785042413136
0.05822090861070334,-0.02146714671467148
0.05817581758175819,-0.021454651929007133
0.058058385175761354,-0.021422142214221434
0.05805580558055806,-0.021421426115760867
0.057935793579357964,-0.021388165095355266
0.057895964500954855,-0.02137713771377138
0.05781578157815784,-0.02135487617503832
0.05773378507325654,-0.021332133213321336
0.05769576957695771,-0.02132155979049041
0.057575757575757586,-0.02128821510247655
0.0575718410860087,-0.021287128712871292
0.05745574557455746,-0.02125483540419583
0.05741000316283061,-0.02124212421242125
0.05733573357335736,-0.021221428095041118
0.05724841427911902,-0.021197119711971205
0.057215721572157235,-0.021187993101321127
0.05709570957095711,-0.02115452866301202
0.05708704061104156,-0.02115211521152116
0.05697569756975698,-0.02112103007335508
0.05692578958099384,-0.021107110711071117
0.056855685568556885,-0.021087503651662266
0.05676478576151163,-0.021062106210621073
0.05673567356735676,-0.021053949323698314
0.05661566156615663,-0.021020364756540233
0.05660398320292714,-0.02101710171017103
0.05649564956495651,-0.020986746547724887
0.05644331363087313,-0.020972097209720986
0.05637563756375638,-0.020953100284325177
0.05628288945834267,-0.020927092709270942
0.05625562556255628,-0.020919425891559932
0.05613561356135616,-0.020885720804442953
0.05612265908995785,-0.020882088208820884
0.05601560156015603,-0.0208519822430647
0.05596256560359915,-0.02083708370837084
0.055895589558955905,-0.020818215403148637
0.05580271572337289,-0.020792079207920797
0.05577557755775578,-0.020784420209365596
0.05565556555655568,-0.02075059419788111
0.05564305892792589,-0.020747074707470753
0.055535553555355555,-0.020716734544729977
0.05548353621803678,-0.02070207020702071
0.05541554155415543,-0.020682846387662678
0.05532425533834105,-0.020657065706570665
0.0552955295529553,-0.02064892965079981
0.055175517551755204,-0.020614982296453466
0.055165173813080295,-0.02061206120612062
0.05505550555055508,-0.020581000806317477
0.05500621663384282,-0.020567056705670578
0.05493549354935495,-0.02054699058544028
0.054847499526123014,-0.020522052205220534
0.05481548154815483,-0.020512951557389927
0.0546954695469547,-0.020478882426766865
0.054688995296182874,-0.02047704770477049
0.0545754575457546,-0.020444778348221018
0.054530598465630645,-0.020432043204320446
0.054455445544554476,-0.020410645310638603
0.05437243996500564,-0.020387038703870403
0.05433543354335435,-0.020376483237032603
0.054215421542154224,-0.020342291880911672
0.05421451539774823,-0.020342034203420345
0.054095409540954126,-0.020308064456091346
0.054056673798328,-0.0202970297029703
0.053975397539754,-0.02027380784244297
0.05389906880416362,-0.020252025202520257
0.053855385538553874,-0.0202395219624218
0.05374169979588739,-0.020207020702070217
0.05373537353735375,-0.02020520673821051
0.05361536153615362,-0.020170856379192505
0.05358443520382538,-0.02016201620162017
0.053495349534953524,-0.02013647542340624
0.05342737868043668,-0.020117011701170126
0.0533753375337534,-0.020102064969370864
0.05327055644059027,-0.020072007200720082
0.05325532553255327,-0.020067624938707083
0.053135313531353145,-0.020033151328647268
0.0531138757590187,-0.02002700270027004
0.05301530153015302,-0.0199986452576756
0.05295736273651311,-0.019981998199819995
0.05289528952895292,-0.019964109455020623
0.05280108231175901,-0.01993699369936995
0.052775277527752795,-0.019929543841737847
0.05265526552655267,-0.01989494647556264
0.05264498906536351,-0.019891989198919907
0.05253525352535254,-0.019860314509098205
0.05248901464063701,-0.01984698469846985
0.052415241524152445,-0.019825652575924668
0.052333271144302695,-0.019801980198019806
0.05229522952295232,-0.01979096059652893
0.052177757975348245,-0.019756975697569762
0.05217521752175219,-0.019756238491120317
0.05205520552055207,-0.019721480299196
0.05202232860796824,-0.019711971197119718
0.05193519351935194,-0.01968669144600231
0.05186711722122597,-0.019666966696669674
0.05181518151815184,-0.019651872309359997
0.05171213451416204,-0.01962196219621963
0.05169516951695172,-0.019617022808904632
0.05157515751575159,-0.019582139704999665
0.051557299423735874,-0.019576957695769587
0.051455145514551465,-0.01954722313434865
0.0514026153969676,-0.019531953195319543
0.05133513351335134,-0.019512276041350092
0.05124815841834657,-0.0194869486948695
0.05121512151215124,-0.019477298345061716
0.051095109510951114,-0.019442289756730347
0.05109392246834252,-0.019441944194419455
0.05097509750975099,-0.019407244662890455
0.05093976112270709,-0.01939693969396941
0.05085508550855086,-0.01937216880608743
0.0507858252097903,-0.019351935193519354
0.050735073507350764,-0.01933706210479661
0.05063211414620028,-0.01930693069306931
0.05061506150615064,-0.019301924477210415
0.05049504950495051,-0.019266753003875408
0.05047855047381379,-0.019261926192619266
0.050375037503750386,-0.019231547567090113
0.05032513103638319,-0.019216921692169223
0.05025502550255026,-0.019196311042849072
0.050171934854034816,-0.01917191719171918
0.05013501350135016,-0.019161043348755916
0.05001896135028372,-0.019126912691269135
0.05001500150015004,-0.019125744402128827
0.04989498949894991,-0.019090409235084205
0.0498660727020477,-0.01908190819081909
0.049774977497749784,-0.019055042060740372
0.04971338690127933,-0.019036903690369048
0.04965496549654966,-0.01901964347115881
0.049560922205891915,-0.018991899189919004
0.04953495349534956,-0.018984213383061874
0.049414941494149434,-0.01894875066508403
0.0494086476993442,-0.01894689468946896
0.04929492949294931,-0.01891325200381935
0.04925646785741013,-0.018901890189018916
0.04917491749174918,-0.018877721680043584
0.04910450756357298,-0.018856885688568872
0.04905490549054908,-0.018842159609877035
0.04895276625312592,-0.018811881188118815
0.04893489348934896,-0.01880656570915046
0.04881488148814883,-0.018770937658091267
0.04880117601861934,-0.01876687668766877
0.048694869486948705,-0.01873527475118768
0.048649715799135435,-0.018721872187218727
0.04857485748574858,-0.018699579848058746
0.04849847302665703,-0.018676867686768683
0.04845484548454848,-0.018663852863924735
0.04834744714310849,-0.01863186318631864
0.048334833483348355,-0.018628093713713705
0.04821482148214823,-0.0185922993970735
0.04819654605696333,-0.018586858685868596
0.0480948094809481,-0.018556470799245654
0.048045797593902186,-0.018541854185418552
0.04797479747974798,-0.018520609867929395
0.04789526450424787,-0.018496849684968508
0.04785478547854788,-0.01848471651743295
0.04774494623646407,-0.018451845184518464
0.04773477347734776,-0.018448790661769535
0.04761476147614763,-0.01841282909747724
0.04759473999659941,-0.01840684068406842
0.0474947494749475,-0.01837683334368474
0.04744469557452635,-0.018361836183618377
0.0473747374737474,-0.018340804915482754
0.047294864479675416,-0.01831683168316832
0.047254725472547277,-0.0183047437262543
0.04714524616696336,-0.018271827182718275
0.04713471347134715,-0.018268649689084576
0.047014701470147024,-0.018232519841418403
0.04699574134731775,-0.01822682268226823
0.0468946894689469,-0.018196355445830033
0.04684639340547495,-0.018181818181818188
0.0467746774677468,-0.01816015803113199
0.04669725677206788,-0.018136813681368144
0.046654665466546674,-0.018123927509767712
0.04654833090838628,-0.0180918091809181
0.04653465346534655,-0.01808766379387977
0.04641464146414642,-0.018051364569024682
0.04639953501886176,-0.018046804680468057
0.046294629462946324,-0.01801503002387669
0.04625087615600015,-0.018001800180018013
0.0461746174617462,-0.017978662111005166
0.046102426610241935,-0.01795679567956797
0.04605460546054607,-0.017942260741898072
0.04595418584917694,-0.017911791179117925
0.045934593459345946,-0.017905825827739363
0.04581458145814582,-0.017869356068943812
0.045806107401749015,-0.01786678667866788
0.04569456945694572,-0.017832849843279524
0.0456581303818054,-0.017821782178217838
0.045574557455745596,-0.01779630989721443
0.045510360715224144,-0.01777677767776778
0.04545454545454547,-0.017759736141263402
0.045362797875830176,-0.017731773177317736
0.045334533453345344,-0.01772312848563403
0.04521544133902456,-0.017686768676867692
0.04521452145214522,-0.01768648684022541
0.04509450945094512,-0.0176498075062001
0.0450681442162881,-0.01764176417641765
0.04497449744974499,-0.01761309396716825
0.04492104739246251,-0.017596759675967605
0.04485448544854487,-0.017576346260350137
0.044774155466083695,-0.01755175517551756
0.04473447344734474,-0.017539564294957226
0.044627467918710154,-0.017506750675067517
0.04461446144614464,-0.017502747979888995
0.04449444944494452,-0.017465895439903224
0.044480907472552594,-0.017461746174617473
0.04437443744374439,-0.017429006721816645
0.04433447663494004,-0.01741674167416743
0.044254425442544265,-0.01739208347360465
0.044188248793146576,-0.017371737173717386
0.04413441344134414,-0.017355125603460555
0.04404222343484354,-0.017326732673267342
0.04401440144014404,-0.017318133019261953
0.04389640004923059,-0.017281728172817284
0.043894389438943915,-0.01728110562856942
0.04377437743774379,-0.01724404037270449
0.04375064023858509,-0.01723672367236724
0.04365436543654366,-0.017206939964313783
0.04360506984238012,-0.017191719171917197
0.04353435343534354,-0.017169804565958798
0.0434597000627026,-0.017146714671467153
0.04341434143414344,-0.017132634084470265
0.04331453039481359,-0.01710171017101711
0.04329432943294331,-0.01709542842635785
0.04317431743174319,-0.017058186927691614
0.04316953193158172,-0.017056705670567066
0.04305430543054306,-0.01702090771013031
0.04302461254206023,-0.017011701170117022
0.04293429342934296,-0.016983593129657554
0.04287989193128436,-0.016966696669666978
0.042814281428142836,-0.01694624309202908
0.04273536960055966,-0.016921692169216934
0.04269426942694271,-0.016908857502675224
0.042591045052678043,-0.01687668766876689
0.04257425742574258,-0.016871436266699603
0.04245424542454246,-0.016833978467079045
0.042446872910102997,-0.016831683168316847
0.04233423342334236,-0.016796483017936046
0.04230279527171725,-0.01678667866786679
0.042214221422142234,-0.01675895173239856
0.04215891411162449,-0.016741674167416745
0.04209420942094211,-0.01672138451478546
0.04201522893864524,-0.0166966696669667
0.04197419741974198,-0.01668378126908406
0.04187173926306552,-0.016651665166516658
0.041854185418541856,-0.016646141898948728
0.04173417341734176,-0.016608465712394382
0.0417284085840683,-0.016606660666066614
0.04161416141614163,-0.016570751451774363
0.041585162656731754,-0.01656165616561657
0.041494149414941506,-0.01653300087316741
0.04144211095179383,-0.016516651665166526
0.04137413741374138,-0.016495213879407652
0.04129925298557732,-0.016471647164716482
0.04125412541254128,-0.016457390372990932
0.041156588275852175,-0.01642664266426644
0.041134113411341156,-0.016419530256073366
0.04101411634183067,-0.016381638163816395
0.04101410141014103,-0.016381633430469906
0.040894089408940903,-0.01634369772102112
0.04087169254128057,-0.01633663366336635
0.04077407740774078,-0.016305725201979353
0.04072946065672311,-0.016291629162916307
0.04065406540654068,-0.016267715776059424
0.040587420308384865,-0.01624662466246625
0.04053405340534055,-0.016229669344210357
0.0404455710215412,-0.016201620162016206
0.04041404140414043,-0.016191585807033986
0.040303912322894625,-0.016156615661566162
0.0402940294029403,-0.016153465064783396
0.040174017401740175,-0.016115306047851892
0.04016236670161895,-0.01611161116111612
0.04005400540054008,-0.016077108876705208
0.04002094538914697,-0.016066606660666075
0.03993399339933995,-0.01603887429774297
0.03987971345802936,-0.01602160216021603
0.039813981398139825,-0.016000602210303916
0.03973867044110628,-0.015976597659765987
0.0396939693969397,-0.015962292513371154
0.03959781587263386,-0.015931593159315943
0.0395739573957396,-0.01592394510557058
0.03945714928828009,-0.0158865886588659
0.03945394539453948,-0.01588555988516921
0.03933393339333935,-0.01584713551595071
0.0393165516414005,-0.015841584158415856
0.03921392139213922,-0.015808672992459423
0.03917611934624455,-0.015796579657965812
0.0390939093909391,-0.015770172448008483
0.039035873867957274,-0.015751575157515754
0.038973897389739,-0.01573163377988785
0.03889581474845896,-0.01570657065706571
0.03885388538853887,-0.015693056885020675
0.03875594153107523,-0.015661566156615667
0.038733873387338746,-0.015654441659961604
0.03861625376053363,-0.015616561656165623
0.03861386138613862,-0.015615788000894965
0.03849384938493852,-0.01557709480875976
0.03847662968274542,-0.015571557155715579
0.038373837383738396,-0.01553836292793027
0.03833717347125539,-0.015526552655265535
0.03825382538253827,-0.015499592398470291
0.038197901581905905,-0.015481548154815492
0.038133813381338144,-0.01546078311551246
0.03805881356585418,-0.015436543654365448
0.03801380138013802,-0.015421934973809823
0.03791990897565913,-0.015391539153915404
0.03789378937893792,-0.015383047867733979
0.037781187365278315,-0.01534653465346536
0.037773777377737794,-0.015344121691273086
0.03765376537653767,-0.015305155851392863
0.03764256677173774,-0.015301530153015316
0.03753375337533754,-0.01526615048391031
0.037504074401894974,-0.015256525652565273
0.037413741374137416,-0.015227105824390625
0.03736576393345469,-0.015211521152115215
0.03729372937293732,-0.015188021765681023
0.037227634927060646,-0.01516651665166517
0.03717371737173719,-0.015148898200234347
0.03708968694476283,-0.015121512151215127
0.037053705370537066,-0.015109735020106983
0.036951919550015394,-0.015076507650765084
0.03693369336933694,-0.015070532116956706
0.036814332307674634,-0.01503150315031504
0.03681368136813684,-0.015031289382040515
0.036693669366936715,-0.014992006279199563
0.03667679723859961,-0.014986498649864996
0.03657365736573659,-0.014952683205413476
0.036539436791776084,-0.014941494149414952
0.03645364536453646,-0.014913320069423683
0.03640225547559697,-0.014896489648964908
0.03633363336333634,-0.014873916761228019
0.03626525286198067,-0.014851485148514865
0.03621362136213624,-0.014834473170410256
0.036128428524266336,-0.014806480648064821
0.03609360936093611,-0.014794989186137678
0.03599178203721282,-0.014761476147614777
0.03597359735973599,-0.014755464697158684
0.035855312976997705,-0.01471647164716472
0.03585358535853586,-0.014715899591800304
0.035733573357335735,-0.01467629367872831
0.03571890563898307,-0.014671467146714676
0.03561356135613564,-0.014636647006925204
0.03558266155939466,-0.014626462646264632
0.03549354935493551,-0.014596959478200847
0.03544659394844034,-0.014581458145814588
0.035373537353735385,-0.014557230979477477
0.03531070238988822,-0.014536453645364544
0.03525352535253526,-0.014517461397239678
0.03517498646895842,-0.0144914491449145
0.03513351335133516,-0.014477650617531541
0.03503944577232354,-0.014446444644464457
0.035013501350135035,-0.014437798525953859
0.03490407988810925,-0.014401440144014413
0.03489348934893491,-0.014397905007661256
0.03477347734773478,-0.014357970023429104
0.03476885055088894,-0.01435643564356437
0.034653465346534656,-0.014317993617781404
0.03463370856492208,-0.014311431143114325
0.03453345334533456,-0.014277975533157844
0.03449874050567199,-0.014266426642664282
0.03441344134413443,-0.014237915653127587
0.03436394596958371,-0.014221422142214224
0.034293429342934306,-0.014197813860793405
0.03422932455460834,-0.01417641764176418
0.03417341734173418,-0.01415767003878835
0.034094875860205195,-0.014131413141314136
0.034053405340534054,-0.01411748406927242
0.03396059948734472,-0.014086408640864091
0.033933393339333956,-0.014077255833929141
0.03382649503851132,-0.014041404140414049
0.03381338133813383,-0.014036985213962086
0.033693369336933704,-0.013996672125881012
0.033692555142513,-0.013996399639964005
0.03357335733573358,-0.01395631704061277
0.03355867396620226,-0.013951395139513961
0.03345334533453348,-0.013915919303418789
0.03342496392011203,-0.013906390639063917
0.033333333333333354,-0.013875478793669401
0.03329142461611828,-0.013861386138613874
0.03321332133213323,-0.013834995390229119
0.033158055667692685,-0.01381638163816383
0.0330933093309331,-0.013794468971452539
0.03302485668990819,-0.013771377137713786
0.032973297329732976,-0.01375389941518022
0.03289182729944491,-0.01372637263726374
0.03285328532853288,-0.013713286598734508
0.032758967114596096,-0.013681368136813685
0.03273327332733275,-0.013672630398915241
0.03262627575527483,-0.013636363636363641
0.032613261326132625,-0.013631930691995411
0.03249375284302043,-0.013591359135913597
0.03249324932493249,-0.013591187353716729
0.03237323732373237,-0.01355040124632156
0.032361289613841444,-0.013546354635463553
0.032253225322532275,-0.013509571384793553
0.03222898994762039,-0.01350135013501351
0.03213321332133215,-0.013468697603301733
0.03209685806292553,-0.013456345634563466
0.03201320132013202,-0.013427779775376056
0.031964893592423875,-0.013411341134113422
0.0318931893189319,-0.013386817773980023
0.031833096170538686,-0.013366336633663378
0.0317731773177318,-0.01334581147150542
0.03170146543346022,-0.013321332133213333
0.03165316531653167,-0.013304760739766858
0.031570001019156996,-0.01327632763276329
0.03153315331533155,-0.013263665449996333
0.031438702567387435,-0.013231323132313247
0.03141314131413142,-0.013222525472837565
0.031307569719711915,-0.01318631863186319
0.031293129312931295,-0.01318134067834027
0.03117660211950555,-0.013141314131413145
0.031173117311731197,-0.013140110935954293
0.03105310531053107,-0.01309883705021271
0.031045728345875826,-0.013096309630963102
0.030933093309330945,-0.013057518463906011
0.030914985932167953,-0.013051305130513058
0.03081308130813082,-0.013016154614386747
0.030784408260980254,-0.013006300630063014
0.03069306930693072,-0.012974745368375831
0.030653994989388107,-0.01296129612961297
0.030573057305730594,-0.012933290591945642
0.03052374577648443,-0.012916291629162927
0.03045304530453047,-0.012891790150512904
0.030393660283398696,-0.012871287128712883
0.03033303330333034,-0.01285024390883137
0.0302637381733165,-0.012826282628262839
0.03021302130213022,-0.012808651730984333
0.03013397911149994,-0.012781278127812795
0.030093009300930118,-0.012767013480376972
0.030004382765308625,-0.012736273627362751
0.029972997299729992,-0.012725329019728532
0.029874948804221417,-0.012691269126912694
0.029852985298529866,-0.01268359821106433
0.029745676899859137,-0.01264626462646265
0.02973297329732974,-0.012641820915707543
0.02961656672600757,-0.012601260126012608
0.029612961296129614,-0.012599996994270826
0.029492949294929516,-0.012558127321403467
0.02948756208580779,-0.012556255625562562
0.02937293729372939,-0.012516211476026034
0.029358681636259064,-0.012511251125112519
0.029252925292529264,-0.012474248649600245
0.029229962650327696,-0.012466246624662475
0.029132913291329138,-0.012432238699168844
0.02910140481993597,-0.012421242124212431
0.02901290129012904,-0.012390181480991743
0.02897300783950729,-0.012376237623762387
0.028892889288928914,-0.01234807685053553
0.028844771406000412,-0.012331233123312343
0.028772877287728787,-0.01230592466246275
0.02871669521894489,-0.0122862286228623
0.02865286528652866,-0.012263724770620854
0.028588778980477743,-0.012241224122412256
0.028532853285328535,-0.012221477028030878
0.02846102239538127,-0.012196219621962212
0.028412841284128437,-0.012179181286875874
0.028333425171122376,-0.012151215121512154
0.02829282928292831,-0.0121368373984889
0.028205987017893154,-0.01210621062106211
0.028172817281728185,-0.012094445213340913
0.028078707648652702,-0.012061206120612067
0.02805280528052806,-0.012052004581028114
0.02795158677917073,-0.012016201620162023
0.027932793279327933,-0.012009515350259077
0.027824624128072444,-0.011971197119711981
0.027812781278127835,-0.011966977368841506
0.02769781941688503,-0.011926192619261936
0.02769276927692771,-0.011924390483668586
0.027572757275727583,-0.011881754991089412
0.027571154069937744,-0.011881188118811892
0.027452745274527457,-0.011839071731856377
0.027444589075173144,-0.011836183618361848
0.02733273327332736,-0.011796339148071034
0.027318182151124977,-0.011791179117911804
0.027212721272127233,-0.011753557081496665
0.02719193304619697,-0.01174617461746176
0.027092709270927107,-0.011710725372861677
0.027065841512313775,-0.011701170117011717
0.02697269726972698,-0.01166784386184208
0.026939907304988964,-0.011656165616561659
0.026852685268526855,-0.01162491238704349
0.026814130183395627,-0.011611161116111615
0.026732673267326756,-0.011581930785982637
0.026688509910439133,-0.011566156615661571
0.02661266126612663,-0.011538898895068223
0.026563046252832807,-0.011521152115211528
0.026492649264926504,-0.011495816549581369
0.02643773898117619,-0.011476147614761484
0.02637263726372638,-0.0114526835836553
0.02631258787003617,-0.01143114311431144
0.026252625262526252,-0.011409499830254532
0.02618759269803101,-0.011386138613861396
0.026132613261326154,-0.011366265121153364
0.026062753247917445,-0.011341134113411352
0.026012601260126028,-0.011322979286913705
0.025938069306681008,-0.011296129612961309
0.025892589258925902,-0.01127964215686226
0.02581354066562954,-0.011251125112511265
0.02577257725772578,-0.011236253559066968
0.025689167120490332,-0.011206120612061221
0.025652565256525678,-0.011192813320312672
0.025564948471510664,-0.011161116111611177
0.02553255325532555,-0.011149321266076047
0.025440884523562204,-0.01111611161116112
0.025412541254125426,-0.011105777220499753
0.02531697508624936,-0.011071107110711074
0.0252925292529253,-0.011062181006365688
0.02519321997402143,-0.011026102610261032
0.025172517251725174,-0.011018532445067428
0.025069619006289255,-0.010981098109810988
0.025052505250525076,-0.010974831356581739
0.024946172007546185,-0.010936093609360945
0.02493249324932495,-0.010931077559439121
0.024822878807493613,-0.0108910891089109
0.024812481248124824,-0.010887270870693471
0.02469973924117134,-0.010846084608460857
0.02469246924692471,-0.01084341110589063
0.024576753149092995,-0.010801080108010811
0.024572457245724585,-0.01079949807903589
0.024453920377386563,-0.01075607560756077
0.02445244524452446,-0.010755531602560462
0.024332433243324347,-0.010711512086806036
0.024331224322875558,-0.010711071107110726
0.02421242124212422,-0.010667439443716165
0.02420866270396978,-0.010666066606660682
0.02409240924092411,-0.010623312750467028
0.02408625563476328,-0.010621062106210624
0.023972397239723983,-0.010579131809300467
0.023964003018559818,-0.01057605760576058
0.02385238523852387,-0.010534896420582446
0.023841904766029452,-0.010531053105310537
0.023732373237323745,-0.010490606382757773
0.023719960795420658,-0.010486048604860493
0.02361236123612362,-0.010446261492303393
0.02359817103278055,-0.010441044104410449
0.023492349234923507,-0.010401861543679843
0.02347653541218434,-0.010396039603960405
0.02337233723372338,-0.010357406329280961
0.023355053875974183,-0.010351035103510361
0.02325232523252327,-0.010312895639381833
0.023233726375007792,-0.010306030603060318
0.023132313231323143,-0.010268329262084624
0.023112552868917613,-0.010261026102610274
0.02301230123012303,-0.010223706983262575
0.02299153332638065,-0.01021602160216023
0.022892289228922905,-0.010179028586501727
0.022870667725399762,-0.010171017101710186
0.02277227722772278,-0.01013429385304057
0.022749956053596813,-0.010126012601260129
0.022652265226522666,-0.010089502561707273
0.02262939830851856,-0.010081008100810085
0.02253225322532254,-0.010044654488854516
0.022508994497955313,-0.010036003600360041
0.02241224122412243,-0.009999749408291871
0.022388744640273666,-0.009990999099909997
0.022292229222922302,-0.009954787091215394
0.022268648764763657,-0.009945994599459954
0.02217221722172219,-0.009909767306134597
0.02214870691200108,-0.00990099009900991
0.022052205220522064,-0.009864689818796351
0.022028919134225895,-0.009855985598559866
0.021932193219321938,-0.00981955439210591
0.021909285495737313,-0.009810981098109822
0.021812181218121826,-0.009774360786044623
0.02178980607330669,-0.009765976597659778
0.0216921692169217,-0.00972910875758431
0.02167048095660903,-0.009720972097209735
0.021572157215721588,-0.009683798060598247
0.021551310248673936,-0.009675967596759691
0.021452145214521462,-0.009638428445768293
0.02143229406635739,-0.009630963096309647
0.02133213321332135,-0.009592999660488327
0.021313432540835016,-0.00958595859585959
0.021212121212121224,-0.00954751144876347
0.021194725818118623,-0.009540954095409546
0.021092109210921098,-0.009501963551105214
0.021076174059596317,-0.009495949594959502
0.020972097209720986,-0.009456355704421958
0.020957777442598562,-0.009450945094509458
0.02085208520852086,-0.009410687641904855
0.020839536160990893,-0.009405940594059414
0.020732073207320748,-0.009364959092908812
0.020721450425794933,-0.00936093609360937
0.02061206120612062,-0.009319169782828178
0.02060352046583941,-0.009315931593159327
0.02049204920492051,-0.009273319432967055
0.020485746528442775,-0.009270927092709283
0.020372037203720383,-0.009227407760403789
0.02036812888012922,-0.00922592259225924
0.020252025202520257,-0.009181434477849474
0.020250667807379975,-0.009180918091809195
0.020133339689556218,-0.009135913591359152
0.020132013201320145,-0.009135400583616164
0.02001614130584065,-0.009090909090909094
0.020012001200120016,-0.009089306011215097
0.019899096756711906,-0.00904590459045905
0.019891989198919907,-0.009043149196789169
0.01978220631361832,-0.009000900090009006
0.01977197719771978,-0.008996929845518711
0.01966547026841398,-0.008955895589558963
0.01965196519651967,-0.008950647657829438
0.01954888893418507,-0.008910891089108919
0.019531953195319543,-0.008904302329225084
0.019432462646118604,-0.008865886588658875
0.019411941194119417,-0.008857893550112243
0.01931619176241612,-0.008820882088208831
0.019291929192919305,-0.008811421005616837
0.019200076665254924,-0.008775877587758787
0.01917191719171918,-0.008764884375391866
0.01908411776179999,-0.008730873087308744
0.019051905190519067,-0.008718283333415889
0.018968315485269508,-0.0086858685868587
0.01893189318931894,-0.008671617547781669
0.01885267029605741,-0.008640864086408656
0.01881188118811883,-0.008624886680474527
0.0187371826829165,-0.008595859585958598
0.018691869186918703,-0.008578090387139654
0.018621853164206184,-0.008550855085508555
0.01857185718571859,-0.00853122831683789
0.01850668228920844,-0.008505850585058511
0.018451845184518464,-0.008484300111789154
0.018391670639517053,-0.008460846084608467
0.01833183318331834,-0.008437305407102882
0.01827681883050452,-0.008415841584158423
0.018211821182118226,-0.008390243830494647
0.01816212751287173,-0.00837083708370838
0.0180918091809181,-0.008343115001988108
0.018047597374286125,-0.008325832583258336
0.017971797179717988,-0.008295918533601464
0.017933229141114015,-0.008280828082808292
0.017851785178517862,-0.00824865402901734
0.01781902358025364,-0.008235823582358248
0.01773177317731775,-0.008201321083235204
0.017704981501075738,-0.008190819081908204
0.017611761176117624,-0.008153919282205062
0.01759110375747907,-0.00814581458145816
0.017491749174917498,-0.008106448202441444
0.01747739125006891,-0.008100810081008117
0.017371737173717386,-0.008058907410616196
0.017363844928467147,-0.00805580558055806
0.01725172517251726,-0.008011296463128858
0.017250465793763547,-0.008010801080108015
0.01713713222932917,-0.007965796579657972
0.017131713171317148,-0.007963623295045692
0.017023933474676213,-0.007920792079207928
0.017011701170117022,-0.00791588155877194
0.016910898046687235,-0.007875787578757884
0.01689168916891691,-0.007868068931625534
0.0167980269237703,-0.00783078307830784
0.016771677167716784,-0.007820184952365982
0.016685321138270197,-0.0077857785778577965
0.016651665166516658,-0.007772229148174589
0.01657278177927612,-0.007740774077407752
0.016531653165316545,-0.007724201034120122
0.016460409995609236,-0.007695769576957708
0.01641164116411642,-0.007676100112593143
0.016348206999003793,-0.007650765076507665
0.016291629162916307,-0.007627925872706971
0.016236174067496435,-0.007605760576057621
0.01617161716171618,-0.007579677789662771
0.016124312549039888,-0.007560756075607564
0.01605160516051607,-0.007531355324076393
0.016012623865358597,-0.00751575157515752
0.015931593159315943,-0.007482957921264103
0.015901109516064934,-0.007470747074707476
0.015811581158115817,-0.007434485010484339
0.015789771083057562,-0.007425742574257432
0.015691569156915705,-0.0073859360041322215
0.015678610235224006,-0.0073807380738073886
0.015571557155715579,-0.007337310296883347
0.015567628733472673,-0.007335733573357345
0.015456693749972716,-0.007290729072907301
0.015451545154515467,-0.007288617703523589
0.015345832613927989,-0.007245724572457257
0.01533153315331534,-0.0072398558067785085
0.015235145940400437,-0.007200720072007213
0.015211521152115229,-0.007191016369243075
0.015124635467772344,-0.00715571557155717
0.015091509150915103,-0.007142098754016536
0.015014303032590035,-0.007110711071107126
0.014971497149714977,-0.007093102303720187
0.01490415057550553,-0.007065706570657082
0.014851485148514865,-0.007044026339392156
0.014794180147658473,-0.007020702070207024
0.014731473147314739,-0.006994870159307772
0.014684393917536896,-0.006975697569756981
0.014611461146114627,-0.006945633037719607
0.014574794178358826,-0.006930693069306937
0.0144914491449145,-0.0068963142235105735
0.014465383356022219,-0.006885688568856893
0.014371437143714388,-0.006846912938753199
0.014356164017674148,-0.006840684068406849
0.014251425142514262,-0.006797428377167124
0.014247138880956727,-0.0067956795679568055
0.014138112170324266,-0.006750675067506761
0.014131413141314136,-0.006747876636064443
0.014029149266597157,-0.006705670567056718
0.014011401140114024,-0.006698251794883624
0.01392037454079188,-0.006660666066606674
0.013891389138913898,-0.006648542702323234
0.013811790697572927,-0.00661566156615663
0.013771377137713786,-0.006598748499371064
0.013703400604937618,-0.006570657065706587
0.01365136513651366,-0.0065488682934535455
0.013595207305464034,-0.006525652565256529
0.013531353135313548,-0.006498901156371634
0.013487214028505678,-0.006480648064806485
0.013411341134113422,-0.006448846122079499
0.013379424203426736,-0.006435643564356441
0.013291329132913296,-0.0063987021842919645
0.013271841473983635,-0.006390639063906398
0.013171317131713184,-0.006348468293904998
0.013164469713969909,-0.006345634563456354
0.0130571202978131,-0.00630063006300631
0.013051305130513058,-0.006298161106381239
0.012949754464130544,-0.006255625562556266
0.012931293129312946,-0.006247783739098634
0.012842592341539285,-0.0062106210621062224
0.01281128112811282,-0.006197315274453958
0.012735637813610751,-0.006165616561656179
0.012691269126912708,-0.00614675458043943
0.0126288950178286,-0.006120612061206135
0.012571257125712582,-0.00609610047316936
0.012522368365191116,-0.006075607560756091
0.012451245124512456,-0.006045351713303701
0.012416062561663058,-0.0060306030603060334
0.012331233123312343,-0.005994507002167678
0.012309982631683949,-0.00598559855985599
0.012211221122112217,-0.0059435649775369135
0.012204133943965972,-0.005940594059405946
0.012098261947082642,-0.005895589558955902
0.012091209120912105,-0.0058925498578929645
0.01199235922929289,-0.005850585058505858
0.01197119711971198,-0.005841461813903372
0.011886679060643909,-0.0058055805580558145
0.011851185118511867,-0.005790275079455935
0.01178122686457864,-0.005760576057605771
0.011731173117311741,-0.005738988164237955
0.011676008451478575,-0.005715571557155727
0.011611161116111615,-0.005687599499023586
0.011571030052027644,-0.005670567056705683
0.011491149114911503,-0.005636107429605124
0.011466298354094767,-0.005625562556255639
0.011371137113711377,-0.00558451021015037
0.011361820543575873,-0.005580558055805596
0.011257350184501748,-0.005535553555355552
0.011251125112511265,-0.005532832581184198
0.011152757607093665,-0.005490549054905494
0.011131113111311139,-0.0054810873688011155
0.01104840864721603,-0.00544554455445545
0.011011101110111027,-0.005429235330440812
0.010944310620165341,-0.005400540054005407
0.0108910891089109,-0.005377274528658502
0.010840471411523134,-0.005355535553555363
0.010771077107710775,-0.005325202909328777
0.01073689953173617,-0.005310531053105319
0.010651065106510663,-0.0052730182917014165
0.010633604177094615,-0.005265526552655275
0.010531053105310537,-0.005220718357415907
0.010530595298000522,-0.0052205220522052315
0.010427148171020528,-0.005175517551755188
0.010411041104110424,-0.0051683820266509835
0.01032394609394259,-0.005130513051305144
0.010291029102910298,-0.005115932834872176
0.010221018100708332,-0.0050855085508551
0.010171017101710186,-0.0050633661655763084
0.01011837442170168,-0.005040504050405056
0.01005100510051006,-0.00501067939964846
0.010016026171234909,-0.004995499549954999
0.009930993099309948,-0.004957869737230109
0.009913985442572023,-0.004950495049504955
0.009812204897067273,-0.004905490549054911
0.009810981098109822,-0.004904941205560243
0.009709921787142485,-0.004860486048604867
0.009690969096909696,-0.004851981058182669
0.00960793225289272,-0.0048154815481548235
0.009570957095709584,-0.00479889545543946
0.00950624881054421,-0.00477047704770478
0.009450945094509458,-0.004745681193178577
0.009404885143617174,-0.004725472547254736
0.009330933093309346,-0.004692334824236076
0.00930385623931134,-0.004680468046804692
0.00921092109210922,-0.004638852633235744
0.009203178544481404,-0.004635463546354648
0.009102243825136839,-0.004590459045904605
0.009090909090909108,-0.004585306895224011
0.009001231931339504,-0.004545454545454561
0.008970897089708982,-0.0045316740874272845
0.0089005545657023,-0.004500450045004503
0.008850885088508856,-0.004477902043864619
0.008800228952766746,-0.004455445544554459
0.008730873087308744,-0.004423986422845372
0.008700274106646007,-0.004410441044104416
0.008610861086108618,-0.004369922508726957
0.00860071106601845,-0.004365436543654372
0.008500948461493713,-0.004320432043204327
0.008490849084908506,-0.004315783409275695
0.00840097064676441,-0.004275427542754284
0.00837083708370838,-0.004261568967543761
0.008301365347646184,-0.0042304230423042405
0.008250825082508267,-0.004207201856927363
0.008202154837659646,-0.004185418541854197
0.008130813081308141,-0.004152676458658974
0.008103363938321353,-0.004140414041404153
0.008010801080108015,-0.004097986614315169
0.008005020389874195,-0.004095409540954109
0.007906117224715497,-0.004050405040504065
0.007890789078907903,-0.004043263328321118
0.007807255790849142,-0.004005400540054022
0.007770777077707777,-0.00398842384821677
0.007708819091203561,-0.003960396039603964
0.007650765076507665,-0.003933414058429767
0.007610836900248778,-0.00391539153915392
0.007530753075307539,-0.003878226444376922
0.007513342786528135,-0.0038703870387038763
0.00741598765451085,-0.003825382538253832
0.007410741074107427,-0.0038229061605948686
0.007317902634983535,-0.0037803780378037883
0.007290729072907301,-0.0037675696380074838
0.007220280345812947,-0.003735373537353745
0.007170717071707175,-0.003712048039161692
0.007123157215503774,-0.003690369036903701
0.007050705070507063,-0.003656332009903773
0.00702657474098582,-0.0036453645364536574
0.006930693069306937,-0.0036004110839389664
0.006930580394529842,-0.0036003600360036137
0.006833325531432081,-0.00355535553555357
0.006810681068106825,-0.0035445463734743075
0.006736574213956976,-0.003510351035103526
0.006690669066906699,-0.0034884792088867994
0.006640380530761082,-0.0034653465346534684
0.006570657065706587,-0.0034321964519363314
0.0065447971239223175,-0.0034203420342034246
0.006450645064506461,-0.003375684605238499
0.006449885018757599,-0.003375337533753381
0.006353570006803158,-0.0033303330333033366
0.006330633063306335,-0.0033192473089060405
0.006257769923021293,-0.0032853285328532933
0.0062106210621062224,-0.003262591581395167
0.0061626062793689595,-0.0032403240324032495
0.0060906090609060964,-0.0032056924322295638
0.006068148021286973,-0.0031953195319532057
0.005974121516193493,-0.003150315031503162
0.005970597059705984,-0.003148586751958854
0.0058787219030517115,-0.003105310531053118
0.005850585058505858,-0.0030915455656310925
0.0057839899876117,-0.0030603060306030744
0.005730573057305746,-0.003034244222384343
0.005690004576538504,-0.0030153015301530306
0.00561056105610562,-0.002976661434894701
0.005596859667022416,-0.002970297029702987
0.0055032169687552505,-0.002925292529252929
0.005490549054905494,-0.0029190042103704635
0.005408932953778738,-0.002880288028802886
0.005370537053705382,-0.0028612833186310496
0.0053154458049839565,-0.0028352835283528416
0.005250525052505256,-0.002803256813610985
0.005222866020530598,-0.002790279027902798
0.0051312376579359205,-0.002745274527452754
0.005130513051305144,-0.0027449094690449025
0.005037423486571852,-0.0027002700270027102
0.005010501050105018,-0.0026867483220544696
0.0049444689862193966,-0.0026552655265526665
0.004890489048904906,-0.0026282518361552872
0.0048525065462418256,-0.0026102610261026227
0.00477047704770478,-0.002569382321952134
0.004761700915129434,-0.002565256525652579
0.004669455120885438,-0.002520252025202535
0.004650465046504654,-0.002510571813742466
0.004577080590230715,-0.0024752475247524913
0.004530453045304542,-0.002451572179086648
0.004485808128112397,-0.0024302430243024337
0.004410441044104416,-0.002392151683950556
0.004395844377722122,-0.00238523852385239
0.004305029286019752,-0.002340234023402346
0.0042904290429043035,-0.0023326783335769884
0.004213301390306653,-0.0022952295229523023
0.0041704170417041775,-0.0022731320573024837
0.004122822944054369,-0.0022502250225022585
0.004050405040504065,-0.0022131011341978237
0.004033862177134217,-0.0022052205220522147
0.003944159898021993,-0.002160216021602171
0.003930393039303939,-0.002152980994965516
0.0038531755385081,-0.002115211521152127
0.0038103810381038133,-0.002092828400148715
0.003763645953614508,-0.0020702070207020834
0.003690369036903701,-0.0020321023794709777
0.0036759351092026057,-0.0020252025202520396
0.003586881713434038,-0.001980198019801996
0.003570357035703575,-0.00197137543165934
0.003496787714858533,-0.0019351935193519382
0.003450345034503463,-0.001910529967046484
0.0034084494139465593,-0.0018901890189018944
0.003330333033303337,-0.0018489805462007793
0.003322390848527266,-0.0018451845184518506
0.003233266603463983,-0.0018001800180018068
0.003210321032103225,-0.0017877281091751255
0.003144298184406277,-0.001755175517551763
0.003090309030903099,-0.0017260552244615056
0.0030575575109160697,-0.0017101710171017193
0.0029730606424180034,-0.0016651665166516755
0.002970297029702973,-0.001663632890292523
0.0028834581491991346,-0.0016201620162016317
0.002850285028502861,-0.001601851526208909
0.0027960221699623376,-0.001575157515751588
0.002730273027302735,-0.0015391223365031953
0.0027116285577839607,-0.0015301530153015441
0.0026259037885334457,-0.0014851485148515003
0.0026102610261026227,-0.0014763034393445902
0.002537754171269196,-0.0014401440144014566
0.0024902490249024967,-0.0014134448141937392
0.002452636331827836,-0.001395139513951399
0.0023716062200738984,-0.0013501350135013551
0.0023702370237023845,-0.001349340915231841
0.0022827167939002005,-0.0013051305130513113
0.0022502250225022585,-0.0012863728403611104
0.002196837935616827,-0.0012601260126012676
0.0021302130213021464,-0.001221925590745229
0.0021158362665362985,-0.0012151215121512238
0.002030863546628493,-0.00117011701170118
0.0020102010201020204,-0.0011578372498749633
0.0019441648787607018,-0.0011251125112511362
0.0018901890189018944,-0.0010931726322301527
0.0018626045663653374,-0.0010801080108010924
0.0017821314623875668,-0.0010351035103510486
0.0017701770177017823,-0.001027767806099043
0.001694513653556326,-0.0009900990099010049
0.0016501650165016563,-0.0009628894022986111
0.0016123504531004916,-0.0009450945094509611
0.0015364281075405358,-0.0009000900090009034
0.0015301530153015441,-0.000896096768373065
0.0014477105615969769,-0.0008550855085508597
0.0014101410141014181,-0.0008310088013878077
0.00136480157525641,-0.0008100810081008158
0.001293604158058983,-0.000765076507650772
0.001290129012901306,-0.0007627676376834262
0.001203423773481754,-0.0007200720072007283
0.00117011701170118,-0.0006974807400786948
0.0011192902523047582,-0.0006750675067506845
0.0010533885793764376,-0.0006300630063006408
0.001050105010501054,-0.0006277589514639478
0.0009608994700352091,-0.0005850585058505969
0.0009300930093009419,-0.000562321391860377
0.0008735163039255858,-0.0005400540054005531
0.0008152094110703181,-0.0004950495049505094
0.0008100810081008157,-0.0004911621146763655
0.0007179061343734537,-0.0004500450045004656
0.0006900690069007037,-0.0004258802309023692
0.000643906773546556,-0.0004500450045004656
0.0006764429734021134,-0.0004950495049505094
0.0006900690069007037,-0.0005089765763360427
0.0007470461853999735,-0.0005400540054005531
0.0007902549671308172,-0.0005850585058505969
0.0008100810081008158,-0.0006052365597956075
0.0008515275667889124,-0.0006300630063006407
0.0009021553319282294,-0.0006750675067506845
0.0009300930093009419,-0.0007036439728781553
0.0009555098269138805,-0.0007200720072007283
0.0010120206182682029,-0.0007650765076507721
0.001050105010501054,-0.0008044911071490462
0.001058202948173829,-0.0008100810081008158
0.0011197698664779769,-0.0008550855085508596
0.00116465962224355,-0.0009000900090009034
0.00117011701170118,-0.0009051435684809188
0.0012253476254993774,-0.0009450945094509611
0.0012732716235027755,-0.0009900990099010049
0.001290129012901306,-0.0010060721302582835
0.0013287145179096528,-0.0010351035103510486
0.0013796913240896075,-0.0010801080108010924
0.0014101410141014181,-0.0011096937583005121
0.0014298417086144092,-0.0011251125112511362
0.0014838933971765534,-0.00117011701170118
0.0015291994270707522,-0.0012151215121512238
0.001530153015301544,-0.0012160091442842324
0.0015858573512577804,-0.0012601260126012676
0.001633412115732655,-0.0013051305130513113
0.001650165016501656,-0.0013211416373526336
0.001685566386813774,-0.0013501350135013551
0.0017354520050395718,-0.001395139513951399
0.0017701770177017823,-0.0014292679235199672
0.0017830065646563672,-0.0014401440144014566
0.0018352979524592105,-0.0014851485148515003
0.0018812691117729193,-0.0015301530153015441
0.0018901890189018944,-0.0015387262709152974
0.0019329317364526273,-0.001575157515751588
0.0019808263496476674,-0.0016201620162016317
0.0020102010201020204,-0.0016492024212574872
0.0020283375499425024,-0.0016651665166516755
0.0020782347891254876,-0.0017101710171017193
0.002123361169357215,-0.001755175517551763
0.0021302130213021464,-0.00176187017388554
0.0021734752640977864,-0.0018001800180018068
0.002220272909676752,-0.0018451845184518506
0.0022502250225022585,-0.001875293476716336
0.0022665306879452447,-0.0018901890189018944
0.0023150735102186373,-0.0019351935193519382
0.002359724976422579,-0.001980198019801996
0.0023702370237023845,-0.001990706235395599
0.002407743732591987,-0.0020252025202520396
0.00245389636362714,-0.0020702070207020834
0.0024902490249024967,-0.0021076078415106147
0.002498266103841139,-0.002115211521152127
0.0025459870135657323,-0.002160216021602171
0.0025903751162595686,-0.0022052205220522147
0.0026102610261026227,-0.002225648563216059
0.0026359781104612744,-0.0022502250225022585
0.002681745427743505,-0.0022952295229523023
0.0027247716005067138,-0.002340234023402346
0.002730273027302735,-0.0023458969657831103
0.0027710595561763244,-0.00238523852385239
0.002815316723145706,-0.0024302430243024337
0.002850285028502861,-0.002467283230684075
0.002858299343431463,-0.0024752475247524913
0.0029038442618408693,-0.002520252025202535
0.002946893795013946,-0.002565256525652579
0.002970297029702973,-0.0025901498191493837
0.0029903356240675904,-0.0026102610261026227
0.0030345503661006637,-0.0026552655265526665
0.003076607066479862,-0.0027002700270027102
0.003090309030903099,-0.0027149364739502708
0.003120204888321417,-0.002745274527452754
0.0031633264024959968,-0.002790279027902798
0.0032045478510463335,-0.002835283528352841
0.003210321032103225,-0.002841512691701664
0.003248074211915569,-0.0028802880288028854
0.0032902769784011756,-0.002925292529252929
0.003330333033303337,-0.00296976846299702
0.003330832790324529,-0.002970297029702987
0.0033740619305055626,-0.0030153015301530306
0.0034154778671153766,-0.003060306030603075
0.003450345034503463,-0.0030993771741485584
0.0034558850854958323,-0.003105310531053118
0.0034982541779186487,-0.003150315031503162
0.0035389852778733933,-0.0031953195319532057
0.003570357035703575,-0.0032308417536713566
0.0035790934464594486,-0.0032403240324032495
0.0036207151185458936,-0.0032853285328532933
0.003660841765794682,-0.003330333033303337
0.003690369036903701,-0.003364152742332664
0.003700530315718502,-0.003375337533753381
0.0037414935113529585,-0.0034203420342034246
0.003781080121713027,-0.0034653465346534684
0.0038103810381038133,-0.0034993262602021633
0.0038202509405919215,-0.003510351035103526
0.0038606270533279455,-0.00355535553555357
0.0038997260040600002,-0.0036003600360036137
0.003930393039303939,-0.0036363985241893446
0.003938298171736992,-0.0036453645364536574
0.00397814533199074,-0.003690369036903701
0.004016799763141271,-0.003735373537353745
0.004050405040504065,-0.0037754223628838042
0.004054705739854467,-0.0037803780378037888
0.004094071880301719,-0.0038253825382538326
0.004132317732858864,-0.0038703870387038763
0.0041695634513383255,-0.00391539153915392
0.0041704170417041775,-0.003916410281254321
0.00420842563697737,-0.003960396039603964
0.0042462931628399585,-0.004005400540054022
0.004283211050336357,-0.004050405040504065
0.0042904290429043035,-0.004059156814392488
0.004321222003698564,-0.004095409540954109
0.0043587369025813415,-0.004140414041404153
0.004395346571068064,-0.004185418541854197
0.004410441044104416,-0.004204022700950208
0.004432473623320024,-0.0042304230423042405
0.004469657911310078,-0.004275427542754284
0.004505976285419498,-0.004320432043204328
0.004530453045304542,-0.0043511151343234725
0.0045421909613605664,-0.004365436543654372
0.004579063643247394,-0.004410441044104416
0.004615105432213269,-0.004455445544554459
0.004650387367915373,-0.004500450045004503
0.004650465046504654,-0.0045005480664094145
0.004686960342407647,-0.004545454545454561
0.004722738413387424,-0.004590459045904605
0.004757782571384938,-0.004635463546354648
0.00477047704770478,-0.004651776555963142
0.004793353270780582,-0.004680468046804692
0.004828878947165617,-0.004725472547254736
0.004863694178697449,-0.00477047704770478
0.004890489048904906,-0.004805559577347713
0.004898246886821242,-0.0048154815481548235
0.004933530188830462,-0.004860486048604867
0.004968124368916032,-0.004905490549054911
0.0050020798967453815,-0.004950495049504955
0.005010501050105018,-0.004961627545625672
0.0050366948268210565,-0.004995499549954999
0.005071074996053179,-0.005040504050405056
0.005104832809568541,-0.0050855085508551
0.005130513051305144,-0.005120135792022492
0.005138375159842329,-0.005130513051305144
0.005172547641426319,-0.005175517551755188
0.0052061127441219365,-0.0052205220522052315
0.005239110533343314,-0.005265526552655275
0.005250525052505256,-0.00528109679219847
0.005272543656250987,-0.005310531053105319
0.005305920582072082,-0.005355535553555363
0.005338741826978145,-0.005400540054005407
0.005370537053705382,-0.005444824611647329
0.005371064196530504,-0.00544554455445545
0.005404257069618746,-0.005490549054905494
0.005436905052243412,-0.005535553555355552
0.005469040773557293,-0.005580558055805595
0.005490549054905494,-0.005610914568178388
0.005501122837052318,-0.005625562556255639
0.005533600566989384,-0.005670567056705683
0.0055655745180877795,-0.005715571557155727
0.00559707306355842,-0.005760576057605771
0.00561056105610562,-0.005779887105778746
0.005628828661091347,-0.0058055805580558145
0.005660643057695007,-0.005850585058505858
0.005691988743548074,-0.005895589558955902
0.005722890606470467,-0.005940594059405945
0.005730573057305746,-0.005951762473549244
0.005754246461703886,-0.00598559855985599
0.0057854409344001365,-0.0060306030603060334
0.005816196879122495,-0.006075607560756091
0.005846536297602336,-0.006120612061206135
0.0058505850585058574,-0.006126593979072788
0.00587742956305245,-0.006165616561656179
0.005908040826056397,-0.0062106210621062224
0.0059382397506422815,-0.006255625562556266
0.0059680459247040685,-0.00630063006300631
0.005970597059705984,-0.006304464052696484
0.005998422283050968,-0.006345634563456354
0.006028481654400139,-0.006390639063906398
0.006058151579789363,-0.006435643564356441
0.006087449609851999,-0.006480648064806484
0.0060906090609060964,-0.006485481828578794
0.006117261787132179,-0.006525652565256529
0.0061467961912342415,-0.006570657065706587
0.0061759612944148915,-0.00661566156615663
0.006204772913595826,-0.006660666066606674
0.0062106210621062224,-0.006669781860268379
0.006233979501817535,-0.006705670567056718
0.006263012252377452,-0.006750675067506762
0.006291693538394792,-0.0067956795679568055
0.006320037690193381,-0.006840684068406849
0.006330633063306335,-0.006857523725505056
0.006348602205397262,-0.006885688568856893
0.006377153623476741,-0.006930693069306937
0.006405369458443208,-0.006975697569756981
0.006433262757027072,-0.007020702070207024
0.006450645064506461,-0.007048892365970368
0.006461152878611355,-0.007065706570657082
0.0064892407854012886,-0.007110711071107126
0.006517007323314871,-0.00715571557155717
0.00654446442365675,-0.007200720072007213
0.006570657065706587,-0.0072440990707343545
0.006571651374763164,-0.007245724572457257
0.006599291488071802,-0.007290729072907301
0.006626623015623511,-0.007335733573357345
0.0066536569136854875,-0.0073807380738073886
0.006680403487157162,-0.007425742574257432
0.006690669066906699,-0.007443037528499147
0.006707321208427119,-0.007470747074707476
0.00673423042583534,-0.00751575157515752
0.006760852703945535,-0.007560756075607564
0.006787197561171908,-0.007605760576057622
0.006810681068106825,-0.007646231422026331
0.00681334351893162,-0.007650765076507665
0.006839841770409104,-0.007695769576957709
0.006866062799310362,-0.007740774077407753
0.0068920154274755415,-0.0077857785778577965
0.006917707992326419,-0.00783078307830784
0.006930693069306937,-0.007853598373942935
0.006943467850589726,-0.007875787578757884
0.0069692969569487085,-0.007920792079207928
0.0069948659075125715,-0.007965796579657972
0.007020182467592347,-0.008010801080108015
0.007045253994602963,-0.00805580558055806
0.007050705070507063,-0.008065582551128572
0.00707056387054865,-0.008100810081008117
0.007095756882597336,-0.00814581458145816
0.007120704553503407,-0.008190819081908204
0.007145413766323008,-0.008235823582358248
0.007169891057635019,-0.008280828082808292
0.007170717071707175,-0.008282342236195341
0.007194695426662515,-0.008325832583258336
0.007219280685850066,-0.00837083708370838
0.007243633555918071,-0.008415841584158423
0.00726776017672096,-0.008460846084608467
0.007290729072907301,-0.008504064956587596
0.007291687916919659,-0.008505850585058511
0.0073159166816661805,-0.008550855085508555
0.007339918674763203,-0.008595859585958598
0.007363699676760782,-0.008640864086408656
0.007387265196414553,-0.0086858685868587
0.0074106204866048,-0.008730873087308744
0.007410741074107428,-0.008731104786425246
0.007434273955863787,-0.008775877587758787
0.0074577139868691415,-0.008820882088208831
0.007480943117850777,-0.008865886588658875
0.007503966317702772,-0.008910891089108919
0.007526788333137175,-0.00895589558955896
0.007530753075307539,-0.008963708447578569
0.007549807163274517,-0.009000900090009006
0.00757270388700051,-0.00904590459045905
0.007595398694474824,-0.009090909090909094
0.007617896089636483,-0.009135913591359152
0.007640200382301046,-0.009180918091809195
0.007650765076507665,-0.009202294300026701
0.007662550942168796,-0.00922592259225924
0.00768492079194311,-0.009270927092709283
0.007707096764662537,-0.009315931593159327
0.007729082961307993,-0.00936093609360937
0.007750883312278659,-0.009405940594059414
0.007770777077707777,-0.009447319945669452
0.007772535553270181,-0.009450945094509458
0.007794393086727124,-0.009495949594959502
0.007816063971460115,-0.009540954095409546
0.007837551957189038,-0.00958595859585959
0.007858860642941631,-0.009630963096309647
0.007879993484639674,-0.009675967596759691
0.007890789078907903,-0.00969903320858799
0.007901145780369821,-0.009720972097209735
0.00792232384068237,-0.009765976597659778
0.007943325222289485,-0.009810981098109822
0.007964153233279264,-0.009855985598559866
0.00798481105448245,-0.00990099009900991
0.008005301745616332,-0.009945994599459954
0.008010801080108015,-0.009958084388761121
0.00802589726594098,-0.009990999099909997
0.008046422465502858,-0.010036003600360041
0.00806677968681619,-0.010081008100810085
0.008086971867597536,-0.010126012601260129
0.00810700183721228,-0.010171017101710186
0.008126872321699724,-0.01021602160216023
0.008130813081308141,-0.010224950920505113
0.00814686132265393,-0.010261026102610274
0.008166756684282635,-0.010306030603060318
0.008186491711776508,-0.010351035103510361
0.008206069029699307,-0.010396039603960405
0.00822549116966537,-0.010441044104410449
0.008244760574487038,-0.010486048604860491
0.008250825082508267,-0.010500236350970058
0.008264099258325552,-0.010531053105310537
0.008283384843094177,-0.01057605760576058
0.0083025168517525,-0.010621062106210624
0.008321497642098276,-0.010666066606660682
0.008340329491639525,-0.010711071107110726
0.00835901460104612,-0.01075607560756077
0.00837083708370838,-0.010784682736502087
0.008377664195857344,-0.010801080108010813
0.008396357601251812,-0.010846084608460857
0.008414903439708743,-0.0108910891089109
0.008433303840199094,-0.010936093609360945
0.008451560861896044,-0.010981098109810988
0.008469676497069664,-0.011026102610261032
0.008487652673838574,-0.011071107110711076
0.008490849084908506,-0.011079116414695698
0.008505719266090773,-0.01111611161116112
0.008523693829945006,-0.011161116111611177
0.00854152813020346,-0.011206120612061221
0.008559224037258891,-0.011251125112511265
0.008576783362913279,-0.011296129612961309
0.008594207862706066,-0.011341134113411352
0.008610861086108618,-0.01138446479247423
0.008611508856542936,-0.011386138613861396
0.008628925390513478,-0.01143114311431144
0.008646206315466715,-0.011476147614761484
0.008663353337615002,-0.011521152115211528
0.008680368111583108,-0.011566156615661571
0.008697252242391023,-0.011611161116111615
0.008714007287345898,-0.011656165616561659
0.008730634757847909,-0.011701170117011717
0.008730873087308744,-0.011701815231028324
0.008747370243593316,-0.01174617461746176
0.008763979344797218,-0.011791179117911804
0.00878046012272407,-0.011836183618361848
0.00879681405042472,-0.011881188118811892
0.008813042558623288,-0.011926192619261936
0.00882914703726905,-0.011971197119711981
0.008845128837020419,-0.012016201620162023
0.008850885088508856,-0.01203245857735408
0.008861129471422808,-0.012061206120612067
0.008877085775806596,-0.01210621062106211
0.00889291868341596,-0.012151215121512154
0.008908629513311069,-0.012196219621962212
0.00892421954817483,-0.012241224122412256
0.008939690035596935,-0.0122862286228623
0.008955042189303764,-0.012331233123312343
0.008970277190336802,-0.012376237623762387
0.008970897089708982,-0.012378070429545356
0.0089855891080166,-0.012421242124212431
0.009000790307913863,-0.012466246624662475
0.009015873674990321,-0.012511251125112519
0.009030840365297128,-0.012556255625562562
0.009045691504484183,-0.012601260126012606
0.00906042818882749,-0.01264626462646265
0.009075051486215065,-0.012691269126912694
0.009089562437093284,-0.012736273627362751
0.009090909090909108,-0.012740456722828974
0.00910412891624927,-0.012781278127812795
0.009118598682467323,-0.012826282628262839
0.009132955459536985,-0.012871287128712883
0.009147200267984764,-0.012916291629162927
0.009161334102705272,-0.01296129612961297
0.009175357933791956,-0.013006300630063014
0.00918927270733568,-0.01305130513051306
0.009203079346192513,-0.013096309630963103
0.00921092109210922,-0.013121999300204534
0.009216850817258267,-0.013141314131413145
0.009230609676427411,-0.01318631863186319
0.009244259794700239,-0.013231323132313247
0.009257802078943167,-0.01327632763276329
0.009271237414236633,-0.013321332133213334
0.009284566664553372,-0.013366336633663378
0.009297790673411433,-0.013411341134113422
0.009310910264503005,-0.013456345634563464
0.009323926242300133,-0.01350135013501351
0.009330933093309346,-0.01352570079044222
0.009336909038919245,-0.013546354635463553
0.009349869944594953,-0.013591359135913597
0.009362726671929748,-0.013636363636363641
0.009375480013045544,-0.013681368136813685
0.009388130741967867,-0.013726372637263742
0.009400679615164526,-0.013771377137713786
0.009413127372065138,-0.01381638163816383
0.009425474735562225,-0.013861386138613874
0.009437722412494623,-0.013906390639063917
0.009449871094114024,-0.013951395139513961
0.009450945094509458,-0.013955384643452149
0.009462045082664518,-0.013996399639964005
0.009474131020632718,-0.014041404140414049
0.009486117443009895,-0.014086408640864093
0.009498005031859949,-0.014131413141314136
0.00950979445450743,-0.01417641764176418
0.0095214863639554,-0.014221422142214222
0.009533081399289045,-0.014266426642664282
0.009544580186065674,-0.014311431143114325
0.009555983336691633,-0.014356435643564371
0.009567291450786592,-0.014401440144014413
0.009570957095709584,-0.014416095816101971
0.00957858650270716,-0.014446444644464457
0.009589825163625412,-0.0144914491449145
0.009600968309172779,-0.014536453645364544
0.009612016532091285,-0.014581458145814588
0.009622970412984655,-0.014626462646264632
0.009633830520646626,-0.014671467146714676
0.009644597412378716,-0.01471647164716472
0.009655271634297632,-0.014761476147614777
0.009665853721632835,-0.014806480648064821
0.009676344199014678,-0.014851485148514863
0.009686743580753242,-0.014896489648964908
0.009690969096909696,-0.014914878241693099
0.00969711499208187,-0.014941494149414952
0.009707438062991621,-0.014986498649864996
0.009717669602583369,-0.01503150315031504
0.009727810120219008,-0.015076507650765084
0.009737860115424362,-0.015121512151215127
0.00974782007814223,-0.015166516651665171
0.00975769048897762,-0.015211521152115215
0.009767471819435413,-0.015256525652565273
0.009777164532150778,-0.015301530153015318
0.009786769081112544,-0.01534653465346536
0.009796285911879848,-0.015391539153915404
0.00980571546179221,-0.015436543654365446
0.009810981098109822,-0.015461852115798331
0.009815098138098643,-0.015481548154815492
0.00982444457088242,-0.015526552655265535
0.009833703330779136,-0.015571557155715579
0.009842874851718836,-0.015616561656165623
0.009851959559766183,-0.015661566156615667
0.009860957873312294,-0.01570657065706571
0.009869870203260975,-0.015751575157515754
0.009878696953209486,-0.015796579657965812
0.009887438519624049,-0.015841584158415856
0.009896095292010292,-0.0158865886588659
0.00990466765307879,-0.015931593159315943
0.009913155978905821,-0.015976597659765987
0.009921560639089616,-0.01602160216021603
0.009929881996902057,-0.016066606660666075
0.009930993099309948,-0.016072651124407852
0.009938186580233663,-0.01611161116111612
0.009946417509156202,-0.016156615661566162
0.009954564790733443,-0.016201620162016206
0.009962628786108043,-0.01624662466246625
0.009970609850342791,-0.016291629162916307
0.009978508332560133,-0.01633663366336635
0.009986324576077878,-0.016381638163816395
0.009994058918541108,-0.01642664266426644
0.010001711692050583,-0.016471647164716482
0.010009283223287473,-0.016516651665166526
0.010016773833634854,-0.01656165616561657
0.010024183839295799,-0.016606660666066614
0.010031513551408385,-0.016651665166516658
0.010038763276157523,-0.0166966696669667
0.010045933314883859,-0.016741674167416745
0.01005100510051006,-0.01677382331576391
0.01005304169814762,-0.01678667866786679
0.01006011452168043,-0.016831683168316847
0.010067107358563861,-0.01687668766876689
0.010074020508907364,-0.016921692169216934
0.010080854268145513,-0.016966696669666978
0.010087608927138775,-0.017011701170117022
0.0100942847722717,-0.017056705670567066
0.010100882085548525,-0.01710171017101711
0.010107401144686317,-0.017146714671467153
0.010113842223205723,-0.017191719171917197
0.01012020559051937,-0.01723672367236724
0.010126491512018065,-0.017281728172817284
0.010132700249154702,-0.017326732673267342
0.010138832059526145,-0.017371737173717386
0.01014488719695297,-0.01741674167416743
0.010150865911557306,-0.017461746174617473
0.010156768449838571,-0.017506750675067517
0.010162595054747505,-0.01755175517551756
0.010168345965758217,-0.017596759675967605
0.010171017101710186,-0.017617893681304134
0.010174046100656161,-0.01764176417641765
0.0101796920749763,-0.017686768676867692
0.010185262104629668,-0.017731773177317736
0.010190756428580148,-0.01777677767776778
0.01019617528242046,-0.017821782178217838
0.010201518898439434,-0.01786678667866788
0.010206787505687641,-0.017911791179117925
0.010211981330041437,-0.01795679567956797
0.010217100594265487,-0.018001800180018013
0.01022214551807375,-0.018046804680468057
0.01022711631818906,-0.0180918091809181
0.010232013208401246,-0.018136813681368144
0.010236836399623894,-0.018181818181818188
0.010241586099949757,-0.01822682268226823
0.010246262514704898,-0.018271827182718275
0.010250865846501521,-0.01831683168316832
0.010255396295289612,-0.018361836183618377
0.010259854058407309,-0.01840684068406842
0.010264239330630247,-0.018451845184518464
0.010268552304219573,-0.018496849684968508
0.010272793168969044,-0.01854185418541855
0.010276962112250921,-0.018586858685868596
0.01028105931906088,-0.01863186318631864
0.010285084972061887,-0.018676867686768683
0.010289039251627068,-0.018721872187218727
0.010291029102910298,-0.018744891062802464
0.010292936660252038,-0.01876687668766877
0.010296777422905062,-0.018811881188118815
0.010300546615998322,-0.018856885688568872
0.010304244419889044,-0.018901890189018916
0.010307871012701746,-0.01894689468946896
0.010311426570368586,-0.018991899189919004
0.010314911266668824,-0.019036903690369048
0.010318325273267417,-0.01908190819081909
0.01032166875975277,-0.019126912691269135
0.010324941893673646,-0.01917191719171918
0.010328144840575294,-0.019216921692169223
0.010331277764034768,-0.019261926192619266
0.010334340825695471,-0.01930693069306931
0.010337334185301014,-0.019351935193519354
0.010340258000728256,-0.01939693969396941
0.010343112428019705,-0.019441944194419455
0.010345897621415218,-0.0194869486948695
0.010348613733382975,-0.019531953195319543
0.010351260914649874,-0.019576957695769587
0.010353839314231216,-0.01962196219621963
0.010356349079459808,-0.019666966696669674
0.010358790356014436,-0.019711971197119718
0.010361163287947735,-0.019756975697569762
0.010363468017713512,-0.019801980198019806
0.010365704686193467,-0.01984698469846985
0.010367873432723372,-0.019891989198919907
0.010369974395118723,-0.01993699369936995
0.010372007709699834,-0.019981998199819995
0.01037397351131648,-0.02002700270027004
0.010375871933371939,-0.020072007200720082
0.01037770310784664,-0.020117011701170126
0.010379467165321295,-0.02016201620162017
0.010381164234999539,-0.020207020702070214
0.010382794444730153,-0.020252025202520257
0.010384357921028823,-0.0202970297029703
0.010385854789099475,-0.020342034203420345
0.010387285172855162,-0.020387038703870403
0.010388649194938569,-0.020432043204320446
0.010389946976742089,-0.02047704770477049
0.010391178638427501,-0.020522052205220534
0.010392344298945278,-0.020567056705670578
0.010393444076053526,-0.02061206120612062
0.01039447808633649,-0.020657065706570665
0.010395446445222813,-0.02070207020702071
0.0103963492670033,-0.020747074707470753
0.01039718666484849,-0.0207920792079208
0.01039795875082574,-0.02083708370837084
0.01039866563591611,-0.020882088208820884
0.010399307430030834,-0.020927092709270942
0.01039988424202753,-0.020972097209720986
0.010400396179726082,-0.02101710171017103
0.010400843349924223,-0.021062106210621073
0.010401225858412804,-0.02110711071107112
0.010401543809990817,-0.02115211521152116
0.010401797308480117,-0.021197119711971205
0.010401986456739851,-0.02124212421242125
0.01040211135668064,-0.021287128712871292
0.01040217210927849,-0.021332133213321336
0.010402168814588436,-0.02137713771377138
0.010402101571757954,-0.021422142214221437
0.010401970479040143,-0.02146714671467148
0.010401775633806572,-0.021512151215121525
0.010401517132560012,-0.02155715571557157
0.010401195070946848,-0.021602160216021613
0.010400809543769369,-0.021647164716471656
0.01040036064499764,-0.0216921692169217
0.01039984846778141,-0.021737173717371744
0.01039927310446161,-0.021782178217821788
0.010398634646581742,-0.02182718271827183
0.010397933184899032,-0.021872187218721875
0.01039716880939537,-0.021917191719171933
0.010396341609288123,-0.021962196219621977
0.01039545167304064,-0.02200720072007202
0.010394499088372724,-0.022052205220522064
0.010393483942270746,-0.022097209720972108
0.010392406320997744,-0.022142214221422155
0.010391266310103228,-0.022187218721872196
0.010390063994432867,-0.02223222322232224
0.01038879945813803,-0.022277227722772283
0.010387472784685063,-0.02232223222322233
0.010386084056864532,-0.022367236723672367
0.010384633356800219,-0.022412241224122414
0.010383120765958017,-0.022457245724572472
0.01038154636515459,-0.022502250225022516
0.010379910234565993,-0.02254725472547256
0.010378212453736086,-0.022592259225922603
0.010376453101584797,-0.02263726372637265
0.010374632256416251,-0.02268226822682269
0.010372749995926812,-0.022727272727272735
0.010370806397212915,-0.02277227722772278
0.010368801536778787,-0.022817281728172822
0.010366735490544092,-0.022862286228622866
0.010364608333851395,-0.02290729072907291
0.010362420141473488,-0.022952295229522968
0.010360170987620659,-0.02299729972997301
0.01035786094594777,-0.023042304230423055
0.01035549008956128,-0.0230873087308731
0.010353058491026093,-0.023132313231323143
0.010350566222372359,-0.023177317731773187
0.010348013355102104,-0.02322232223222323
0.010345399960195777,-0.023267326732673274
0.010342726108118714,-0.023312331233123318
0.010339991868827437,-0.02335733573357336
0.01033719731177592,-0.023402340234023405
0.010334342505921709,-0.02344734473447345
0.010331427519731956,-0.023492349234923507
0.010328452421189351,-0.02353735373537355
0.01032541727779797,-0.023582358235823594
0.010322322156589042,-0.023627362736273638
0.01031916712412657,-0.023672367236723682
0.010315952246512928,-0.023717371737173726
0.01031267758939433,-0.02376237623762377
0.010309343217966241,-0.023807380738073813
0.010305949196978654,-0.023852385238523857
0.01030249559074134,-0.0238973897389739
0.010298982463128992,-0.023942394239423945
0.01029540987758627,-0.023987398739874002
0.010291777897132828,-0.024032403240324046
0.010291029102910298,-0.02404151302775855
0.010288102640639712,-0.02407740774077409
0.01028437244269311,-0.024122412241224134
0.010280583268314854,-0.024167416741674178
0.010276735177112096,-0.02421242124212422
0.01027282822831041,-0.02425742574257426
0.010268862480758052,-0.02430243024302431
0.010264837992930143,-0.024347434743474353
0.010260754822932861,-0.024392439243924396
0.010256613028507468,-0.02443744374437444
0.010252412667034364,-0.024482448244824498
0.010248153795537028,-0.02452745274527454
0.010243836470685923,-0.024572457245724585
0.010239460748802338,-0.02461746174617463
0.01023502668586217,-0.024662466246624673
0.010230534337499639,-0.024707470747074717
0.010225983759010966,-0.02475247524752476
0.010221375005358023,-0.024797479747974804
0.010216708131171853,-0.024842484248424848
0.0102119831907562,-0.024887488748874892
0.010207200238090974,-0.024932493249324936
0.010202359326835652,-0.02497749774977498
0.010197460510332653,-0.025022502250225037
0.010192503841610644,-0.02506750675067508
0.010187489373387785,-0.025112511251125125
0.010182417158074988,-0.02515751575157517
0.010177287247779046,-0.025202520252025212
0.010172099694305776,-0.025247524752475256
0.010171017101710186,-0.02525679524822993
0.010166875920119802,-0.0252925292529253
0.010161600360182547,-0.025337533753375344
0.010156267494648687,-0.025382538253825387
0.010150877372895257,-0.02542754275427543
0.010145430044026241,-0.025472547254725475
0.010139925556875307,-0.025517551755175533
0.010134363960008472,-0.02556255625562558
0.010128745301726697,-0.02560756075607562
0.010123069630068494,-0.025652565256525664
0.010117336992812505,-0.025697569756975708
0.01011154743747997,-0.02574257425742575
0.010105701011337249,-0.025787578757875795
0.010099797761398258,-0.02583258325832584
0.010093837734426878,-0.025877587758775883
0.010087820976939353,-0.025922592259225927
0.010081747535206617,-0.02596759675967597
0.010075617455256628,-0.026012601260126028
0.010069430782876653,-0.026057605760576072
0.010063187563615527,-0.026102610261026116
0.010056887842785843,-0.02614761476147616
0.01005100510051006,-0.026189259774084202
0.010050533994026804,-0.026192619261926203
0.010044152880015018,-0.026237623762376247
0.010037715554724514,-0.02628262826282629
0.010031222061564952,-0.026327632763276335
0.010024672443730048,-0.02637263726372638
0.010018066744199534,-0.026417641764176422
0.010011405005741032,-0.026462646264626466
0.010004687270911944,-0.02650765076507651
0.009997913582061325,-0.026552655265526567
0.009991083981331719,-0.02659765976597661
0.00998419851066094,-0.026642664266426655
0.009977257211783898,-0.0266876687668767
0.009970260126234332,-0.026732673267326743
0.009963207295346561,-0.026777677767776786
0.009956098760257215,-0.02682268226822683
0.009948934561906903,-0.026867686768676874
0.009941714741041895,-0.026912691269126918
0.009934439338215813,-0.02695769576957696
0.009930993099309948,-0.026978826741612387
0.009927126809004646,-0.027002700270027005
0.00991977528076892,-0.027047704770477063
0.009912368426102085,-0.027092709270927107
0.009904906284015148,-0.027137713771377147
0.009897388893341737,-0.02718271827182719
0.009889816292739578,-0.027227722772277238
0.0098821885206919,-0.027272727272727282
0.00987450561550883,-0.027317731773177326
0.009866767615328828,-0.02736273627362737
0.009858974558120025,-0.027407740774077413
0.009851126481681573,-0.027452745274527457
0.00984322342364503,-0.0274977497749775
0.009835265421475633,-0.027542754275427545
0.009827252512473614,-0.027587758775877602
0.009819184733775535,-0.027632763276327646
0.009811062122355498,-0.02767776777677769
0.009810981098109822,-0.027678212733345843
0.009802921902979142,-0.027722772277227734
0.009794727417226532,-0.027767776777677777
0.0097864783281266,-0.02781278127812782
0.009778174671365478,-0.027857785778577865
0.009769816482478863,-0.02790279027902791
0.009761403796853118,-0.027947794779477952
0.009752936649726401,-0.027992799279927996
0.009744415076189757,-0.02803780378037804
0.009735839111188176,-0.028082808280828098
0.009727208789521692,-0.02812781278127814
0.00971852414584641,-0.028172817281728185
0.00970978521467556,-0.02821782178217823
0.00970099203038052,-0.028262826282628273
0.009692144627191847,-0.028307830783078317
0.009690969096909696,-0.02831376313623627
0.009683277585911858,-0.02835283528352836
0.009674361767006636,-0.028397839783978404
0.009665391938544612,-0.02844284428442845
0.009656368133652785,-0.02848784878487849
0.009647290385327044,-0.028532853285328535
0.009638158726432993,-0.028577857785778593
0.009628973189706909,-0.028622862286228637
0.009619733807756572,-0.02866786678667868
0.009610440613062163,-0.028712871287128724
0.009601093637977095,-0.02875787578757877
0.009591692914728858,-0.028802880288028812
0.009582238475419893,-0.028847884788478856
0.009572730352028375,-0.0288928892889289
0.009570957095709584,-0.02890122158506679
0.009563202568521903,-0.028937893789378943
0.00955362901452181,-0.028982898289828987
0.009544001969384621,-0.02902790279027903
0.009534321464128446,-0.029072907290729075
0.009524587529655126,-0.029117911791179132
0.00951480019675097,-0.029162916291629176
0.009504959496087458,-0.02920792079207922
0.009495065458221975,-0.029252925292529264
0.009485118113598496,-0.029297929792979308
0.009475117492548313,-0.02934293429342935
0.009465063625290732,-0.029387938793879395
0.009454956541933705,-0.02943294329432944
0.009450945094509458,-0.029450690426215856
0.009444822528504022,-0.029477947794779483
0.00943465260527261,-0.029522952295229526
0.00942442964533453,-0.02956795679567957
0.009414153677950886,-0.029612961296129628
0.009403824732278155,-0.02965796579657967
0.009393442837368766,-0.029702970297029715
0.009383008022171698,-0.02974797479747976
0.009372520315533095,-0.029792979297929803
0.009361979746196847,-0.029837983798379847
0.009351386342805159,-0.02988298829882989
0.009340740133899163,-0.029927992799279934
0.009330933093309346,-0.0299692387097479
0.009330044882535509,-0.029972997299729978
0.009319338091351777,-0.030018001800180022
0.009308578662739514,-0.030063006300630066
0.009297766624483405,-0.030108010801080123
0.009286902004272733,-0.030153015301530167
0.009275984829701836,-0.03019801980198021
0.009265015128270635,-0.030243024302430255
0.00925399292738514,-0.0302880288028803
0.009242918254357966,-0.030333033303330342
0.009231791136408773,-0.030378037803780386
0.009220611600664818,-0.03042304230423043
0.00921092109210922,-0.030461860482141858
0.009209386006119124,-0.030468046804680474
0.009198147992021365,-0.030513051305130517
0.00918685771812017,-0.03055805580558056
0.009175515210863804,-0.030603060306030605
0.009164120496612893,-0.030648064806480663
0.009152673601640932,-0.030693069306930706
0.009141174552134642,-0.03073807380738075
0.009129623374194446,-0.030783078307830794
0.009118020093834854,-0.030828082808280838
0.00910636473698492,-0.03087308730873088
0.009094657329488644,-0.030918091809180925
0.009090909090909108,-0.030932418593674623
0.00908293020082429,-0.030963096309630973
0.009071166281180305,-0.031008100810081013
0.009059350459834106,-0.031053105310531057
0.009047482762017243,-0.0310981098109811
0.009035563212880324,-0.031143114311431158
0.009023591837493398,-0.031188118811881202
0.009011568660846347,-0.031233123312331246
0.008999493707849193,-0.03127812781278129
0.008987367003332527,-0.03132313231323133
0.008975188572047786,-0.03136813681368138
0.008970897089708982,-0.0313839100534722
0.008962989921204648,-0.03141314131413142
0.008950756703551844,-0.031458145814581465
0.008938471900415187,-0.03150315031503151
0.008926135535987857,-0.03154815481548155
0.008913747634387525,-0.031593159315931596
0.008901308219656642,-0.03163816381638164
0.008888817315762772,-0.0316831683168317
0.008876274946598916,-0.03172817281728174
0.008863681135983821,-0.031773177317731785
0.008851035907662258,-0.03181818181818183
0.008850885088508856,-0.03181871547551957
0.00883838823677082,-0.03186318631863187
0.008825689848476943,-0.031908190819081916
0.008812940176803454,-0.03195319531953196
0.00880013924498418,-0.031998199819982004
0.008787287076182124,-0.03204320432043205
0.008774383693489717,-0.03208820882088209
0.008761429119929139,-0.032133213321332135
0.008748423378452516,-0.03217821782178219
0.008735366491942304,-0.03222322232223224
0.008730873087308744,-0.0322386321373499
0.008722291611676366,-0.03226822682268228
0.0087091829955573,-0.032313231323132324
0.00869602336279521,-0.03235823582358237
0.00868281273580055,-0.03240324032403241
0.008669551136916778,-0.032448244824482456
0.008656238588420625,-0.0324932493249325
0.008642875112522286,-0.03253825382538254
0.008629460731365743,-0.03258325832583259
0.008615995467028941,-0.03262826282628263
0.008610861086108618,-0.032645340596110295
0.008602511120171422,-0.03267326732673269
0.008588995483672231,-0.03271827182718273
0.008575429086929497,-0.032763276327632776
0.00856181195158372,-0.03280828082808282
0.008548144099211811,-0.032853285328532864
0.008534425551327331,-0.03289828982898291
0.008520656329380628,-0.03294329432943295
0.00850683645475914,-0.032988298829882995
0.008492965948787554,-0.03303330333033304
0.008490849084908506,-0.033040137038793556
0.008479088970017448,-0.03307830783078308
0.008465169382251695,-0.033123312331233126
0.008451199281049357,-0.03316831683168317
0.008437178687328345,-0.03321332133213323
0.008423107621946029,-0.03325832583258327
0.008408986105699361,-0.033303330333033315
0.008394814159325064,-0.03334833483348336
0.008380591803499865,-0.0333933393339334
0.00837083708370838,-0.033424081610771476
0.008366335745100872,-0.03343834383438345
0.008352065443043847,-0.03348334833483349
0.008337744845132788,-0.033528352835283534
0.008323373971663266,-0.03357335733573358
0.008308952842872752,-0.03361836183618362
0.008294481478940754,-0.033663366336633666
0.00827995989998907,-0.03370837083708372
0.008265388126081906,-0.03375337533753377
0.008250825082508267,-0.03379819824124583
0.008250766392161676,-0.03379837983798381
0.008236147757544308,-0.033843384338433855
0.00822147903755448,-0.0338883888388839
0.008206760251898256,-0.03393339333933394
0.008191991420225808,-0.033978397839783986
0.008177172562131636,-0.03402340234023403
0.008162303697154656,-0.03406840684068407
0.00814738484477841,-0.03411341134113412
0.00813241602443118,-0.03415841584158416
0.008130813081308141,-0.03416321229207687
0.008117445570513042,-0.03420342034203422
0.008102431014849084,-0.03424842484248426
0.008087366596775347,-0.034293429342934306
0.008072252335384101,-0.03433843384338435
0.008057088249713934,-0.034383438343834394
0.008041874358749822,-0.03442844284428444
0.008026610681423347,-0.03447344734473448
0.008011297236612775,-0.034518451845184525
0.008010801080108015,-0.03451990306155875
0.007995986964904934,-0.03456345634563457
0.00798062877746162,-0.03460846084608461
0.007965220924621144,-0.034653465346534656
0.007949763424944387,-0.0346984698469847
0.007934256296940268,-0.03474347434743476
0.007918699559065974,-0.0347884788478848
0.007903093229726994,-0.034833483348334845
0.007890789078907903,-0.03486884114382748
0.007887449136729955,-0.03487848784878489
0.007871798936469308,-0.03492349234923493
0.007856099243831164,-0.03496849684968498
0.007840350076919269,-0.03501350135013502
0.007824551453786997,-0.035058505850585064
0.007808703392437447,-0.03510351035103511
0.007792805910823516,-0.03514851485148515
0.007776859026848078,-0.035193519351935196
0.007770777077707777,-0.03521061433670632
0.007760897299479967,-0.035238523852385246
0.007744907461993281,-0.0352835283528353
0.007728868318172613,-0.03532853285328534
0.007712779885634426,-0.035373537353735385
0.0076966421819462845,-0.03541854185418543
0.007680455224626936,-0.03546354635463547
0.007664219031146444,-0.035508550855085516
0.007650765076507665,-0.035545720915711065
0.007647943386352334,-0.03555355535553556
0.0076316650454791215,-0.035598559855985604
0.007615337561824661,-0.03564356435643565
0.0075989609525856225,-0.03568856885688569
0.007582535234910961,-0.035733573357335735
0.007566060425902114,-0.03577857785778579
0.007549536542613071,-0.035823582358235836
0.007532963602050408,-0.03586858685868588
0.007530753075307539,-0.035874564222930595
0.007516390797287873,-0.035913591359135924
0.00749977656056624,-0.03595859585958597
0.007483113357237888,-0.03600360036003601
0.007466401204048775,-0.036048604860486055
0.007449640117698417,-0.0360936093609361
0.00743283011484001,-0.03613861386138614
0.007415971212080513,-0.03618361836183619
0.007410741074107427,-0.03619752565588415
0.007399102893392446,-0.03622862286228623
0.007382203442776863,-0.03627362736273629
0.007365255180574935,-0.03631863186318633
0.007348258123143773,-0.036363636363636376
0.007331212286795117,-0.03640864086408642
0.00731411768779546,-0.03645364536453646
0.007296974342366053,-0.03649864986498651
0.007290729072907301,-0.036514983342764526
0.00727981891644627,-0.03654365436543655
0.0072626357460243585,-0.036588658865886595
0.007245403915260611,-0.03663366336633664
0.0072281234401363964,-0.03667866786678668
0.0072107943365886905,-0.036723672367236726
0.007193416620510121,-0.036768676867686784
0.007175990307749106,-0.03681368136813683
0.007170717071707175,-0.03682724841898598
0.007158555887076638,-0.03685868586858687
0.007141090448169153,-0.036903690369036915
0.007123576496555919,-0.03694869486948696
0.007106014047854567,-0.036993699369937
0.00708840311763924,-0.037038703870387046
0.007070743721440613,-0.03708370837083709
0.007053035874746042,-0.037128712871287134
0.007050705070507063,-0.037134613219901705
0.007035330292967879,-0.03717371737173718
0.007017583996275259,-0.03721872187218722
0.006999789331058959,-0.037263726372637265
0.006981946312583943,-0.03730873087308732
0.0069640549560725275,-0.03735373537353737
0.006946115276704393,-0.03739873987398741
0.006930693069306937,-0.03743731732126496
0.006928135655709428,-0.037443744374437454
0.006910158115918589,-0.0374887488748875
0.006892132333510199,-0.03753375337533754
0.0068740583234487874,-0.037578757875787586
0.006855936100656878,-0.03762376237623763
0.00683776568001512,-0.03766876687668768
0.006819547076362276,-0.037713771377137724
0.006810681068106825,-0.03773559939908719
0.006801310685287436,-0.03775877587758777
0.006783054857039729,-0.03780378037803781
0.0067647509241993125,-0.037848784878487855
0.006746398901396998,-0.0378937893789379
0.0067279988032223365,-0.03793879387938795
0.0067095506442236795,-0.037983798379837994
0.006691054438908231,-0.03802880288028804
0.006690669066906699,-0.0380297368841696
0.006672568373670827,-0.03807380738073808
0.006654035560244527,-0.038118811881188125
0.006635454777184132,-0.03816381638163817
0.00661682603879553,-0.03820882088208822
0.006598149359344053,-0.03825382538253826
0.006579424753054458,-0.03829882988298831
0.006570657065706587,-0.03831983412053043
0.006560684040348021,-0.03834383438343836
0.006541923363086289,-0.038388838883888395
0.006523114834167515,-0.038433843384338445
0.006504258467620881,-0.03847884788478849
0.006485354277435528,-0.03852385238523853
0.006466402277560618,-0.03856885688568858
0.006450645064506461,-0.038606172251731484
0.00644741271279344,-0.03861386138613862
0.006428425164101785,-0.038658865886588664
0.006409389879463434,-0.03870387038703871
0.006390306872637306,-0.03874887488748876
0.00637117615734279,-0.0387938793879388
0.0063519977472598545,-0.038838883888388846
0.006332771656029059,-0.03888388838883889
0.006330633063306335,-0.038888876197201466
0.006313551507519478,-0.03892889288928894
0.0062942904340631016,-0.038973897389738985
0.006274981751676853,-0.03901890189018903
0.006255625473816418,-0.03906390639063907
0.006236221613898478,-0.039108910891089116
0.0062167701853008735,-0.03915391539153916
0.0062106210621062224,-0.03916809519193706
0.00619731266264449,-0.0391989198919892
0.006177826744994962,-0.039243924392439254
0.006158293329564369,-0.0392889288928893
0.006138712429550237,-0.03933393339333934
0.0061190840581115905,-0.039378937893789386
0.0060994082283690795,-0.03942394239423943
0.0060906090609060964,-0.03944400598314465
0.006079718635384653,-0.03946894689468948
0.0060600087967922845,-0.039513951395139524
0.006040251569526873,-0.03955895589558957
0.006020446966533035,-0.03960396039603961
0.006000595000717416,-0.039648964896489655
0.005980695684948619,-0.0396939693969397
0.005970597059705984,-0.039716740013306114
0.005960779179124732,-0.03973897389738975
0.005940846322313005,-0.03978397839783979
0.0059208661839595025,-0.03982898289828983
0.005900838776760928,-0.03987398739873988
0.005880764113376358,-0.039918991899189925
0.00586064220642728,-0.039963996399639976
0.005850585058505858,-0.03998642327013516
0.0058405038049925305,-0.04000900090009002
0.005820348812955371,-0.04005400540054006
0.005800146644591048,-0.04009900990099011
0.005779897312352927,-0.04014401440144015
0.005759600828657137,-0.040189018901890194
0.005739257205882657,-0.040234023402340245
0.005730573057305746,-0.040253176479833605
0.005718901791557184,-0.04027902790279029
0.005698525528309343,-0.040324032403240326
0.005678102192088632,-0.04036903690369037
0.005657631795109405,-0.04041404140414042
0.005637114349549199,-0.040459045904590464
0.005616549867548752,-0.040504050405040515
0.00561056105610562,-0.04051711529979808
0.005595982193997142,-0.04054905490549056
0.005575385505280875,-0.0405940594059406
0.005554741845138624,-0.040639063906390646
0.005534051225549862,-0.04068406840684069
0.005513313658457587,-0.040729072907290734
0.005492529155768358,-0.040774077407740784
0.005490549054905494,-0.04077835050965873
0.005471753852772205,-0.04081908190819083
0.005450937566723284,-0.04086408640864087
0.005430074409037665,-0.040909090909090916
0.00540916439146377,-0.04095409540954096
0.005388207525713915,-0.04099909990999101
0.005370537053705382,-0.04103695502609111
0.00536721368894064,-0.041044104410441054
0.005346225401831644,-0.0410891089108911
0.005325190329607556,-0.04113411341134114
0.005304108483825256,-0.041179117911791185
0.005282979876005789,-0.04122412241224123
0.005261804517634384,-0.04126912691269128
0.005250525052505256,-0.04129303317308762
0.005240611651536436,-0.041314131413141324
0.005219405276388167,-0.04135913591359136
0.0051981522127608855,-0.04140414041404141
0.005176852471987237,-0.041449144914491455
0.0051555060653642884,-0.0414941494149415
0.005134113004153643,-0.04153915391539155
0.005130513051305144,-0.04154670316967584
0.005112725402897654,-0.04158415841584159
0.005091301720284867,-0.04162916291629164
0.005069831444200824,-0.04167416741674168
0.005048314585757135,-0.041719171917191725
0.005026751156030201,-0.04176417641764177
0.005010501050105018,-0.04179800863556035
0.005005156731676676,-0.04180918091809182
0.004983563017819435,-0.04185418541854186
0.0049619227929810165,-0.041899189918991914
0.0049402360680901505,-0.04194419441944195
0.004918502854040534,-0.041989198919891994
0.004896723161690952,-0.042034203420342045
0.004890489048904906,-0.042047047139625135
0.004874941990597979,-0.04207920792079209
0.00485313239283845,-0.04212421242124213
0.004831276376180048,-0.042169216921692176
0.0048093739513362455,-0.04221422142214222
0.004787425128985787,-0.042259225922592264
0.00477047704770478,-0.042293894250598936
0.004765444401869907,-0.042304230423042315
0.004743465996646821,-0.04234923492349236
0.004721441252552311,-0.0423942394239424
0.004699370180121852,-0.042439243924392446
0.004677252789856465,-0.04248424842484248
0.00465508909222273,-0.04252925292529254
0.004650465046504654,-0.042538614200622674
0.004632929239643269,-0.042574257425742584
0.004610736322424749,-0.04261926192619263
0.004588497155621794,-0.04266426642664267
0.00456621174955983,-0.042709270927092716
0.004543880114530096,-0.04275427542754276
0.004530453045304542,-0.04278126655379213
0.004521527643251841,-0.04279927992799281
0.004499167097515321,-0.042844284428442854
0.00447676037987248,-0.04288928892889289
0.004454307500475253,-0.04293429342934294
0.004431808469441614,-0.042979297929792985
0.004410441044104416,-0.043021948904181595
0.004409266618739567,-0.04302430243024303
0.004386738979683229,-0.04306930693069308
0.004364165245348697,-0.043114311431143124
0.004341545425716399,-0.04315931593159317
0.0043188795307329735,-0.04320432043204321
0.0042961675703112965,-0.043249324932493255
0.0042904290429043035,-0.04326066351643444
0.004273457264412268,-0.043294329432943306
0.004250717038432977,-0.04333933393339335
0.004227930802586616,-0.04338433843384339
0.004205098566650386,-0.04342934293429344
0.004182220340367964,-0.04347434743474348
0.0041704170417041775,-0.04349750704755784
0.0041593271441442686,-0.043519351935193525
0.004136420942735799,-0.043564356435643575
0.004113468805886127,-0.04360936093609362
0.004090470743204807,-0.04365436543654366
0.004067426764268092,-0.04369936993699371
0.004050405040504065,-0.04373253738698755
0.0040443537114706034,-0.04374437443744375
0.004021282042274717,-0.043789378937893794
0.0039981645110786935,-0.043834383438343845
0.003975001127326179,-0.04387938793879389
0.003951791900427653,-0.04392439243924393
0.003930393039303939,-0.043965801108763025
0.0039285419621887365,-0.043969396939693976
0.0039053053245191385,-0.04401440144014403
0.003882022897324737,-0.04405940594059407
0.003858694689884914,-0.044104410441044115
0.0038353207114460892,-0.04414941494149416
0.003811900971221746,-0.0441944194419442
0.0038103810381038133,-0.04419733157679013
0.0037884956833078303,-0.044239423942394246
0.003765048850387734,-0.04428442844284429
0.0037415563085873545,-0.04432943294329434
0.003718018066990599,-0.044374437443744384
0.0036944341346486203,-0.04441944194419443
0.003690369036903701,-0.04442717737430364
0.003670857921645417,-0.04446444644464447
0.003647247165420238,-0.044509450945094516
0.00362359077075127,-0.04455445544554456
0.0035998887465614115,-0.04459945994599461
0.003576141101741019,-0.044644464446444654
0.003570357035703575,-0.044655396086482335
0.0035523967543838473,-0.0446894689468947
0.0035286225496354564,-0.04473447344734474
0.003504802775967609,-0.044779477947794785
0.003480937442143678,-0.04482448244824483
0.0034570265568946387,-0.04486948694869488
0.003450345034503463,-0.04488202928610736
0.0034331168107945846,-0.044914491449144923
0.0034091796248700342,-0.04495949594959497
0.003385196938653968,-0.04500450045004501
0.0033611687607516165,-0.045049504950495055
0.0033370950997359842,-0.045094509450945106
0.003330333033303337,-0.04510711744614914
0.003313022637036876,-0.04513951395139515
0.0032889229300434183,-0.04518451845184519
0.003264777790505042,-0.04522952295229524
0.0032405872268701976,-0.04527452745274528
0.0032163512475552533,-0.045319531953195324
0.003210321032103225,-0.04533069996216067
0.0031921186985270017,-0.04536453645364538
0.0031678569235186905,-0.045409540954095426
0.003143549782845134,-0.04545454545454546
0.003119197284799263,-0.045499549954995507
0.0030947994376421344,-0.04554455445544555
0.003090309030903099,-0.045552815175015346
0.0030704093822134623,-0.045589558955895594
0.0030459859853698102,-0.045634563456345645
0.003021517288887379,-0.04567956795679569
0.0029970033009048907,-0.04572457245724573
0.0029724440295292994,-0.045769576957695776
0.002970297029702973,-0.04577350039388716
0.002947898998762547,-0.04581458145814582
0.002923314419559507,-0.04585958595859587
0.002898684605904197,-0.045904590459045914
0.0028740095657822672,-0.04594959495949596
0.002850285028502861,-0.04599278492696259
0.002849291935326144,-0.045994599459946
0.0028245917846584623,-0.04603960396039605
0.0027998464560323273,-0.04608460846084609
0.002775055957313033,-0.04612961296129614
0.0027502202963343957,-0.046174617461746184
0.002730273027302735,-0.04621069092008685
0.0027253524414540247,-0.04621962196219623
0.002700491904222152,-0.04626462646264627
0.002675586252726548,-0.046309630963096315
0.0026506354946816604,-0.04635463546354636
0.0026256396377705702,-0.04639963996399641
0.0026102610261026227,-0.0464272682722598
0.002600623954222297,-0.046444644464446454
0.002575603451552506,-0.046489648964896504
0.002550537897508991,-0.04653465346534655
0.002525427299656398,-0.04657965796579659
0.0025002716655281964,-0.046624662466246636
0.0024902490249024967,-0.04664255063463007
0.0024751105054740133,-0.04666966696669668
0.002449930452393754,-0.04671467146714672
0.0024247054100361843,-0.04675967596759677
0.002399435385817255,-0.04680468046804681
0.002374120387121861,-0.046849684968496855
0.0023702370237023845,-0.0468565707323493
0.0023488160603553315,-0.0468946894689469
0.0023234768659322136,-0.04693969396939695
0.0022980927435453584,-0.04698469846984699
0.0022726637004630342,-0.047029702970297044
0.0022502250225022585,-0.047069340447977184
0.0022471975770002937,-0.04707470747074708
0.0022217445190505767,-0.04711971197119713
0.0021962465865257843,-0.047164716471647175
0.0021707037865782847,-0.04720972097209722
0.0021451161263296953,-0.04725472547254726
0.0021302130213021464,-0.047280881055373244
0.0021195111768854834,-0.047299729972997306
0.0020938997184527606,-0.04734473447344735
0.002068243445369199,-0.0473897389738974
0.0020425423646413575,-0.04743474347434744
0.0020167964832451374,-0.04747974797479749
0.0020102010201020204,-0.047491248719811786
0.00199105489996653,-0.047524752475247525
0.001965285433772548,-0.047569756975697576
0.0019394712120979548,-0.04761476147614762
0.0019136122418043923,-0.04765976597659767
0.0018901890189018944,-0.047700457187641744
0.001887714849684175,-0.047704770477047714
0.0018618324667879682,-0.04774977497749776
0.0018359053800883983,-0.0477947794779478
0.0018099335963335827,-0.047839783978397846
0.001783917122241224,-0.04788478847884789
0.0017701770177017823,-0.047908505294214025
0.0017578872184727617,-0.04792979297929794
0.0017318475391419935,-0.047974797479747984
0.0017057632138404396,-0.04801980198019803
0.0016796342491730387,-0.048064806480648065
0.001653460651714474,-0.048109810981098115
0.0016501650165016563,-0.04811546337235383
0.0016273003198886598,-0.048154815481548166
0.0016011037215128948,-0.04819981998199821
0.0015748625342706427,-0.048244824482448254
0.0015485767646245187,-0.0482898289828983
0.001530153015301544,-0.04832131042486831
0.001522266313989084,-0.04833483348334834
0.0014959577076463521,-0.048379837983798385
0.001469604562470125,-0.048424842484248436
0.00144320688481165,-0.04846984698469848
0.0014167646809921121,-0.04851485148514852
0.0014101410141014181,-0.04852609809961052
0.0013903277225419456,-0.04855985598559857
0.0013638628807871997,-0.04860486048604861
0.0013373535560118636,-0.048649864986498655
0.0013107997544264268,-0.048694869486948705
0.0012901290129013062,-0.04872983731432351
0.0012842162793769778,-0.04873987398739875
0.0012576399991849848,-0.048784878487848786
0.0012310192849796886,-0.04882988298829884
0.0012043541428614802,-0.04887488748874888
0.0011776445789009639,-0.048919891989198924
0.00117011701170118,-0.04893254617870498
0.0011509383914151225,-0.048964896489648975
0.0011242065423267716,-0.04900990099009902
0.0010974303137742843,-0.04905490549054906
0.0010706097117188329,-0.049099909990999106
0.001050105010501054,-0.049134252241621656
0.0010437604958330802,-0.04914491449144916
0.0010169177633349172,-0.0491899189918992
0.0009900306993781078,-0.049234923492349245
0.0009630993098149879,-0.04927992799279929
0.00093612360046832,-0.04932493249324933
0.0009300930093009419,-0.049334969934334186
0.0009091553487442056,-0.049369936993699376
0.0008821576974084115,-0.04941494149414942
0.0008551157679252594,-0.04945994599459947
0.0008280295660092789,-0.049504950495049514
0.0008100810081008158,-0.04953471476152478
0.0008009216655175288,-0.04954995499549956
0.0007738136718851505,-0.0495949594959496
0.0007466614471314465,-0.049639963996399646
0.0007194649968633128,-0.04968496849684968
0.0006922243266582397,-0.04972997299729974
0.0006900690069007037,-0.04973352510516489
0.0006650009538520978,-0.049774977497749784
0.0006377386755987305,-0.04981998199819983
0.0006104322183215943,-0.04986498649864987
0.0005830815874911402,-0.049909990999099915
0.0005700570057005777,-0.04993137791190799
0.0005557218420942811,-0.049954995499549966
0.0005283497492910324,-0.05000000000000001
0.0005009335235314306,-0.050045004500450053
0.00047347317017941643,-0.0500900090009001
0.0004500450045004656,-0.05012833854836065
0.00044597860383400393,-0.05013501350135015
0.00041849693266516957,-0.050180018001800185
0.000390971174188517,-0.050225022502250236
0.00036340133366197453,-0.05027002700270028
0.0003357874163144031,-0.05031503150315032
0.0003300330033003396,-0.05032438842657222
0.0003081824593446277,-0.05036003600360037
0.00028054740120889626,-0.05040504050405041
0.0002528683061516049,-0.050450045004500454
0.00022514517929617345,-0.050495049504950505
0.00021002100210021357,-0.05051955271332888
0.00019740853277366093,-0.05054005400540055
0.00016966440538131498,-0.0505850585058506
0.000141876285785576,-0.05063006300630064
0.00011404417900493083,-0.05067506750675069
9.000900090010144e-05,-0.05071386639464794
8.617732685231867e-05,-0.050720072007200724
5.832435800053246e-05,-0.050765076507650775
3.042744125733213e-05,-0.05081008100810082
2.4865815367194986e-06,-0.05085508550855086
-2.5498216276069755e-05,-0.050900090009000906
-3.0003000300024563e-05,-0.05090731788954717
-5.347059851750032e-05,-0.05094509450945095
-8.147608756997841e-05,-0.050990099009901
-0.00010952547579430117,-0.051035103510351044
-0.00013761875840915343,-0.05108010801080108
-0.0001500150015001367,-0.05109992585715427
-0.0001657183500382244,-0.05112511251125113
-0.0001938321890675854,-0.05117011701170117
-0.00022198988386150137,-0.05121512151215122
-0.0002501914297420693,-0.05126012601260127
-0.0002700270027002627,-0.05129172276253327
-0.0002784168101280215,-0.051305130513051314
-0.0003066387792621796,-0.05135013501350136
-0.00033490456114825136,-0.0513951395139514
-0.0003632141512113568,-0.051440144014401445
-0.0003900390039003748,-0.05148272035360299
-0.0003915639194901947,-0.0514851485148515
-0.0004198938012732615,-0.05153015301530154
-0.00044826745318680327,-0.051575157515751584
-0.0004766848707585398,-0.05162016201620163
-0.0005051460495445629,-0.05166516651665167
-0.0005100510051005008,-0.05167290520058261
-0.0005335952247664104,-0.051710171017101715
-0.0005620765320129002,-0.051755175517551766
-0.000590601562786116,-0.05180018001800181
-0.0006191703127441932,-0.05184518451845185
-0.0006300630063006268,-0.051862308704965325
-0.0006477410454219211,-0.0518901890189019
-0.0006763297956355934,-0.05193519351935194
-0.0007049622276287018,-0.051980198019801985
-0.0007336383371609834,-0.052025202520252035
-0.000750075007500739,-0.05205094992319416
-0.0007623292844179373,-0.05207020702070208
-0.0007910252675218778,-0.05211521152115212
-0.000819764891038904,-0.05216021602160217
-0.0008485481508299631,-0.05220522052205221
-0.000870087008700865,-0.052238839891124905
-0.0008773579879281595,-0.05225022502250225
-0.0009061609960953716,-0.052295229522952305
-0.0009350076036872374,-0.05234023402340235
-0.0009638978066654842,-0.05238523852385239
-0.000990099009900977,-0.05242598948896215
-0.0009928252266331453,-0.05243024302430244
-0.001021735054248953,-0.05247524752475248
-0.0010506884406758885,-0.05252025202520253
-0.001079685381976031,-0.052565256525652575
-0.0011087258742394333,-0.05261026102610262
-0.001110111011101103,-0.052612402705781915
-0.0011377455388705195,-0.052655265526552655
-0.0011668055010656373,-0.0527002700270027
-0.0011959089779923807,-0.05274527452745275
-0.0012250559658406775,-0.0527902790279028
-0.0012301230123012152,-0.05279808588985861
-0.0012541905703816957,-0.05283528352835284
-0.0012833569074156225,-0.05288028802880289
-0.00131256671940835,-0.05292529252925293
-0.00134182000264928,-0.052970297029702976
-0.0013501350135013412,-0.05298306279650515
-0.001371068292288872,-0.05301530153015302
-0.0014003408053354647,-0.05306030603060307
-0.0014296567539340177,-0.053105310531053114
-0.0014590161344730233,-0.05315031503150316
-0.0014701470147014672,-0.053167343627108135
-0.0014883768707463858,-0.0531953195319532
-0.00151775536304937,-0.053240324032403245
-0.0015471772518608025,-0.053285328532853296
-0.0015766425336678754,-0.05333033303330334
-0.0015901590159015794,-0.053350938434345185
-0.0016061144941311744,-0.053375337533753384
-0.0016355987709718777,-0.05342034203420343
-0.0016651264056381748,-0.05346534653465347
-0.001694697394715613,-0.053510351035103515
-0.0017101710171017054,-0.05353385712343546
-0.0017242793726288317,-0.053555355535553566
-0.0017538692412947042,-0.0536003600360036
-0.0017835024294614776,-0.05364536453645366
-0.0018131789338126543,-0.0536903690369037
-0.0018301830183018177,-0.053716109453442976
-0.001842869737830415,-0.05373537353735374
-0.0018725650075845494,-0.05378037803780378
-0.0019023035588705893,-0.053825382538253835
-0.0019320853884695543,-0.05387038703870388
-0.0019501950195019435,-0.05389770503862822
-0.001961883842339886,-0.05391539153915392
-0.0019916843243914135,-0.05396039603960397
-0.0020215280503590393,-0.05400540054005401
-0.0020514150171210164,-0.05405040504050406
-0.0020702070207020556,-0.05407865334984313
-0.002081319959391718,-0.0540954095409541
-0.002111225466866957,-0.054140414041404156
-0.0021411741809933362,-0.054185418541854186
-0.0021711660987460174,-0.05423042304230423
-0.0021902190219021817,-0.05425896371596549
-0.0022011763824783155,-0.05427542754275429
-0.0022311867303927806,-0.05432043204320433
-0.002261240248042035,-0.054365436543654375
-0.0022913369324976595,-0.05441044104410442
-0.0023102310231023077,-0.054438645325368115
-0.00232145142498711,-0.05445544554455446
-0.002351566430218341,-0.054500450045004506
-0.002381724568614259,-0.05454545454545455
-0.002411925837342623,-0.0545904590459046
-0.00243024302430242,-0.05461770722741972
-0.0024421434198468326,-0.054635463546354644
-0.0024723629011078776,-0.054680468046804695
-0.002502625479307613,-0.05472547254725474
-0.002532931151709569,-0.054770477047704776
-0.002550255025502546,-0.054796158334013516
-0.0025632507191828,-0.054815481548154826
-0.002593574496996494,-0.05486048604860487
-0.0026239413358648458,-0.054905490549054914
-0.002654351233146748,-0.05495049504950496
-0.002670267026702658,-0.05497400742111975
-0.0026847716939808752,-0.054995499549955
-0.00271519959065483,-0.055040504050405045
-0.0027456705128391726,-0.055085508550855096
-0.002776184457987914,-0.05513051305130514
-0.002790279027902784,-0.05515126313036014
-0.002806704733759845,-0.055175517551755184
-0.0028372365733620353,-0.05522052205220523
-0.002867811403268093,-0.055265526552655264
-0.0028984292210268363,-0.055310531053105315
-0.002910291029102896,-0.05532793397059976
-0.0029290482462519933,-0.055355535553555366
-0.0029596838545870546,-0.05540054005400541
-0.0029903624183552336,-0.05544554455445545
-0.003021083935199745,-0.0554905490549055
-0.003030303030303022,-0.05550402831955503
-0.0030518006570915334,-0.05553555355535554
-0.0030825398616776984,-0.05558055805580559
-0.00311332198715999,-0.055625562556255635
-0.0031441470312757146,-0.05567056705670568
-0.003150315031503148,-0.05567955442541396
-0.0031749604095107865,-0.05571557155715572
-0.0032058030395574135,-0.05576057605760576
-0.003236688556295006,-0.0558055805580558
-0.0032676169575546034,-0.05585058505850586
-0.00327032703270326,-0.05585452040846699
-0.003298525964043743,-0.05589558955895591
-0.003329471850429421,-0.05594059405940595
-0.003360460589630811,-0.05598559855985599
-0.003390339033903386,-0.056028929483319785
-0.0033914896442630705,-0.056030603060306036
-0.0034224957982368436,-0.05607560756075608
-0.0034535447734880785,-0.05612061206120613
-0.0034846365680078458,-0.056165616561656174
-0.0035103510351034983,-0.05620278157717566
-0.003515759296060094,-0.05621062106210622
-0.003546868406366836,-0.056255625562556255
-0.0035780203046372437,-0.05630063006300631
-0.0036092149889552813,-0.05634563456345636
-0.0036303630363036243,-0.05637609580475627
-0.003640430397089749,-0.0563906390639064
-0.003671642299165217,-0.056435643564356444
-0.003702896956215382,-0.05648064806480649
-0.0037341943664167087,-0.05652565256525653
-0.0037503750375037365,-0.056548879832865995
-0.003765501472680639,-0.05657065706570657
-0.003796816003549576,-0.056615661566156626
-0.0038281732567272122,-0.05666066606660667
-0.0038595732304822603,-0.056705670567056714
-0.0038703870387038625,-0.05672114120760388
-0.0038909710641042237,-0.05675067506750676
-0.003922388062360999,-0.0567956795679568
-0.003953847750581812,-0.05684068406840685
-0.0039853501271272865,-0.056885688568856896
-0.0039903990399039885,-0.05689288735603612
-0.004016837728318043,-0.05693069306930694
-0.004048357034107957,-0.05697569756975698
-0.004079918997836827,-0.05702070207020703
-0.0041104110411041015,-0.05706412118014354
-0.004111521210428602,-0.05706570657065707
-0.004143100037715069,-0.057110711071107115
-0.004174721492715985,-0.057155715571557165
-0.004206385573948779,-0.05720072007200721
-0.004230423042304227,-0.05723483295999572
-0.004238075728706987,-0.057245724572457246
-0.0042697565798789,-0.057290729072907304
-0.004301480027283423,-0.05733573357335734
-0.004333246069529058,-0.05738073807380739
-0.004350435043504339,-0.057405049978722304
-0.004365023237912378,-0.05742574257425743
-0.004396805957344619,-0.05747074707470748
-0.004428631241842653,-0.05751575157515752
-0.004460499090105734,-0.057560756075607566
-0.004470447044704465,-0.05757477923985817
-0.004492362353815903,-0.05760576057605761
-0.004524246787365216,-0.05765076507650767
-0.00455617375512695,-0.057695769576957705
-0.004588143255890813,-0.05774077407740775
-0.004590459045904577,-0.057744027635276814
-0.004620091706694974,-0.05778577857785779
-0.0046520777016833175,-0.057830783078307836
-0.004684106200342621,-0.05787578757875788
-0.004710471047104703,-0.05791278015276172
-0.0047161650104073395,-0.05792079207920793
-0.004748209941109852,-0.057965796579657974
-0.004780297346308223,-0.05801080108010802
-0.004812427224946449,-0.05805580558055806
-0.004830483048304829,-0.05808105536404139
-0.004844569494556781,-0.058100810081008106
-0.004876715715685345,-0.058145814581458156
-0.004908904381297931,-0.0581908190819082
-0.004941135490428111,-0.058235823582358244
-0.004950495049504941,-0.058248868785136326
-0.004973360340028679,-0.05828082808280829
-0.005005607702897476,-0.05832583258325834
-0.005037897480546094,-0.058370837083708375
-0.005070229672097487,-0.058415841584158426
-0.005070507050705067,-0.05841622690946182
-0.005102536231537532,-0.05846084608460847
-0.005134884588864769,-0.058505850585058514
-0.0051672753315738585,-0.05855085508550856
-0.005190519051905179,-0.05858310200581535
-0.005199689018371595,-0.0585958595859586
-0.0052320958672512265,-0.058640864086408645
-0.00526454507314433,-0.058685868586858696
-0.0052970366353261395,-0.05873087308730874
-0.005310531053105305,-0.058749532590434986
-0.005329530376785284,-0.05877587758775879
-0.005362037958591343,-0.05882088208820883
-0.0053945878685325455,-0.058865886588658864
-0.005427180105972684,-0.05891089108910892
-0.005430543054305417,-0.05891552591626778
-0.005459753058764624,-0.058955895589558965
-0.005492361230037743,-0.05900090009000901
-0.0055250117008699565,-0.05904590459045905
-0.005550555055505543,-0.05908106208030963
-0.00555768945344882,-0.0590909090909091
-0.005590355800308566,-0.05913591359135914
-0.0056230644189375935,-0.05918091809180919
-0.0056558153088505925,-0.059225922592259235
-0.005670567056705669,-0.05924616001572202
-0.005688570668607386,-0.05927092709270928
-0.005721337350109967,-0.05931593159315932
-0.0057541462753184815,-0.059360936093609366
-0.005786997443835403,-0.05940594059405941
-0.005790579057905781,-0.05941083800445355
-0.005819829592980526,-0.05945094509450946
-0.005852696469372537,-0.059495949594959505
-0.005885605561705625,-0.05954095409540955
-0.005910591059105907,-0.05957507348196432
-0.005918540254677367,-0.05958595859585959
-0.005951464998793794,-0.059630963096309636
-0.005984431931631682,-0.05967596759675968
-0.006017441052943014,-0.05972097209720973
-0.0060306030603060196,-0.0597388870583797
-0.00605045097976698,-0.05976597659765978
-0.0060834756704417625,-0.05981098109810981
-0.006116542522579226,-0.05985598559855987
-0.0061496515360183945,-0.059900990099009906
-0.0061506150615061456,-0.05990229729794183
-0.0061827359032394875,-0.059945994599459956
-0.006215860404316272,-0.05999099909991
-0.006249027039891851,-0.060036003600360044
-0.0062706270627062586,-0.060065269202909305
-0.006282211763286791,-0.060081008100810095
-0.006315393832041843,-0.06012601260126013
-0.006348618008638255,-0.060171017101710175
-0.00638188429306321,-0.060216021602160226
-0.006390639063906384,-0.06022784486876888
-0.006415141947678859,-0.06026102610261027
-0.006448423584797403,-0.06030603060306031
-0.006481747303293159,-0.06035103510351036
-0.006510651065106496,-0.0603900177125134
-0.006515103901072831,-0.0603960396039604
-0.006548442918823683,-0.06044104410441044
-0.006581823991644484,-0.060486048604860496
-0.006615247119669756,-0.06053105310531054
-0.006630663066306622,-0.06055177745812447
-0.006648675168975737,-0.06057605760576058
-0.0066821135169762465,-0.06062106210621063
-0.0067155938940783415,-0.06066606660666067
-0.006749116300502383,-0.06071107110711072
-0.006750675067506748,-0.060713159876559564
-0.006782615045835858,-0.060756075607560765
-0.00681615259360493,-0.0608010801080108
-0.006849732144796511,-0.06084608460846085
-0.00687068706870686,-0.06087412725807521
-0.006883327752353115,-0.0608910891089109
-0.006916922392963889,-0.06093609360936095
-0.006950559011239813,-0.06098109810981099
-0.006984237607547217,-0.061026102610261035
-0.006990699069906986,-0.061034721815640736
-0.007017902474340523,-0.06107110711071108
-0.007051596082594274,-0.06111611161116112
-0.007085331643323938,-0.061161116111611166
-0.007110711071107098,-0.06119492580964553
-0.0071190920272889945,-0.06120612061206121
-0.0071528425489836255,-0.06125112511251126
-0.00718663499773936,-0.06129612961296131
-0.007220469374067839,-0.06134113411341135
-0.007230723072307224,-0.061354750079659445
-0.007254297607793287,-0.06138613861386139
-0.007288146868740906,-0.06143114311431144
-0.007322038032046671,-0.06147614761476149
-0.007350735073507336,-0.06151420400982406
-0.007355960463572286,-0.06152115211521153
-0.007389866461432686,-0.061566156615661574
-0.007423814336576214,-0.06161116111611162
-0.007457804089658853,-0.06165616561656166
-0.007470747074707462,-0.06167327516443917
-0.007491792987979306,-0.061701170117011706
-0.0075257975003689345,-0.061746174617461756
-0.007559843865821299,-0.06179117911791179
-0.007590759075907588,-0.0618319921191038
-0.007593925667511288,-0.061836183618361844
-0.007627986743096681,-0.06188118811881188
-0.007662089647006821,-0.06192619261926194
-0.007696234380041352,-0.061971197119711975
-0.0077107710771077,-0.06199032693601444
-0.007730381291298085,-0.062016201620162026
-0.007764540660288425,-0.06206120612061207
-0.007798741833862303,-0.06210621062106211
-0.007830783078307826,-0.06214831976949017
-0.007832980378287537,-0.06215121512151216
-0.007867196139508566,-0.0621962196219622
-0.00790145368090952,-0.06224122412241226
-0.007935753003432813,-0.062286228622862296
-0.007950795079507939,-0.06230593463877412
-0.007970055325189986,-0.06233123312331233
-0.008004369162227194,-0.062376237623762376
-0.008038724756178813,-0.06242124212421243
-0.008070807080708065,-0.062463215972916944
-0.008073117464447986,-0.06246624662466248
-0.008107487525446112,-0.06251125112511252
-0.008141899319286782,-0.06255625562556257
-0.008176352847054482,-0.06260126012601261
-0.008190819081908177,-0.06262012690398432
-0.008210808024697614,-0.06264626462646265
-0.00824527594739717,-0.0626912691269127
-0.008279785580146146,-0.06273627362736274
-0.008310831083108303,-0.06277670913001353
-0.008314329920529235,-0.06278127812781278
-0.00834885390156084,-0.06282628262826284
-0.008383419568899228,-0.06287128712871287
-0.00841802692377021,-0.06291629162916293
-0.008430843084308429,-0.06293293175863769
-0.008452632449156117,-0.06296129612961296
-0.008487254081189343,-0.06300630063006302
-0.008521917377205318,-0.06305130513051306
-0.00855085508550854,-0.06308882703917346
-0.008556610863807572,-0.0630963096309631
-0.00859128839113264,-0.06314131413141313
-0.008626007559024668,-0.06318631863186319
-0.00866076836884989,-0.06323132313231324
-0.008670867086708667,-0.06324437663458089
-0.008695521779006074,-0.06327632763276328
-0.008730296749991047,-0.06332133213321334
-0.008765113339684785,-0.06336633663366337
-0.008790879087908779,-0.06339959690587707
-0.008799953531168877,-0.06341134113411342
-0.008834784236944128,-0.06345634563456345
-0.008869656538336747,-0.06350135013501351
-0.008904570436852744,-0.06354635463546356
-0.008910891089108905,-0.06355448837787518
-0.008939469312723616,-0.0635913591359136
-0.008974397258120353,-0.06363636363636364
-0.009009366777739102,-0.06368136813681369
-0.009030903090309017,-0.06370904535222521
-0.009044351276093364,-0.06372637263726373
-0.009079334798269324,-0.06377137713771378
-0.009114359871897841,-0.06381638163816383
-0.009149426498623903,-0.06386138613861386
-0.009150915091509143,-0.06386329325834969
-0.00918446846386225,-0.06390639063906392
-0.00921954902487198,-0.06395139513951395
-0.009254671116398612,-0.06399639963996401
-0.009270927092709269,-0.06401719842664558
-0.009289797565749476,-0.06404140414041405
-0.009324933547971507,-0.0640864086408641
-0.009360111038260661,-0.06413141314131414
-0.009390939093909381,-0.06417080380743462
-0.009395321420481417,-0.06417641764176418
-0.009430512758201557,-0.06422142214221421
-0.00946574558166962,-0.06426642664266427
-0.009501019892725842,-0.06431143114311433
-0.009510951095109507,-0.06432408161373555
-0.009536285978192123,-0.06435643564356436
-0.009571574069705182,-0.06440144014401442
-0.009606903626674058,-0.06444644464446445
-0.00963096309630962,-0.064477051144741
-0.0096422525361286,-0.0644914491449145
-0.009677595830997834,-0.06453645364536453
-0.009712980569320183,-0.06458145814581459
-0.009748406753073105,-0.06462646264626463
-0.009750975097509745,-0.06462971984420925
-0.009783810199660981,-0.06467146714671468
-0.00981925005521778,-0.06471647164716472
-0.009854731334388116,-0.06476147614761477
-0.009870987098709857,-0.06478206450311474
-0.009890216515223869,-0.06480648064806482
-0.009925711424332004,-0.06485148514851485
-0.009961247735365237,-0.06489648964896491
-0.009990999099909983,-0.06493412049464548
-0.00999681412256592,-0.06494149414941494
-0.010032364021973744,-0.064986498649865
-0.010067955301746454,-0.06503150315031503
-0.010103587964054259,-0.06507650765076509
-0.01011101110111011,-0.06508586805703828
-0.01013920719873514,-0.06512151215121513
-0.010174853384550882,-0.06516651665166517
-0.010210540931525389,-0.06521152115211522
-0.010231023102310222,-0.06523731444280773
-0.010246240310425947,-0.06525652565256526
-0.01028194134001093,-0.0653015301530153
-0.010317683709505778,-0.06534653465346535
-0.010351035103510348,-0.06538847845830682
-0.010353462718011111,-0.06539153915391539
-0.010389218529510254,-0.06543654365436544
-0.01042501565979732,-0.0654815481548155
-0.010460854111233644,-0.06552655265526552
-0.01047104710471046,-0.06553933270898585
-0.010496684319522089,-0.06557155715571558
-0.010532536149287562,-0.06561656165616563
-0.010568429279262553,-0.06566156615661567
-0.010591059105910586,-0.06568990199461186
-0.010604338081548967,-0.06570657065706571
-0.010640244549889407,-0.06575157515751576
-0.010676192297625746,-0.0657965796579658
-0.010711071107110698,-0.06584019506844424
-0.010712179192063286,-0.06584158415841584
-0.010748140238481831,-0.0658865886588659
-0.010784142543608318,-0.06593159315931593
-0.01082018610999395,-0.06597659765976599
-0.010831083108310824,-0.06599018296355202
-0.01085622259685135,-0.06602160216021602
-0.0108922793993993,-0.06606660666066608
-0.010928377442698967,-0.06611161116111612
-0.01095109510951095,-0.06613989579851515
-0.010964491011634794,-0.06615661566156616
-0.011000602252034145,-0.06620162016201621
-0.0110367547128027,-0.06624662466246625
-0.011071107110711062,-0.06628933844219251
-0.011072944874262577,-0.0662916291629163
-0.011109110493338382,-0.06633663366336634
-0.011145317312525427,-0.0663816381638164
-0.011181565334563203,-0.06642664266426643
-0.011191119111911188,-0.06643848609048494
-0.011217803519872104,-0.06647164716471649
-0.011254064638818354,-0.06651665166516652
-0.01129036694053628,-0.06656165616561657
-0.0113111311131113,-0.06658736260747336
-0.011326680732875193,-0.06660666066606662
-0.011362996093309086,-0.06665166516651666
-0.011399352616559277,-0.0666966696669667
-0.011431143114311424,-0.06673597481667676
-0.011435741538213638,-0.06674167416741675
-0.011472111082247842,-0.0667866786678668
-0.011508521769266302,-0.06683168316831684
-0.011544973602195498,-0.0668766876687669
-0.011551155115511538,-0.06688430750152904
-0.011581409016454606,-0.06692169216921692
-0.011617873809857897,-0.06696669666966698
-0.01165437972951717,-0.06701170117011701
-0.011671167116711664,-0.06703236732387602
-0.011690889311267123,-0.06705670567056707
-0.011727408154048984,-0.06710171017101711
-0.01176396810355468,-0.06714671467146716
-0.011791179117911789,-0.06718016858615748
-0.011800551386489564,-0.0671917191719172
-0.011837124222017756,-0.06723672367236724
-0.011873738144859824,-0.06728172817281729
-0.011910393158127829,-0.06732673267326733
-0.011911191119111902,-0.06732771078763915
-0.01194702143835535,-0.06737173717371739
-0.011983689278394173,-0.06741674167416742
-0.012020398189624755,-0.06746174617461748
-0.012031203120312028,-0.06747497303736714
-0.012057099232016148,-0.0675067506750675
-0.012093820933479498,-0.06755175517551756
-0.01213058368702175,-0.0675967596759676
-0.01215121512151214,-0.06762198234042324
-0.012167357036269115,-0.06764176417641765
-0.012204132543748924,-0.0676867686768677
-0.012240949084315977,-0.06773177317731774
-0.012271227122712267,-0.06776874030962811
-0.01227779428864966,-0.06777677767776778
-0.012314623547099137,-0.06782178217821783
-0.012351493819764928,-0.06786678667866787
-0.01238840510999684,-0.06791179117911791
-0.012391239123912379,-0.0679152410637239
-0.012425293385642945,-0.06795679567956797
-0.012462217335839371,-0.068001800180018
-0.012499182284904802,-0.06804680468046806
-0.012511251125112505,-0.06806147690414584
-0.012536141505662787,-0.06809180918091809
-0.012573119079176812,-0.06813681368136815
-0.012610137632982648,-0.06818181818181819
-0.01263126312631263,-0.06820746685675386
-0.012647167357565053,-0.06822682268226823
-0.012684198500535688,-0.06827182718271829
-0.012721270605340711,-0.06831683168316832
-0.012751275127512743,-0.06835321249093569
-0.012758370395834733,-0.06836183618361837
-0.012795455054750385,-0.06840684068406841
-0.012832580657162373,-0.06845184518451847
-0.012869747206655926,-0.0684968496849685
-0.012871287128712869,-0.0684987113769445
-0.01290688820068681,-0.06854185418541855
-0.012944067247659764,-0.06858685868586858
-0.01298128722354813,-0.06863186318631864
-0.012991299129912981,-0.06864395119701774
-0.01301849740119865,-0.06867686768676869
-0.013055729840030162,-0.06872187218721873
-0.013093003189729486,-0.06876687668766877
-0.013111311131113107,-0.06878895197974585
-0.013130282123084354,-0.06881188118811882
-0.013167567901412817,-0.06885688568856885
-0.013204894572679864,-0.0689018901890189
-0.013231323132313219,-0.06893371525136308
-0.013242241837044706,-0.06894689468946895
-0.013279580902846784,-0.06899189918991899
-0.01331696084377622,-0.06903690369036905
-0.013351335133513345,-0.06907824252932399
-0.013354376017641084,-0.06908190819081908
-0.013391768319229065,-0.06912691269126914
-0.013429201478250864,-0.06917191719171918
-0.01346667549857733,-0.06921692169216923
-0.013471347134713471,-0.06922252349171742
-0.013504129629273512,-0.06926192619261927
-0.013541615955150507,-0.06930693069306931
-0.013579143124808245,-0.06935193519351936
-0.013591359135913583,-0.06936656431617585
-0.013616664315470409,-0.0693969396939694
-0.013654203757295686,-0.06944194419441944
-0.013691784025494785,-0.06948694869486949
-0.01371137113711371,-0.06951037423192272
-0.01372937186404651,-0.06953195319531955
-0.013766964371240985,-0.06957695769576958
-0.013804597687519127,-0.06962196219621963
-0.013831383138313823,-0.06965395471370822
-0.01384225176492574,-0.06966696669666969
-0.013879897287235807,-0.06971197119711972
-0.013917583601455685,-0.06975697569756976
-0.013951395139513947,-0.06979730722752814
-0.013955303511690434,-0.06980198019801981
-0.013993001999185493,-0.06984698469846985
-0.014030741261532663,-0.0698919891989199
-0.014068521302884988,-0.06993699369936994
-0.01407140714071406,-0.0699404260874928
-0.014106278004613431,-0.06998199819981998
-0.014144070165593844,-0.07002700270027004
-0.014181903088689059,-0.07007200720072007
-0.014191419141914186,-0.07008331070960461
-0.014219724804623394,-0.07011701170117013
-0.014257569815061011,-0.07016201620162017
-0.014295455570838592,-0.07020702070207022
-0.014311431143114298,-0.07022597225671458
-0.014333341903862422,-0.07025202520252026
-0.014371239714897163,-0.0702970297029703
-0.014409178254612107,-0.07034203420342035
-0.014431443144314424,-0.07036841215274597
-0.014447128810484485,-0.07038703870387039
-0.014485079373569843,-0.07043204320432044
-0.014523070648790479,-0.07047704770477048
-0.014551455145514548,-0.07051063181293886
-0.014561085036114464,-0.07052205220522054
-0.014599088303015345,-0.07056705670567057
-0.014637132265621152,-0.07061206120612062
-0.014671467146714662,-0.07065263264385413
-0.014675210095812703,-0.07065706570657067
-0.014713266018603292,-0.07070207020702071
-0.014751362620782672,-0.07074707470747076
-0.01478949990683391,-0.0707920792079208
-0.014791479147914788,-0.07079441127302957
-0.014827612039101646,-0.07083708370837084
-0.014865761233349938,-0.07088208820882089
-0.014903951095318837,-0.07092709270927093
-0.0149114911491149,-0.07093596529882039
-0.014942125886642468,-0.07097209720972097
-0.014980327625759727,-0.07101710171017103
-0.015018570016559941,-0.07106210621062106
-0.015031503150315026,-0.07107730516836502
-0.015056807086687864,-0.07110711071107112
-0.015095061323776832,-0.07115211521152116
-0.015133356196624453,-0.07119711971197121
-0.015151515151515138,-0.071218432247036
-0.015171655167996623,-0.07124212421242125
-0.015209961856460738,-0.0712871287128713
-0.015248309164872242,-0.07133213321332134
-0.015271527152715264,-0.07135934789164351
-0.01528666966259121,-0.07137713771377138
-0.015325028756132593,-0.07142214221422143
-0.01536342845392285,-0.07146714671467147
-0.01539153915391539,-0.07150005345044831
-0.015401850105725373,-0.07151215121512151
-0.015440261558342796,-0.07155715571557156
-0.015478713599623167,-0.07160216021602162
-0.015511551155115502,-0.07164055026317606
-0.015517196035852006,-0.07164716471647167
-0.015555659801839063,-0.0716921692169217
-0.0155941641410153,-0.07173717371737175
-0.015631563156315628,-0.07178083966103317
-0.01563270699459155,-0.07178217821782179
-0.015671223028534673,-0.07182718271827183
-0.01570977962030521,-0.07187218721872188
-0.015748376774811976,-0.07191719171917192
-0.01575157515751574,-0.07192091551744348
-0.015786950783477534,-0.07196219621962197
-0.015825559582831467,-0.07200720072007201
-0.01586420892972147,-0.07205220522052205
-0.015871587158715866,-0.0720607843766958
-0.01590284261481941,-0.07209720972097211
-0.015941503577034687,-0.07214221422142214
-0.015980205071697264,-0.0721872187218722
-0.01599159915991598,-0.07220045021781739
-0.01601889807378564,-0.07223222322232224
-0.016057611154427304,-0.07227722772277229
-0.01609636475253846,-0.07232223222322233
-0.016111611161116104,-0.07233991433215804
-0.016135116714645355,-0.07236723672367237
-0.016173881869563617,-0.07241224122412242
-0.0162126875270844,-0.07245724572457246
-0.01623162316231623,-0.0724791780027113
-0.016251498094681984,-0.0725022502250225
-0.016290315280010535,-0.07254725472547255
-0.01632917295318519,-0.0725922592259226
-0.016351635163516343,-0.07261824250413662
-0.016368041774164233,-0.07263726372637264
-0.01640691094631851,-0.0726822682268227
-0.016445820591672707,-0.07272727272727274
-0.01647164716471647,-0.07275710910278262
-0.0164847473163175,-0.07277227722772278
-0.016523668431992884,-0.07281728172817281
-0.016562630006332055,-0.07286228622862287
-0.01659165916591658,-0.07289577905671124
-0.016601614287295494,-0.0729072907290729
-0.016640587303465723,-0.07295229522952296
-0.0166796007638733,-0.072997299729973
-0.016711671167116707,-0.07303425361572288
-0.01671864225615253,-0.07304230423042304
-0.016757667130067922,-0.0730873087308731
-0.01679673243390377,-0.07313231323132313
-0.01683168316831682,-0.07317253402138241
-0.01683583079481595,-0.07317731773177319
-0.016874907484001805,-0.07322232223222322
-0.01691402458890049,-0.07326732673267328
-0.016951695169516945,-0.07331062150704615
-0.016953179478058973,-0.07331233123312332
-0.016992307940313974,-0.07335733573357336
-0.0170314768041831,-0.07340234023402341
-0.0170706860751404,-0.07344734473447345
-0.01707170717071707,-0.07344851502546221
-0.017109868076868553,-0.0734923492349235
-0.017149088657887297,-0.07353735373537354
-0.017188349632053006,-0.0735823582358236
-0.017191719171917183,-0.07358621514089227
-0.01722758747432094,-0.07362736273627363
-0.017266859730938354,-0.07367236723672368
-0.017306172366869887,-0.07371737173717373
-0.01731173117311731,-0.07372372637887217
-0.017345465716091663,-0.07376237623762377
-0.01738478960702511,-0.07380738073807382
-0.01742415386354799,-0.07385238523852386
-0.01743174317431742,-0.0738610499349698
-0.017463502388340647,-0.0738973897389739
-0.017502877872574384,-0.07394239423942395
-0.01754229370878073,-0.07398739873987398
-0.017551755175517547,-0.07399818699675048
-0.017581697079942064,-0.07403240324032404
-0.01762112411672562,-0.07407740774077409
-0.017660591491972567,-0.07412241224122412
-0.01767176717671766,-0.07413513874380792
-0.01770004938245921,-0.07416741674167418
-0.017739527931305905,-0.07421242124212422
-0.017779046805214176,-0.07425742574257427
-0.017791779177917785,-0.0742719063477958
-0.017818558890119768,-0.07430243024302431
-0.017858088910805266,-0.07434743474347436
-0.01789765924325766,-0.0743924392439244
-0.01791179117911791,-0.07440849097245993
-0.017937225199791632,-0.07443744374437444
-0.017976806652352458,-0.07448244824482449
-0.01801642840349238,-0.07452745274527453
-0.018031803180318023,-0.07454489377367104
-0.018056047910958665,-0.07457245724572457
-0.018095680755690804,-0.07461746174617462
-0.018135353885920892,-0.07466246624662468
-0.01815181518151815,-0.07468111589945825
-0.018175026625697182,-0.0747074707470747
-0.018214710823154616,-0.07475247524752476
-0.01825443529313523,-0.0747974797479748
-0.01827182718271826,-0.07481715849004286
-0.018294160948652355,-0.07484248424842485
-0.018333896459645668,-0.0748874887488749
-0.01837367223029357,-0.07493249324932494
-0.018391839183918388,-0.07495302267787295
-0.01841345048701517,-0.07497749774977498
-0.018453237272610227,-0.07502250225022503
-0.018493064305097173,-0.07506750675067507
-0.0185118511851185,-0.07508870958765804
-0.018532894850499675,-0.07511251125112511
-0.018572732872016173,-0.07515751575157517
-0.01861261112776759,-0.0752025202520252
-0.018631863186318626,-0.0752242203364048
-0.01865249365132037,-0.07524752475247526
-0.01869238287033055,-0.0752925292529253
-0.01873231231102412,-0.07533753375337535
-0.01875187518751875,-0.07535955603345268
-0.018772246504169955,-0.07538253825382539
-0.018812186882497268,-0.07542754275427543
-0.018852167470061628,-0.07547254725472548
-0.018871887188718864,-0.07549471778051028
-0.018892153026197483,-0.07551755175517554
-0.018932144525915285,-0.07556255625562557
-0.01897217622252872,-0.07560756075607561
-0.01899189918991899,-0.07562970667169197
-0.019012212836986654,-0.07565256525652567
-0.01905225542041683,-0.0756975697569757
-0.01909233818850602,-0.07574257425742575
-0.019111911191119102,-0.07576452379355496
-0.019132425558534314,-0.0757875787578758
-0.019172519188246126,-0.07583258325832584
-0.019212652990484764,-0.07587758775877589
-0.019231923192319228,-0.07589917022513679
-0.019252790815229452,-0.07592259225922593
-0.01929293545403819,-0.07596759675967597
-0.019333120253345847,-0.07601260126012602
-0.01935193519351934,-0.07603364703799287
-0.01937330823383228,-0.07605760576057607
-0.019413503844798043,-0.0761026102610261
-0.019453739604338844,-0.07614761476147616
-0.019471947194719466,-0.07616795529623484
-0.019493977443453676,-0.07619261926192619
-0.01953422398988011,-0.07623762376237625
-0.019574510673061502,-0.0762826282628263
-0.019591959195919592,-0.07630209605656871
-0.01961479807553476,-0.07632763276327634
-0.019655095520967884,-0.07637263726372638
-0.01969543309143948,-0.07641764176417642
-0.019711971197119704,-0.07643607036833358
-0.019735769763826926,-0.07646264626462647
-0.019776118072053893,-0.07650765076507651
-0.019816506493706164,-0.07655265526552656
-0.01983198319831983,-0.07656987927354071
-0.019856892144371793,-0.0765976597659766
-0.01989729127941981,-0.07664266426642666
-0.019937730516383003,-0.07668766876687669
-0.019951995199519942,-0.07670352380691238
-0.019978164855481973,-0.07673267326732675
-0.02001861478161688,-0.07677767776777679
-0.020059104798259824,-0.07682268226822683
-0.02007200720072007,-0.07683700499592161
-0.020099587537721245,-0.07686768676867688
-0.020140088219446663,-0.07691269126912692
-0.02018062898037557,-0.07695769576957696
-0.02019201920192018,-0.07697032386083148
-0.02022115983388588,-0.07700270027002701
-0.020261711235941837,-0.07704770477047705
-0.020302302705999167,-0.0770927092709271
-0.020312031203120307,-0.07710348141473528
-0.020342881388985476,-0.07713771377137714
-0.020383483476347372,-0.07718271827182718
-0.02042412562061076,-0.07722772277227724
-0.020432043204320433,-0.07723647866359612
-0.02046475185022444,-0.07727272727272727
-0.020505404588101926,-0.07731773177317733
-0.020546097371882927,-0.07736273627362737
-0.020552055205520545,-0.07736931660628743
-0.02058677086698348,-0.07740774077407742
-0.02062747422081932,-0.07745274527452746
-0.020668217609662497,-0.0774977497749775
-0.02067206720672067,-0.077501996234633
-0.020708938090801515,-0.07754275427542755
-0.02074969202627052,-0.07758775877587759
-0.0207904859859522,-0.07763276327632763
-0.020792079207920783,-0.0776345185334476
-0.0208312531753576,-0.07767776777677768
-0.020872057658365573,-0.07772277227722774
-0.02091209120912091,-0.07776688288212182
-0.020912900775666925,-0.07776777677767777
-0.020953715776453233,-0.07781278127812782
-0.02099457077313577,-0.07785778577857787
-0.021032103210321024,-0.07789908844367847
-0.02103546006063229,-0.07790279027902791
-0.021076325551994686,-0.07794779477947796
-0.02111723102871632,-0.077992799279928
-0.021152115211521147,-0.07803113933795014
-0.021158166213545812,-0.07803780378037803
-0.021199082161975854,-0.07808280828082809
-0.02124003808532885,-0.07812781278127813
-0.021272127212721273,-0.07816303652572663
-0.021281018896244737,-0.07817281728172817
-0.02132198526846097,-0.07821782178217823
-0.02136299160526437,-0.07826282628262826
-0.021392139213921385,-0.07829478096094972
-0.021404017772620843,-0.07830783078307832
-0.02144503453556771,-0.07835283528352838
-0.021486091252866314,-0.0783978397839784
-0.02151215121512151,-0.07842637359075483
-0.021527162508603568,-0.07844284428442844
-0.021568229629450528,-0.0784878487848785
-0.021609336694513853,-0.07853285328532854
-0.021632163216321623,-0.07855781535551229
-0.02165045277214364,-0.07857785778577858
-0.021691570218284065,-0.07862286228622863
-0.02173272759860534,-0.07866786678667867
-0.02175217521752175,-0.0786891071888692
-0.021773888233196655,-0.07871287128712873
-0.02181505597224685,-0.07875787578757876
-0.021856263635542057,-0.07880288028802881
-0.02187218721872186,-0.07882025001779085
-0.0218974685637068,-0.07884788478847886
-0.02193868656350513,-0.0788928892889289
-0.02197994447771202,-0.07893789378937895
-0.021992199219921987,-0.07895124476260233
-0.022021193437591124,-0.07898289828982899
-0.02206246166619691,-0.07902790279027903
-0.022103769799474034,-0.07907290729072908
-0.022112211221122113,-0.07908209233703029
-0.022145062530723604,-0.07911791179117912
-0.022186380956416223,-0.07916291629162917
-0.022227739277142024,-0.07920792079207922
-0.022232223222322225,-0.07921279364824434
-0.02226907552091959,-0.07925292529252925
-0.02231044411219757,-0.07929792979297931
-0.022351852588969285,-0.07934293429342935
-0.02235223522352235,-0.07934334959689897
-0.022393232087920382,-0.0793879387938794
-0.022434650813500403,-0.07943294329432944
-0.022472247224722464,-0.07947375380355766
-0.02247610294367657,-0.07947794779477949
-0.022517531913378,-0.07952295229522952
-0.022559000742193983,-0.07956795679567957
-0.02259225922592259,-0.07960401349644869
-0.022600495629463695,-0.07961296129612962
-0.022641974680840192,-0.07965796579657966
-0.0226834935820424,-0.0797029702970297
-0.0227122712271227,-0.07973413028333562
-0.02272503097341622,-0.07974797479747975
-0.022766560075735416,-0.0797929792979298
-0.02280812901868955,-0.07983798379837984
-0.022832283228322828,-0.07986410504232087
-0.02284970866261392,-0.0798829882988299
-0.022891287785358205,-0.07992799279927994
-0.022932906739644543,-0.07997299729972998
-0.02295229522952294,-0.0799939386451617
-0.022974528385989058,-0.08001800180018002
-0.023016157498854675,-0.08006300630063007
-0.023057826434267095,-0.08010801080108011
-0.023072307230723066,-0.08012363195731229
-0.023099489834311832,-0.08015301530153016
-0.023141168907208062,-0.0801980198019802
-0.023182887793753156,-0.08024302430243024
-0.023192319231923192,-0.08025318583796533
-0.02322459270017635,-0.0802880288028803
-0.02326632170322449,-0.08033303330333033
-0.023308090511120826,-0.08037803780378039
-0.023312331233123304,-0.08038260114009363
-0.023349836677986346,-0.08042304230423042
-0.023391615581518956,-0.08046804680468048
-0.02343234323432343,-0.08051187671003086
-0.02343343246899009,-0.08051305130513052
-0.02347522146394141,-0.08055805580558056
-0.023517050238501435,-0.08060306030603061
-0.023552355235523542,-0.08064100739930068
-0.023558907910737833,-0.08064806480648065
-0.023600746756023236,-0.0806930693069307
-0.02364262537236317,-0.08073807380738074
-0.023672367236723668,-0.08077000184930805
-0.023684523587497737,-0.0807830783078308
-0.023726412253981945,-0.08082808280828083
-0.023768340683062987,-0.08087308730873088
-0.02379237923792378,-0.08089886089137646
-0.02381027920056692,-0.08091809180918093
-0.023852217659322716,-0.08096309630963097
-0.02389419587231392,-0.081008100810081
-0.023912391239123906,-0.08102758535078226
-0.023936174452984994,-0.08105310531053106
-0.023978162675292448,-0.0810981098109811
-0.02402019064356997,-0.08114311431143115
-0.024032403240324032,-0.08115617604679587
-0.02406220904952104,-0.08118811881188119
-0.024104247006866662,-0.08123312331233123
-0.02414632470201286,-0.08127812781278129
-0.024152415241524144,-0.08128463379272326
-0.024188382696660533,-0.08132313231323132
-0.02423047036073643,-0.08136813681368138
-0.02427242724272427,-0.08141295909040686
-0.024272597473423824,-0.08141314131413142
-0.02431469510259239,-0.08145814581458147
-0.024356832445295573,-0.08150315031503151
-0.024392439243924383,-0.08154114192740805
-0.0243989986893731,-0.08154815481548155
-0.024441145977196432,-0.08159315931593158
-0.02448333297062795,-0.08163816381638164
-0.02451245124512451,-0.08166919405542998
-0.024525538113343404,-0.08168316831683169
-0.024567735032030653,-0.08172817281728173
-0.024609971648494846,-0.08177317731773179
-0.02463246324632462,-0.08179711626692215
-0.024652215458355796,-0.08181818181818182
-0.024694461980318876,-0.08186318631863188
-0.02473674819232251,-0.08190819081908192
-0.024752475247524747,-0.0819249093485423
-0.024779030439085664,-0.08195319531953196
-0.02482132653693829,-0.081998199819982
-0.02486366231718994,-0.08204320432043205
-0.024872487248724873,-0.08205257408119733
-0.024905982771850264,-0.08208820882088208
-0.024948328418407453,-0.08213321332133214
-0.024990713739816636,-0.08217821782178218
-0.024992499249924985,-0.08218011124008394
-0.025033072174597083,-0.08222322232223223
-0.02507546734287417,-0.08226822682268227
-0.025112511251125107,-0.08230751215273957
-0.025117893355225157,-0.08231323132313231
-0.025160298366891487,-0.08235823582358237
-0.025202743030103534,-0.08240324032403241
-0.025232523252325223,-0.0824347837384875
-0.025245206582582627,-0.08244824482448246
-0.025287661069905244,-0.08249324932493252
-0.025330155201466215,-0.08253825382538255
-0.02535253525352535,-0.08256192989661847
-0.025372656069907497,-0.08258325832583259
-0.025415160006404668,-0.08262826282628263
-0.02545770357992674,-0.08267326732673268
-0.02547254725472546,-0.0826889513822743
-0.025500241541351498,-0.08271827182718272
-0.02554279490073923,-0.08276327632763276
-0.025585387890032042,-0.08280828082808281
-0.025592559255925587,-0.0828158489450582
-0.02562796272263883,-0.08285328532853287
-0.02567056547883001,-0.0828982898289829
-0.025712571257125713,-0.08294262223125017
-0.025713206821208402,-0.08294329432943295
-0.025755819341054687,-0.082988298829883
-0.02579847146815848,-0.08303330333033304
-0.025832583258325822,-0.08306926052982844
-0.025841149253488162,-0.08307830783078309
-0.025883811125434197,-0.08312331233123313
-0.025926512597755216,-0.08316831683168319
-0.02595259525952595,-0.08319577698795749
-0.02596922660769902,-0.08321332133213322
-0.026011937806151283,-0.08325832583258326
-0.026054688598189057,-0.0833033303330333
-0.026072607260726063,-0.08332217233572775
-0.026097438615548557,-0.08334833483348336
-0.02614019911510785,-0.08339333933393339
-0.02618299920155595,-0.08343834383438345
-0.02619261926192619,-0.08344844729786141
-0.026225785010261994,-0.0834833483348335
-0.02626859478572275,-0.08352835283528354
-0.02631144414146823,-0.08357335733573358
-0.0263126312631263,-0.08357460259375143
-0.026354265526571607,-0.08361836183618362
-0.026397124552921238,-0.08366336633663367
-0.026432643264326428,-0.0837006264506365
-0.026440011206719863,-0.0837083708370837
-0.026482879900706125,-0.08375337533753377
-0.02652578815312423,-0.0837983798379838
-0.026552655265526554,-0.0838265299262417
-0.026568709968584594,-0.08384338433843386
-0.026611627870380135,-0.08388838883888389
-0.026654585324237964,-0.08393339333933394
-0.026672667266726666,-0.08395231574214233
-0.026697542089708724,-0.08397839783978399
-0.026740509174783746,-0.08402340234023403
-0.026783515805643473,-0.08406840684068408
-0.02679267926792679,-0.08407798459889108
-0.026826507310557128,-0.08411341134113412
-0.02686952355457231,-0.08415841584158416
-0.026912579338186346,-0.08420342034203421
-0.026912691269126904,-0.08420353719187929
-0.02695560537305037,-0.08424842484248425
-0.02699867075185623,-0.0842934293429343
-0.02703270327032703,-0.08432895909490931
-0.027041761049309172,-0.08433843384338435
-0.027084836020554753,-0.08438343834383438
-0.027127950510190877,-0.08442844284428444
-0.027152715271527142,-0.08445426581106857
-0.027171074933614585,-0.08447344734473448
-0.02721419899787211,-0.08451845184518453
-0.027257362574566627,-0.08456345634563459
-0.027272727272727268,-0.08457945820964716
-0.027300520917635726,-0.08460846084608462
-0.0273436940512301,-0.08465346534653466
-0.027386906691398993,-0.0846984698469847
-0.027392739273927394,-0.08470453696773625
-0.027430098748828877,-0.08474347434743475
-0.0274733209282724,-0.08478847884788479
-0.027512751275127506,-0.08482949644830809
-0.027516576459930206,-0.08483348334833483
-0.02755980817605723,-0.08487848784878488
-0.02760307937804904,-0.08492349234923494
-0.027632763276327632,-0.08495433388576536
-0.02764636822838905,-0.08496849684968498
-0.027689648949581445,-0.08501350135013502
-0.027732969151006755,-0.08505850585058507
-0.027752775277527744,-0.08507905958297177
-0.027776291117811845,-0.08510351035103511
-0.027819620821049995,-0.08514851485148515
-0.02786298999897962,-0.0851935193519352
-0.02787278727872787,-0.08520367419912922
-0.027906344881040542,-0.08523852385238523
-0.027949723543489922,-0.08528352835283529
-0.027992799279927982,-0.08532817783131695
-0.02799314112775287,-0.08532853285328533
-0.02803652927228692,-0.08537353735373537
-0.028079956871297516,-0.08541854185418543
-0.02811281128112811,-0.08545255558945684
-0.02812340698318173,-0.08546354635463548
-0.028166844047123392,-0.08550855085508552
-0.02821032056022908,-0.08555355535553556
-0.028232823282328234,-0.08557682412172218
-0.02825380300149721,-0.0855985598559856
-0.028297288962473872,-0.08564356435643565
-0.028340814367391793,-0.0856885688568857
-0.028352835283528346,-0.08570098406983459
-0.028384328940782844,-0.08573357335733574
-0.028427863776604778,-0.08577857785778578
-0.028471438051234785,-0.08582358235823583
-0.028472847284728472,-0.0858250360707699
-0.028514984560456376,-0.08586858685868587
-0.028558568249116102,-0.08591359135913593
-0.028592859285928585,-0.08594896579806618
-0.028602176520810953,-0.08595859585958597
-0.02864576962126087,-0.08600360036003601
-0.02868940214093263,-0.08604860486048606
-0.02871287128712871,-0.08607278648533076
-0.028733041970532162,-0.0860936093609361
-0.028776683885255866,-0.08613861386138615
-0.028820365214295027,-0.08618361836183619
-0.028832883288328823,-0.08619650102408422
-0.02886403640836446,-0.08622862286228623
-0.02890772711580889,-0.08627362736273628
-0.028951457232751356,-0.08631863186318632
-0.02895289528952895,-0.08632011003435124
-0.028995159598794486,-0.08636363636363636
-0.029038899077586708,-0.08640864086408642
-0.029072907290729075,-0.08644359865122112
-0.029082662469051692,-0.08645364536453645
-0.02912641130760027,-0.08649864986498651
-0.029170199536546933,-0.08654365436543655
-0.029192919291929187,-0.0865669806008651
-0.029213993729561755,-0.0865886588658866
-0.029257791301842737,-0.08663366336633664
-0.029301628259929494,-0.08667866786678669
-0.029312931293129313,-0.08669025877767611
-0.02934545306476831,-0.08672367236723673
-0.029389299349857477,-0.08676867686768677
-0.029432943294329425,-0.08681343340525036
-0.029433184633997047,-0.08681368136813682
-0.029477040244095233,-0.08685868586858686
-0.0295209352212464,-0.0869036903690369
-0.02955295529552955,-0.08693648756360174
-0.029564850752265125,-0.08694869486948695
-0.029608755038225083,-0.086993699369937
-0.029652698686869604,-0.08703870387038705
-0.029672967296729663,-0.08705943967441583
-0.029696644277748912,-0.08708370837083709
-0.029740597219091017,-0.08712871287128714
-0.02978458951883717,-0.08717371737173718
-0.02979297929792979,-0.08718229032939953
-0.029828564983447565,-0.08721872187218722
-0.02987256655986882,-0.08726372637263727
-0.029912991299129915,-0.08730503449833799
-0.029916601792353344,-0.08730873087308733
-0.029960612643595425,-0.08735373537353736
-0.030004662834968877,-0.0873987398739874
-0.030033003300330027,-0.08742766523657271
-0.030048727583353075,-0.08744374437443744
-0.030092787033654148,-0.0874887488748875
-0.030136885820028388,-0.08753375337533754
-0.030153015301530153,-0.08755019620275617
-0.030180979900808588,-0.08757875787578759
-0.030225087930304914,-0.08762376237623763
-0.030269235291903458,-0.08766876687668768
-0.030273027302730265,-0.0876726279727192
-0.030313358522438164,-0.08771377137713772
-0.030357515111440636,-0.08775877587758776
-0.03039303930393039,-0.08779494780180065
-0.030401697412477273,-0.08780378037803781
-0.030445863227164808,-0.08784878487848785
-0.03049006835615836,-0.0878937893789379
-0.030513051305130504,-0.08791716367004754
-0.030534279456021073,-0.08793879387938794
-0.030578493795108498,-0.087983798379838
-0.030622747444751717,-0.08802880288028804
-0.03063306330633063,-0.08803928198522187
-0.030666987163346586,-0.08807380738073807
-0.03071125000757883,-0.08811881188118813
-0.03075307530753074,-0.08816129953477427
-0.03075554827957789,-0.08816381638163817
-0.030799820316772773,-0.08820882088208822
-0.030844131647067452,-0.08825382538253826
-0.030873087308730868,-0.08828320482397813
-0.030888458191916025,-0.0882988298829883
-0.03093277869979387,-0.08834383438343835
-0.03097713849724085,-0.08838883888388839
-0.030993099309930994,-0.08840501417453664
-0.031021493137335966,-0.08843384338433842
-0.0310658620970721,-0.08847884788478849
-0.03111027034293285,-0.08852385238523854
-0.031113111311131106,-0.08852672813576491
-0.031154652901489277,-0.08856885688568858
-0.031199070294430253,-0.08861386138613862
-0.031233123312331232,-0.08864833158655712
-0.031243510732657312,-0.08865886588658867
-0.031287937271181475,-0.08870387038703871
-0.03133240307884477,-0.08874887488748875
-0.031353135313531344,-0.08876983639196986
-0.031376871096204344,-0.0887938793879388
-0.03142134603436513,-0.08883888388838884
-0.031465860238438545,-0.08888388838883889
-0.03147314731473147,-0.08889124738333655
-0.031510355660563164,-0.08892889288928893
-0.03155487898013258,-0.08897389738973899
-0.03159315931593158,-0.08901255571060526
-0.031599431782132995,-0.08901890189018902
-0.03164396421578956,-0.08906390639063907
-0.03168853589870912,-0.08910891089108913
-0.03171317131713171,-0.08913376032049938
-0.0317331157709389,-0.08915391539153916
-0.03177769655306584,-0.0891989198919892
-0.03182231658144612,-0.08924392439243925
-0.031833183318331834,-0.08925487266393599
-0.03186692335190272,-0.0892889288928893
-0.03191155246469387,-0.08933393339333934
-0.031953195319531946,-0.08937588878131496
-0.03195621612239109,-0.08937893789378938
-0.03200085431827091,-0.08942394239423943
-0.03204553174408846,-0.08946894689468947
-0.03207320732073207,-0.08949679747634309
-0.03209022197016676,-0.08951395139513951
-0.03213490846439671,-0.08955895589558957
-0.032179634185770495,-0.08960396039603961
-0.032193219321932184,-0.0896176154252243
-0.03222435081054076,-0.08964896489648966
-0.03226908558573315,-0.0896939693969397
-0.03231323132313231,-0.08973834221785758
-0.032313858612118766,-0.08973897389738973
-0.03235860243989251,-0.08978397839783979
-0.03240338547882669,-0.08982898289828983
-0.03243324332433242,-0.08985895921057421
-0.0324481845786482,-0.08987398739873989
-0.032492976655688746,-0.08991899189918992
-0.03253780794131056,-0.08996399639963996
-0.03255325532553255,-0.0899794869505929
-0.03258263294714219,-0.09000900090009001
-0.032627473256476996,-0.09005400540054007
-0.03267235277189827,-0.09009900990099011
-0.032673267326732675,-0.0900999259412182
-0.032717203517056856,-0.09014401440144015
-0.03276209204187907,-0.0901890189018902
-0.03279327932793279,-0.09022025671077731
-0.032806998555811304,-0.09023402340234024
-0.03285189608891668,-0.09027902790279028
-0.032896832812584764,-0.09032403240324033
-0.03291329132913291,-0.0903404983608253
-0.03294176474655218,-0.09036903690369036
-0.03298671046430833,-0.09041404140414042
-0.03303169537034556,-0.09045904590459046
-0.033033303330333025,-0.09046065271845459
-0.03307665255986367,-0.0905040504050405
-0.03312164644587435,-0.09054905490549056
-0.03315331533153315,-0.09058070100274132
-0.033166658934326236,-0.09059405940594062
-0.033211661799273796,-0.09063906390639065
-0.033256703837306806,-0.0906840684068407
-0.03327332733273326,-0.09070066061579429
-0.03330174126638363,-0.09072907290729074
-0.03334679226935455,-0.09077407740774078
-0.033391882443341354,-0.09081908190819082
-0.03339333933393339,-0.09082053436754957
-0.033436944650710426,-0.09086408640864088
-0.033482043775715835,-0.09090909090909091
-0.033513351335133515,-0.09094030295218518
-0.03352716081871799,-0.09095409540954097
-0.03357226889378531,-0.090999099909991
-0.03361741612499931,-0.09104410441044106
-0.03363336333633363,-0.09105998451619049
-0.03366255763564252,-0.09108910891089111
-0.03370771380311341,-0.09113411341134114
-0.03375290912487236,-0.09117911791179119
-0.03375337533753375,-0.0911795816245749
-0.033798074942930106,-0.09122412241224123
-0.033843279187219966,-0.09126912691269128
-0.033873387338733865,-0.09129907326651185
-0.03388849938401631,-0.09131413141314132
-0.03393371254995882,-0.09135913591359136
-0.03397896485564479,-0.09140414041404141
-0.03399339933993399,-0.09141848070527828
-0.03402420905339006,-0.09144914491449145
-0.03406947026711568,-0.0914941494149415
-0.0341134113411341,-0.0915378031485856
-0.03411476853853566,-0.09153915391539155
-0.034160038659465666,-0.09158415841584161
-0.034205347905791036,-0.09162916291629164
-0.03423342334233423,-0.09165702249658746
-0.0342506698744413,-0.09167416741674168
-0.03429598801447035,-0.09171917191719173
-0.03434134527837261,-0.09176417641764177
-0.034353435343534355,-0.09177615967067543
-0.03438669078744047,-0.09180918091809182
-0.03443205693162344,-0.09185418541854186
-0.03447344734473446,-0.09189520949794207
-0.03447745606787464,-0.0918991899189919
-0.034522831091579324,-0.09194419441944196
-0.034568245225131036,-0.09198919891989199
-0.034593459345934593,-0.09201416103854157
-0.03461366760212392,-0.09203420342034205
-0.034659090601885406,-0.09207920792079208
-0.03470455271018013,-0.09212421242124214
-0.034713471347134706,-0.09213303174615328
-0.03474999817309258,-0.09216921692169217
-0.03479546913436215,-0.09221422142214222
-0.03483348334833483,-0.09225181164165312
-0.03484096778403514,-0.09225922592259228
-0.03488644759759562,-0.09230423042304231
-0.03493196650598335,-0.09234923492349235
-0.034953495349534944,-0.09237049913558579
-0.034977487945859864,-0.0923942394239424
-0.03502301569341344,-0.09243924392439244
-0.03506858253468771,-0.09248424842484249
-0.03507350735073507,-0.09248910711345411
-0.03511412661189493,-0.09252925292529253
-0.035159702279286324,-0.09257425742574257
-0.035193519351935196,-0.09260761973282525
-0.03520529910877923,-0.09261926192619263
-0.03525088360167752,-0.09266426642664266
-0.03529650717490911,-0.09270927092709272
-0.03531353135313531,-0.09272604687984724
-0.035342126349895954,-0.09275427542754278
-0.03538775873569444,-0.0927992799279928
-0.03543343020092595,-0.09284428442844285
-0.035433543354335434,-0.09284439580412246
-0.03547907157044292,-0.0928892889288929
-0.03552475183537696,-0.09293429342934294
-0.035553555355535546,-0.09296264377443875
-0.035570445528535055,-0.09297929792979298
-0.03561613459263396,-0.09302430243024302
-0.0356618627230954,-0.09306930693069307
-0.03567356735673567,-0.09308081421421445
-0.03570757832274764,-0.09311431143114313
-0.0357533152396172,-0.09315931593159317
-0.035793579357935784,-0.09319890018895052
-0.03579908287642727,-0.0932043204320432
-0.035844828579206685,-0.09324932493249326
-0.035890613335469994,-0.0932943294329433
-0.03591359135913591,-0.0933168936212066
-0.03593640259323486,-0.09333933393339336
-0.0359821961227582,-0.09338433843384339
-0.0360280287051939,-0.09342934293429343
-0.036033603360336036,-0.09343481093419265
-0.036073839436047195,-0.09347434743474348
-0.03611968077916763,-0.09351935193519352
-0.03615361536153615,-0.09355263638708103
-0.03616554312801154,-0.09356435643564356
-0.036211393231389215,-0.09360936093609362
-0.03625728237511484,-0.09365436543654367
-0.036273627362736274,-0.09367037898144077
-0.03630316591518236,-0.0936993699369937
-0.03634906380669579,-0.09374437443744375
-0.036393639363936386,-0.09378804485696073
-0.03639499868450903,-0.0937893789378938
-0.036440905323420966,-0.09383438343834385
-0.036486850990306643,-0.09387938793879388
-0.03651365136513651,-0.09390561417556875
-0.036532806779893345,-0.09392439243924393
-0.03657876118181336,-0.09396939693969397
-0.036624754611461745,-0.09401440144014402
-0.036633663366336625,-0.09402310941892433
-0.036670731167949056,-0.09405940594059406
-0.036716733320341054,-0.09410441044104412
-0.03675367536753675,-0.09414051883229356
-0.036762760804579936,-0.09414941494149415
-0.03680877167939517,-0.0941944194419442
-0.03685482156987632,-0.09423942394239425
-0.03687368736873688,-0.09425784303250462
-0.03690086954511922,-0.09428442844284428
-0.03694692814583709,-0.09432943294329434
-0.03699302576217746,-0.09437443744374438
-0.03699369936993699,-0.09437509435478647
-0.037039094085298374,-0.09441944194419442
-0.03708520039976178,-0.09446444644464447
-0.037113711371137115,-0.09449224981706604
-0.03713131924599501,-0.09450945094509453
-0.03717743425832906,-0.09455445544554456
-0.037223588274533266,-0.0945994599459946
-0.03723372337233723,-0.09460933229433345
-0.03726972719623131,-0.09464446444644467
-0.03731588989829563,-0.0946894689468947
-0.03735373537353735,-0.09472633204255285
-0.037362079072427785,-0.09473447344734474
-0.03740825046013641,-0.09477947794779479
-0.03745446084015042,-0.09482448244824483
-0.037473747374737465,-0.09484324706356262
-0.03750066981962451,-0.09486948694869488
-0.037546888873374845,-0.09491449144914492
-0.037593146919709226,-0.09495949594959496
-0.03759375937593759,-0.09496009115773563
-0.0376393755642357,-0.095004500450045
-0.03768564227247034,-0.09504950495049505
-0.03771377137713771,-0.09507684090363103
-0.0377319207735038,-0.0950945094509451
-0.03777819614348916,-0.09513951395139514
-0.0378245104948014,-0.0951845184518452
-0.03783378337833783,-0.09519351968532291
-0.037870808394134856,-0.09522952295229524
-0.037917131395463294,-0.09527452745274528
-0.03795379537953795,-0.0953101160392425
-0.037963478886365476,-0.09531953195319531
-0.038009810537596264,-0.09536453645364537
-0.03805618115908272,-0.0954095409540954
-0.03807380738073807,-0.09542663086477615
-0.03810254778374935,-0.09545454545454546
-0.03814892704350467,-0.0954995499549955
-0.03819381938193819,-0.09554307467869634
-0.0381953429970535,-0.09554455445544555
-0.03824173089499901,-0.09558955895589559
-0.03828815775231445,-0.09563456345634563
-0.03831383138313831,-0.0956594268924024
-0.038334592577280516,-0.09567956795679569
-0.03838102806125311,-0.09572457245724574
-0.0384275025053135,-0.09576957695769578
-0.03843384338433843,-0.09577571082108832
-0.038473956065224746,-0.09581458145814584
-0.03852043912447976,-0.09585958595859587
-0.03855385538553855,-0.0958919099482324
-0.03856694162909574,-0.09590459045904591
-0.038613433303530925,-0.09594959495949595
-0.038659963927472334,-0.095994599459946
-0.03867386738673867,-0.0960080333358843
-0.0387064849079065,-0.09603960396039604
-0.038753024135665094,-0.0960846084608461
-0.03879387938793879,-0.09612408219607507
-0.03879959380361064,-0.09612961296129613
-0.03884614163520628,-0.09617461746174619
-0.038892728405910494,-0.09621962196219623
-0.03891389138913891,-0.09624004635545358
-0.03893931629266621,-0.09626462646264627
-0.03898591165594346,-0.09630963096309632
-0.03903254595936326,-0.09635463546354636
-0.039033903390339034,-0.09635594405083354
-0.039079151931077256,-0.09639963996399639
-0.03912579481587565,-0.09644464446444645
-0.039153915391539146,-0.0964717520157509
-0.03917244909899959,-0.09648964896489648
-0.03921910056525927,-0.09653465346534654
-0.03926579096156553,-0.09657965796579658
-0.03927392739273927,-0.09658749250205864
-0.03931246307575784,-0.09662466246624662
-0.03935916204242908,-0.09666966696669668
-0.03939393939393939,-0.09670315243670459
-0.03940588221616308,-0.09671467146714674
-0.03945258975331542,-0.09675967596759677
-0.039499336210600776,-0.09680468046804681
-0.03951395139513951,-0.09681873699577451
-0.03954607396356572,-0.09684968496849686
-0.0395928289803334,-0.0968946894689469
-0.03963396339633963,-0.09693424972227853
-0.03963961454306255,-0.09693969396939695
-0.03968637811946191,-0.096984698469847
-0.03973318060626255,-0.09702970297029703
-0.03975397539753975,-0.09704967962448303
-0.03977998349841183,-0.09707470747074708
-0.039826794533942306,-0.09711971197119712
-0.03987364448133926,-0.09716471647164716
-0.039873987398739874,-0.09716504552997218
-0.03992046457258635,-0.09720972097209724
-0.03996732305787972,-0.09725472547254727
-0.03999399939994,-0.0972803224648657
-0.04001419059369169,-0.09729972997299732
-0.04006105761709186,-0.09734473447344735
-0.04010796354292509,-0.0973897389738974
-0.04011401140114011,-0.09739553566344265
-0.04015484803100605,-0.09743474347434744
-0.04020176248420881,-0.09747974797479748
-0.04023402340234023,-0.09751066757785021
-0.04024869417217842,-0.09752475247524753
-0.04029561715299343,-0.09756975697569757
-0.04034257902698846,-0.09761476147614762
-0.04035403540354035,-0.09762572930983346
-0.040389527422362105,-0.09765976597659766
-0.04043649781332777,-0.09770477047704772
-0.04047404740474046,-0.0977407170086791
-0.04048349316591754,-0.09774977497749776
-0.04053047207412867,-0.0977947794779478
-0.04057748986644658,-0.09783978397839785
-0.04059405940594059,-0.09785562850323345
-0.04062450168351476,-0.0978847884788479
-0.04067152798253167,-0.09792979297929794
-0.04071407140714071,-0.09797047278698008
-0.040718586516123194,-0.097974797479748
-0.04076562132214576,-0.09801980198019802
-0.04081269500338107,-0.09806480648064807
-0.040834083408340834,-0.09808523526219709
-0.04085976976044074,-0.09810981098109811
-0.04090685193822992,-0.09815481548154815
-0.040953972993239544,-0.0981998199819982
-0.04095409540954095,-0.09819993677630022
-0.04100106384775744,-0.09824482448244826
-0.041048193388936074,-0.0982898289828983
-0.04107410741074107,-0.09831455158981675
-0.04109533060813205,-0.09833483348334834
-0.041142468635845045,-0.09837983798379839
-0.04118964553217872,-0.09842484248424843
-0.04119411941194119,-0.09842910594931213
-0.04123679861064072,-0.09846984698469848
-0.04128398398321773,-0.09851485148514852
-0.04131413141314131,-0.09854357947379663
-0.04133118319049617,-0.09855985598559856
-0.04137837703971309,-0.0986048604860486
-0.04142560974912864,-0.09864986498649865
-0.04143414341434143,-0.09865798786782227
-0.04147282457933778,-0.09869486948694868
-0.04152006575519561,-0.09873987398739875
-0.04155415541554155,-0.09877232088652776
-0.0415673264802582,-0.0987848784878488
-0.041614576122985567,-0.09882988298829884
-0.041661864617666806,-0.09887488748874888
-0.041674167416741674,-0.0988865844934583
-0.041709140731158986,-0.09891989198919893
-0.04175643768260511,-0.09896489648964896
-0.041794179417941786,-0.09900077778516503
-0.041803759458863984,-0.09900990099009901
-0.04185106486753286,-0.09905490549054907
-0.041898409120087576,-0.0990999099909991
-0.04191419141914191,-0.09911489777269258
-0.04194574605208666,-0.09914491449144915
-0.04199309875185188,-0.09918991899189919
-0.04203420342034203,-0.09922895211170472
-0.04204048111638531,-0.09923492349234926
-0.04208784226384918,-0.09927992799279928
-0.04213524224730704,-0.09932493249324933
-0.04215421542154215,-0.09934292963692037
-0.04218263953668108,-0.09936993699369939
-0.04223004795791736,-0.09941494149414942
-0.04227422742274227,-0.09945684579306416
-0.04227749045142594,-0.09945994599459947
-0.04232490731095886,-0.09950495049504951
-0.04237236299876951,-0.09954995499549955
-0.04239423942394239,-0.09957068200253902
-0.04241982018798727,-0.0995949594959496
-0.04246728430426587,-0.09963996399639964
-0.042514251425142514,-0.09968446074116172
-0.042514786471029624,-0.09968496849684969
-0.04256225901632421,-0.09972997299729973
-0.04260977038235538,-0.09977497749774977
-0.04263426342634263,-0.09979815677102842
-0.042657287017443604,-0.09981998199819983
-0.042704806802753154,-0.09986498649864987
-0.0427523654116833,-0.09990999099909992
-0.04275427542754275,-0.09991179658222933
-0.04279989639575465,-0.09995499549954996
-0.042847463414290195,-0.1
0.0005700570057005777,-0.00041455093798459193
0.0006099031953830816,-0.0004050405040504079
0.0005775664646108791,-0.00036003600360036414
0.0005700570057005777,-0.00035353422088450217
0.0005476268047731603,-0.00036003600360036414
0.0005609179421989546,-0.0004050405040504079
0.0005700570057005777,-0.00041455093798459193
0.0004500450045004656,-0.0003215569233117178
0.0004633401622977138,-0.00031503150315032036
0.0004500450045004656,-0.00029339744260842304
0.0004440218682553823,-0.00031503150315032036
0.0004500450045004656,-0.0003215569233117178
0.0003300330033003396,-0.00022929251319850743
0.00033471504905629394,-0.0002250225022502328
0.0003300330033003396,-0.00021922096844049368
0.00032639939109833883,-0.0002250225022502328
0.0003300330033003396,-0.00022929251319850743
0.00021002100210021357,-0.00013583964328645306
0.00021048151100433706,-0.00013501350135014523
0.00021002100210021357,-0.00013451890945481934
0.00020942988713262576,-0.00013501350135014523
0.00021002100210021357,-0.00013583964328645306
nan,nan

